Dynamical state of galaxy clusters evaluated from X-ray images

X-ray images of galaxy clusters often show disturbed structures that are indication of cluster mergers. As a complementary to our previous work on dynamical state of 964 clusters observed by the Chandra, we process the X-ray images for 1308 clusters from XMM-Newton archival data, together with the images of 22 clusters newly released by the Chandra, and evaluate their dynamical state from these X-ray images. The concentration index $c$, the centroid shift $\omega$, the power ratio $P_3/P_0$ are calculated in circular regions with a certain radius of 500 kpc, and the morphology index $\delta$ is estimated within elliptical regions adaptive to the cluster size and shape. In addition, the dynamical parameters for 42 clusters previously estimated from Chandra images are upgraded based on the newly available redshifts. Good consistence is found between dynamical parameters derived from XMM-Newton and Chandra images for the overlapped sample of clusters in the two datasets. The dependence of mass scaling relations on dynamical state is shown by using data of 388 clusters.

==> table1.dat <==
Name                     RA        DEC     z     OBS_id      c     ec    w     ew    P     eP    k     a     ea   dlt   edlt Note
RXCJ0000.1+0816        0.02958   8.27444 0.0396 0741581501 -0.14  0.01 -4.04  0.08 -6.50  0.01  0.89 -2.46  0.01 -0.81  0.01 --
A2690                  0.09120 -25.13822 0.0840 0125310101 -0.60  0.01 -1.86  0.02 -6.66  0.05  2.54 -1.33  0.01  1.16  0.01 --
XMMXCSJ0002-3556       0.56708 -35.94272 0.7704 0145020201 -0.64  0.03 -1.41  0.03 -5.81  0.11  2.45 -1.19  0.01  1.19  0.01 --
A2715                  0.68944 -34.67154 0.1160 0655300101 -0.76  0.01 -1.52  0.01 -5.64  0.03  2.30 -0.55  0.01  1.51  0.01 --
A2697                  0.79826  -6.09169 0.2484 0652010401 -0.66  0.02 -2.38  0.02 -6.67  0.13  1.11 -1.90  0.01 -0.27  0.01 --
A2717                  0.80042 -35.92722 0.0490 0145020201 -0.39  0.01 -3.32  0.01 -7.54  0.05  1.03 -1.93  0.01 -0.35  0.01  c
A2700                  0.96083   2.06333 0.0924 0201900101 -0.51  0.01 -3.05  0.03 -7.88  0.10  1.40 -2.29  0.01 -0.33  0.01 --
ZGXJ000402-355635      1.00742 -35.94317 0.4974 0145020201 -0.58  0.04 -2.12  0.05 -6.15  0.13  2.17 -1.42  0.01  0.83  0.01 --
WHLJ000524+161309      1.35000  16.21917 0.1160 0783270101 -0.73  0.01 -1.66  0.01 -6.62  0.03  2.05 -1.39  0.01  0.76  0.01 --
A2734                  2.83625 -28.85500 0.0625 0675470801 -0.63  0.01 -2.66  0.03 -6.72  0.02  1.85 -1.37  0.01  0.62  0.01  c
A7                     2.93500  32.41694 0.1062 0827021201 -0.76  0.01 -2.33  0.02 -7.65  0.36  1.64 -2.17  0.01 -0.07  0.01  c
A13                    3.40958 -19.50222 0.0943 0200270101 -0.69  0.01 -2.25  0.01 -6.84  0.05  1.43 -1.39  0.01  0.31  0.01  c
A2744                  3.57875 -30.38944 0.3080 0743850101 -1.01  0.03 -1.54  0.01 -6.19  0.11  1.30 -0.67  0.01  0.71  0.01  c
WHLJ001817+161740      4.57208  16.29447 0.5477 0111000101 -0.71  0.03 -1.74  0.04 -7.16  0.32  2.32 -0.88  0.01  1.30  0.01 --
CL0016+16              4.64098  16.43796 0.5410 0111000101 -0.75  0.03 -1.82  0.02 -6.74  0.41  1.40 -1.64  0.01  0.11  0.01  c
AS26S                  4.70833 -20.57899 9.9999 0744390201  ----  ----  ----  ----  ----  ----  1.87 -0.81  0.01  1.03  0.01 --
AS26                   4.76625 -20.43806 0.5400 0744390201 -0.69  0.04 -2.22  0.03 -6.79  0.27  1.48 -1.39  0.01  0.35  0.01 --
CL0019.6+0336          4.91107   3.59926 0.2685 0693010301 -0.70  0.01 -1.78  0.01 -6.26  0.09  1.23 -0.92  0.01  0.49  0.01 --
PSZ2G113.91-37.01      4.91428  25.27983 0.1336 0827021001 -0.56  0.01 -2.07  0.02 -6.29  0.06  1.39 -0.64  0.01  0.79  0.01  c
PSZ2G114.79-33.71      5.15480  28.65949 0.0979 0827320401 -0.76  0.01 -2.82  0.06 -8.07  0.22  2.09 -2.12  0.01  0.29  0.01  c
A22                    5.17833 -25.71028 0.1424 0201900301 -0.73  0.01 -1.48  0.01 -7.01  0.16  1.85 -1.32  0.01  0.66  0.01 --
ZGXJ002138-083621      5.40668  -8.60576 0.4688 0200630201 -0.74  0.02 -1.41  0.04 -5.58  0.14  2.10 -0.84  0.01  1.17  0.01 --
CL0024+1652            6.64875  17.16278 0.3900 0050140201 -0.55  0.02 -2.31  0.05 -6.07  0.12  1.28 -1.24  0.01  0.30  0.01  c
PSZ2G304.84-41.40      7.03400 -75.63500 0.4100 0723160301 -0.78  0.02 -1.97  0.15 -7.05  0.52  1.89 -0.71  0.01  1.10  0.01  c
A2782                  7.55181 -53.40652 0.0879 0677180701 -0.76  0.01 -2.43  0.03 -7.41  0.13  2.23 -1.62  0.01  0.74  0.01 --
RXJ0030.5+2618         7.64180  26.30254 0.5160 0402750201 -0.72  0.04 -2.03  0.04 -6.89  0.32  2.02 -1.44  0.01  0.71  0.01  c
WHLJ003058+262603      7.74194  26.43438 0.5581 0402750201 -0.64  0.03 -2.38  0.08 -5.41  0.09  1.67 -1.13  0.01  0.66  0.01 --
WHYJ003410-021039      8.54496  -2.17762 0.0580 0720250401 -1.08  0.01 -1.23  0.05 -6.07  0.02  1.98 -0.61  0.01  1.24  0.01 --
WHYJ003441-015813      8.67136  -1.97053 0.3163 0720250401 -0.12  0.01 -2.64  0.02 -5.78  0.09  1.03 -1.47  0.01 -0.04  0.01 --
J003509-020814         8.77068  -2.13735 0.0666 0720250401 -0.43  0.01 -2.46  0.01 -5.98  0.02  1.74 -0.97  0.01  0.82  0.01 --
WHYJ003555-444637      8.97756 -44.77688 0.2301 0827240601 -0.62  0.02 -1.80  0.02 -5.64  0.08  1.94 -1.12  0.01  0.87  0.01 --
MCXCJ0035.9+8513       8.99332  85.22332 0.8100 0502950201 -0.52  0.05 -1.79  0.03 -5.47  0.06  2.01 -1.31  0.01  0.78  0.01 --
WHYJ003613-443358      9.05325 -44.56619 0.1374 0827240601 -0.60  0.01 -2.30  0.01 -6.35  0.07  1.45 -1.13  0.01  0.50  0.01 --
A68                    9.27208   9.15306 0.2550 0084230201 -0.69  0.02 -1.78  0.01 -7.03  0.50  1.69 -1.65  0.01  0.32  0.01  c
WHLJ003839+004345      9.66339   0.72909 0.6955 0203690101 -1.07  0.04 -0.93  0.03 -5.14  0.07  2.40 -0.45  0.01  1.66  0.01 --
WHLJ003922+004820      9.84173   0.80542 0.4148 0203690101 -0.82  0.03 -1.04  0.01 -5.45  0.10  2.55 -0.90  0.01  1.46  0.01 --
WHLJ003942+004541      9.92708   0.76139 0.4019 0203690101 -0.66  0.02 -1.50  0.02 -6.37  0.14  2.71 -1.23  0.01  1.35  0.01 --
A76                   10.00208   6.81806 0.0405 0405550101 -0.94  0.01 -1.25  0.01 -6.91  0.02  2.30 -1.30  0.01  1.01  0.01 --
A77                   10.14238  29.52429 0.0708 0765000801 -0.42  0.01 -2.78  0.03 -7.38  0.03  1.62 -2.06  0.01 -0.01  0.01 --
SPTCLJ0040-4407       10.20802 -44.13072 0.3092 0827251001 -0.57  0.02 -2.10  0.01 -6.68  0.19  1.11 -1.66  0.01 -0.11  0.01 --
WHYJ004052+415134     10.21949  41.85945 0.3513 0204790401 -0.95  0.02 -0.98  0.02 -5.09  0.06  2.66 -0.40  0.01  1.88  0.01 --
AS67                  10.24320 -44.49237 0.3237 0827251101 -0.71  0.02 -2.75  0.05 -4.66  0.04  2.09 -0.54  0.01  1.37  0.01  c
WHYJ004100-444529     10.24901 -44.75818 0.2166 0827251201 -0.81  0.01 -1.48  0.01 -7.31  0.47  2.38 -1.16  0.01  1.16  0.01 --
WHLJ004118+252609     10.32710  25.43585 0.1454 0153030101 -1.02  0.02 -1.39  0.03 -5.70  0.04  2.80 -0.72  0.01  1.77  0.01 --
A85                   10.45875  -9.30194 0.0551 0723802201 -0.42  0.01 -3.11  0.01 -7.18  0.04  0.95 -1.34  0.01 -0.01  0.01 --
A2811                 10.53625 -28.53583 0.1079 0404520101 -0.61  0.01 -2.39  0.01 -7.10  0.09  1.25 -1.79  0.01 -0.10  0.01 --
WHLJ004252+004306     10.71958   0.71833 0.2697 0090070201 -0.73  0.02 -1.49  0.01 -5.52  0.11  2.50 -1.13  0.01  1.27  0.01 --
A2813                 10.85167 -20.62139 0.2924 0827041501 -0.67  0.02 -2.26  0.04 -7.32  0.33  1.35 -1.64  0.01  0.09  0.01  c
WHLJ004335+010111     10.89609   1.01971 0.1952 0090070201 -0.69  0.02 -1.91  0.01 -6.52  0.20  2.01 -0.85  0.01  1.10  0.01 --
WHLJ004350+004718     10.95833   0.78836 0.4758 0090070201 -0.92  0.03 -1.19  0.05 -6.17  0.20  2.83 -0.55  0.01  1.90  0.01 --
ACTCLJ0044.4+0113     11.10667   1.21353 1.1100 0602340101 -0.65  0.04 -2.10  0.05 -6.39  0.20  1.73 -1.50  0.01  0.46  0.01 --
MCXCJ0046.3+8530      11.55563  85.51914 0.6150 0100640101 -0.80  0.05 -1.74  0.01 -5.58  0.07  2.09 -1.03  0.01  1.04  0.01 --
A98N                  11.60190  20.62134 0.1043 0652460201 -0.36  0.01 -3.29  0.05 -7.84  0.10  1.10 -1.72  0.01 -0.16  0.01  c
A98S                  11.62738  20.46245 0.1063 0652460101 -0.76  0.01 -1.51  0.02 -6.90  0.04  2.15 -1.36  0.01  0.85  0.01 --
NSCJ0046+2015         11.64863  20.25745 0.1288 0652460101 -0.85  0.01 -1.32  0.01 -6.48  0.05  1.93 -1.28  0.01  0.75  0.01 --
PLCKG111.1-87.5       12.29625 -24.68194 0.5200 0693662101 -0.65  0.03 -2.28  0.06 -6.52  0.24  1.46 -1.63  0.01  0.17  0.01 --
AS84                  12.35000 -29.52444 0.1080 0201900401 -0.46  0.01 -3.16  0.05 -9.05  0.51  1.21 -2.43  0.01 -0.56  0.01 --
WHLJ005300-083937     13.24848  -8.66013 0.3155 0504100301 -0.68  0.02 -2.35  0.15 -5.20  0.04  2.52 -0.51  0.01  1.70  0.01 --
WHYJ005305-704737     13.27167 -70.79366 0.2645 0795630201 -0.79  0.03 -1.63  0.03 -6.09  0.09  2.27 -0.93  0.01  1.23  0.01 --
ESO351-021            13.74892 -35.32170 0.0571 0653450101 -0.23  0.01 -3.67  0.02 -5.79  0.01  0.90 -1.88  0.01 -0.41  0.01 --
PSZ2G126.72-72.82     13.99792  -9.98794 0.0535 0784450701 -0.22  0.01 -1.94  0.05 -6.57  0.02  2.01 -1.84  0.01  0.43  0.01 --
A115                  13.99917  26.37806 0.1971 0203220101 -1.56  0.01 -2.83  0.01 -3.82  0.03  2.10  0.16  0.01  1.85  0.01 --
MCXCJ0056.0-3732      14.01458 -37.54528 0.1625 0305860301 -0.71  0.01 -2.35  0.06 -7.56  0.16  1.81 -1.82  0.01  0.29  0.01 --
A119                  14.07625  -1.21667 0.0442 0012440101 -0.96  0.01 -1.88  0.01 -6.12  0.01  2.15 -0.98  0.01  1.11  0.01  c
WHYJ005627-665120     14.11318 -66.85569 0.2641 0653880201 -0.80  0.02 -1.91  0.04 -6.55  0.15  2.38 -1.13  0.01  1.18  0.01 --
MCXCJ0056.9-2740      14.23695 -27.67502 0.5600 0111282001 -0.54  0.03 -1.67  0.02 -5.37  0.06  2.10 -0.89  0.01  1.14  0.01 --
A122                  14.35292 -26.28056 0.1135 0504160101 -0.66  0.01 -2.40  0.01 -8.54  0.33  1.49 -1.53  0.01  0.26  0.01  c
WHYJ005743-670136     14.43155 -67.02677 0.2388 0653880201 -0.66  0.01 -0.76  0.01 -5.95  0.04  2.19 -0.73  0.01  1.31  0.01 --
AS112                 14.45042 -66.81222 0.0665 0653880201 -0.69  0.01 -1.24  0.01 -6.83  0.02  2.46 -1.66  0.01  0.88  0.01 --
WHYJ005848-280041     14.70212 -28.01135 0.2021 0111280601 -0.52  0.01 -2.72  0.02 -5.55  0.02  1.54 -1.42  0.01  0.36  0.01 --
A133                  15.67542 -21.87361 0.0566 0723801301 -0.32  0.01 -3.74  0.07 -8.83  0.10  0.71 -2.13  0.01 -0.72  0.01  c
WHLJ010330+251500     15.87710  25.25005 0.1875 0784450501 -0.66  0.02 -1.56  0.02 -5.18  0.02  2.15 -0.84  0.01  1.21  0.01 --
RMJ010352+251221      15.96670  25.20574 0.2621 0784450501 -0.69  0.02 -1.39  0.01 -7.15  0.28  2.27 -1.13  0.01  1.10  0.01 --
WHLJ010407+250056     16.03031  25.01534 0.2753 0784450501 -0.71  0.01 -2.17  0.02 -6.72  0.12  1.91 -1.55  0.01  0.55  0.01 --
WHLJ010414+250501     16.04133  25.12564 0.1611 0784450501 -0.57  0.01 -3.14  0.20 -6.70  0.06  2.50 -1.89  0.01  0.75  0.01 --
MCXCJ0105.0+0201      16.25958   2.03000 0.1967 0781200401 -0.82  0.02 -1.91  0.01 -6.72  0.15  1.67 -1.16  0.01  0.64  0.01  c
WHLJ010513+015519     16.30511   1.92196 0.3238 0781200401 -0.89  0.03 -1.06  0.01 -5.73  0.10  2.44 -0.78  0.01  1.46  0.01 --
A141                  16.39500 -24.65472 0.2300 0693010501 -0.92  0.02 -1.29  0.01 -5.34  0.06  2.18 -0.40  0.01  1.53  0.01  c
MCXCJ0106.8+0103      16.70958   1.05472 0.2537 0762870601 -0.21  0.01 -3.02  0.01 -8.14  0.33  0.75 -1.87  0.01 -0.51  0.01  c
WHLJ010722+141623     16.84109  14.27322 0.0744 0305920101 -0.57  0.01 -1.89  0.01 -6.71  0.03  1.91 -1.62  0.01  0.50  0.01 --
XCLASS510             17.00800 -80.31000 0.3400 0145540101 -0.72  0.03 -1.96  0.14 -6.24  0.16  2.67 -1.39  0.01  1.21  0.01 --
A151                  17.20875 -15.41000 0.0533 0765001201 -0.37  0.01 -2.94  0.01 -7.94  0.07  1.61 -2.08  0.01 -0.03  0.01 --
WHLJ010859+132601     17.24480  13.43366 0.1459 0203280301 -0.57  0.02 -2.51  0.09 -6.02  0.02  2.12 -1.21  0.01  0.93  0.01 --
A15                   17.30947  13.16625 0.0588 0203280301 -0.51  0.01 -2.89  0.02 -6.39  0.02  1.70 -0.59  0.01  1.05  0.01 --
A2877                 17.50167 -45.92278 0.0247 0204540201  ----  ----  ----  ----  ----  ----  1.40 -0.81  0.01  0.68  0.01  c
MCXCJ0110.0+1358      17.52292  13.98028 0.0581 0503600701 -0.33  0.01 -2.99  0.02 -6.22  0.01  1.45 -2.55  0.01 -0.46  0.01 --
RXJ0110.3+1938        17.57500  19.63972 0.3170 0500940101 -0.67  0.03 -1.99  0.03 -5.99  0.15  1.76 -0.88  0.01  0.90  0.01 --
MCXCJ0111.6-3811      17.90250 -38.18667 0.1458 0002942301 -0.52  0.01 -2.85  0.16 -5.70  0.05  1.15 -1.14  0.01  0.27  0.01 --
WBL032                18.27417  15.51694 0.0443 0651780101 -0.30  0.01 -1.61  0.01 -5.86  0.02  1.86 -1.27  0.01  0.70  0.01  c
WHLJ011425+002932     18.60667   0.49222 0.3400 0404410101 -0.76  0.02 -1.69  0.03 -6.32  0.17  2.17 -1.20  0.01  0.98  0.01 --
SPTCLJ0114-4123       18.68120 -41.39680 0.3800 0724770901 -0.85  0.02 -2.08  0.05 -7.19  0.48  1.78 -1.21  0.01  0.69  0.01 --
A168                  18.73999   0.43080 0.0450 0747400151 -1.07  0.01 -1.01  0.01 -6.01  0.01  2.83 -1.01  0.01  1.59  0.01 --
A2895                 19.54625 -26.97306 0.2270 0841951101 -0.87  0.02 -1.68  0.01 -6.42  0.09  1.69 -0.99  0.01  0.77  0.01  c
MS0116.3-0115         19.72339  -1.00391 0.0452 0153170101 -0.31  0.01 -3.07  0.01 -7.67  0.03  1.30 -1.26  0.01  0.30  0.01  c
WHLJ011934+112106     19.89445  11.35180 0.5225 0722900101 -0.66  0.04 -1.97  0.03 -5.93  0.09  1.86 -1.44  0.01  0.59  0.01 --
WHLJ012023-000444     20.09641  -0.07898 0.0780 0605391101 -0.20  0.01 -3.66  0.07 -6.08  0.01  1.00 -1.77  0.01 -0.27  0.01 --
WHLJ012105+034814     20.27300   3.80300 0.3414 0200730301 -0.64  0.02 -2.10  0.03 -7.34  0.24  2.13 -1.68  0.01  0.62  0.01 --
PSZ2G132.54-42.16     20.43469  20.13973 0.1940 0784450301 -0.74  0.02 -2.40  0.03 -6.73  0.08  1.55 -1.48  0.01  0.33  0.01 --
NGC507                20.91628  33.25606 0.0165 0723800301  ----  ----  ----  ----  ----  ----  1.05 -1.68  0.01 -0.17  0.01  c
WHLJ012349+333922     20.95411  33.65612 0.2524 0301150401 -0.76  0.02 -1.39  0.02 -6.62  0.19  2.28 -0.41  0.01  1.59  0.01 --
WHLJ012458+320148     21.24401  32.02988 0.3047 0201090401 -0.74  0.01 -0.97  0.02 -7.13  0.29  2.29 -0.71  0.01  1.40  0.01 --
WHLJ012524+321403     21.34987  32.23429 0.2756 0201090401 -0.52  0.02 -2.95  0.10 -6.52  0.10  1.36 -0.98  0.01  0.54  0.01 --
A189                  21.35292   1.74111 0.0328 0109860101 -0.24  0.01 -4.20  0.02 -6.76  0.01  0.87 -1.99  0.01 -0.51  0.01 --
A194                  21.42000  -1.40722 0.0180 0136340101  ----  ----  ----  ----  ----  ----  2.25 -1.57  0.01  0.79  0.01 --
A209                  22.97083 -13.60944 0.2060 0084230301 -0.74  0.02 -2.07  0.01 -7.29  0.30  1.15 -1.34  0.01  0.14  0.01  c
PSZ1G295.60-51.95     23.40480 -64.57010 0.3330 0762800301 -1.14  0.03 -1.77  0.08 -5.41  0.08  2.47 -0.48  0.01  1.69  0.01 --
RXCJ0137.2-0912       24.31417  -9.20278 0.0392 0765001101 -0.24  0.01 -3.04  0.01 -7.62  0.02  1.02 -0.87  0.01  0.36  0.01 --
PSZ2G155.27-68.42     24.32800  -8.47820 0.5748 0827060801 -0.73  0.02 -1.68  0.02 -6.20  0.14  1.49 -1.19  0.01  0.49  0.01 --
A222                  24.37167 -12.98611 0.2130 0502020201 -0.89  0.02 -1.90  0.02 -6.81  0.24  1.79 -0.79  0.01  0.98  0.01  c
A223                  24.48500 -12.80028 0.2070 0502020201 -0.63  0.01 -2.71  0.02 -6.92  0.09  1.35 -1.31  0.01  0.30  0.01  c
A223N                 24.50964 -12.75572 0.2050 0502020201 -0.77  0.02 -2.72  0.04 -5.72  0.04  2.17 -1.38  0.01  0.86  0.01 --
A2933                 25.17161 -54.55719 0.0925 0305060101 -0.92  0.01 -1.65  0.01 -7.37  0.20  2.44 -0.43  0.01  1.70  0.01 --
CIZAJ0142.9+4438      25.73917  44.64417 0.3410 0762800901 -0.47  0.02 -2.73  0.03 -6.80  0.18  1.16 -1.55  0.01 -0.00  0.01  c
WHLJ014429+021232     26.12454   2.21203 0.1660 0200430701 -0.93  0.01 -0.85  0.02 -5.56  0.07  2.76 -0.46  0.01  1.92  0.01 --
WHLJ014448-043258     26.20400  -4.55000 0.1700 0109661201 -0.77  0.02 -2.35  0.07 -6.21  0.18  1.67 -0.99  0.01  0.76  0.01 --
A2941                 26.25958 -53.01389 0.1183 0201900501 -0.89  0.01 -1.61  0.01 -7.05  0.10  2.31 -1.30  0.01  1.01  0.01 --
Halls-Lens            26.73333  -9.49789 0.4440 0673750101 -0.76  0.03 -2.06  0.04 -6.90  0.43  1.24 -0.77  0.01  0.59  0.01 --
WHYJ014656-384314     26.73510 -38.72074 0.2553 0303560201 -0.61  0.03 -3.31  0.11 -5.17  0.06  0.91 -1.40  0.01 -0.08  0.01 --
WHLJ014752-093343     26.96708  -9.56194 0.4395 0673750101 -0.65  0.03 -1.88  0.03 -5.26  0.08  2.56 -0.50  0.01  1.73  0.01 --
WHLJ014855+130729     27.23012  13.12475 0.2270 0673770301 -0.39  0.01 -3.83  0.01 -7.71  0.22  0.95 -1.92  0.01 -0.40  0.01 --
ZGXJ015223-140420     28.09398 -14.07233 0.3304 0109540101 -0.90  0.02 -1.81  0.04 -6.14  0.16  2.23 -1.01  0.01  1.15  0.01 --
MCXCJ0152.6-1358      28.17083 -13.96250 0.8310 0109540101 -1.23  0.05 -0.76  0.05 -5.00  0.11  3.00 -0.25  0.01  2.23  0.01  c
XCLASS471             28.17300 -13.64900 0.8300 0112300101 -0.65  0.02 -1.68  0.07 -5.84  0.15  1.93 -0.82  0.01  1.06  0.01  c
A262                  28.19500  36.15139 0.0174 0504780101  ----  ----  ----  ----  ----  ----  1.32 -1.73  0.01 -0.00  0.01  c
A267                  28.21774   1.04605 0.2310 0084230401 -0.71  0.02 -2.15  0.02 -7.61  0.23  2.33 -1.60  0.01  0.82  0.01  c
XCLASS442             28.24100 -14.11400 0.7450 0109540101 -0.67  0.05 -2.39  0.09 -5.76  0.19  2.65 -1.28  0.01  1.27  0.01 --
RXCJ0153.5-0118       28.38333  -1.31222 0.2438 0762870401 -0.80  0.02 -2.39  0.03 -6.17  0.13  1.76 -1.36  0.01  0.57  0.01 --
MCXCJ0154.2-5937      28.56167 -59.63000 0.3600 0109460201 -0.87  0.01 -0.87  0.03 -6.08  0.17  1.95 -0.59  0.01  1.23  0.01 --
A272                  28.82954  33.94470 0.0877 0821690301 -0.77  0.02 -2.08  0.01 -6.38  0.03  2.36 -1.29  0.01  1.05  0.01 --
NGC741-742            29.08764   5.62894 0.0186 0748190101  ----  ----  ----  ----  ----  ----  0.87 -2.21  0.01 -0.66  0.01 --
A2955                 29.24904 -17.03968 0.0943 0555220201 -0.71  0.01 -2.10  0.01 -5.79  0.01  2.52 -1.03  0.01  1.35  0.01 --
A281                  29.35125  -5.84000 0.0880 0781200101 -0.90  0.01 -1.71  0.01 -6.22  0.04  2.68 -1.13  0.01  1.40  0.01 --
A278                  29.35708  32.22389 0.0891 0203980101 -0.62  0.01 -2.77  0.02 -7.39  0.08  1.56 -1.86  0.01  0.08  0.01 --
A286                  29.61833  -1.78083 0.1603 0762870301 -0.77  0.02 -1.95  0.02 -6.57  0.09  1.78 -1.18  0.01  0.71  0.01 --
PSZ2G243.15-73.84     29.76294 -34.23512 0.4100 0827011301 -1.00  0.03 -1.49  0.01 -6.17  0.25  1.42 -0.81  0.01  0.70  0.01  c
WHLJ015916+002932     29.82042   0.49222 0.3553 0101640201 -0.49  0.02 -2.58  0.03 -6.42  0.17  1.59 -1.07  0.01  0.65  0.01  c
NGC777                30.06209  31.42957 0.0167 0203610301  ----  ----  ----  ----  ----  ----  0.79 -3.05  0.01 -1.29  0.01 --
PSZ2G208.61-74.39     30.06260 -24.90780 0.7200 0693660801 -0.82  0.03 -1.03  0.02 -5.73  0.10  2.18 -1.09  0.01  1.06  0.01 --
WHLJ020046-064230     30.19225  -6.70830 0.3383 0601740201 -0.71  0.02 -2.85  0.06 -5.98  0.16  1.97 -0.77  0.01  1.13  0.01 --
RMJ020119-064947      30.33177  -6.82991 0.3446 0601740201 -0.69  0.03 -1.58  0.03 -5.24  0.05  2.21 -1.26  0.01  0.96  0.01 --
A291                  30.43417  -2.20083 0.1970 0605000301 -0.31  0.01 -3.72  0.26 -9.20  0.56  0.79 -2.04  0.01 -0.60  0.01 --
WHLJ020233-073347     30.63760  -7.56292 0.5260 0411980201 -0.82  0.04 -1.25  0.04 -5.57  0.07  2.49 -0.41  0.01  1.75  0.01 --
PSZ2G134.64-11.80     30.65277  49.44566 0.2070 0763230201 -0.42  0.02 -3.07  0.02 -7.40  0.35  0.97 -2.02  0.01 -0.46  0.01 --
WHLJ020342-074706     30.92458  -7.78500 0.4398 0411980201 -0.80  0.02 -1.51  0.06 -6.06  0.14  3.05 -0.95  0.01  1.79  0.01 --
WHLJ020444-093145     31.18868  -9.52441 0.6232 0763910301 -0.70  0.03 -1.26  0.03 -4.59  0.06  2.03 -1.00  0.01  1.01  0.01 --
SPTCLJ0205-5829       31.44370 -58.48550 1.3220 0675010101 -0.82  0.05 -1.48  0.07 -5.49  0.21  2.54 -0.62  0.01  1.64  0.01  c
XLSSC100              31.54900  -6.19300 0.9150 0742430201 -0.66  0.03 -1.89  0.07 -5.91  0.19  2.06 -0.89  0.01  1.10  0.01 --
XCLASS59              31.95700   2.15600 0.0228 0741440101  ----  ----  ----  ----  ----  ----  1.68 -0.37  0.01  1.18  0.01 --
RXJ0210.2-3932        32.55750 -39.54750 0.1680 0401130101 -0.67  0.01 -3.12  0.16 -5.71  0.04  1.87 -1.12  0.01  0.81  0.01 --
RXJ0210.4-3929        32.60667 -39.49639 0.3058 0401130101 -0.80  0.03 -1.43  0.03 -6.17  0.08  2.46 -0.98  0.01  1.34  0.01 --
A2984                 32.85625 -40.28667 0.1042 0201900601 -0.40  0.01 -3.69  0.15 -7.06  0.04  1.27 -1.98  0.01 -0.21  0.01 --
XLSSC099              33.22000  -6.20200 0.3910 0742430101 -0.51  0.03 -1.85  0.04 -5.51  0.08  1.99 -1.02  0.01  0.97  0.01 --
WHLJ021322-060556     33.34330  -6.10100 0.7400 0742430101 -0.78  0.02 -1.95  0.07 -6.47  0.40  1.85 -1.28  0.01  0.69  0.01 --
WHLJ021408-053531     33.53333  -5.59250 0.4440 0651170501 -0.90  0.02 -1.23  0.05 -5.55  0.15  2.67 -0.92  0.01  1.53  0.01 --
A329                  33.67125  -4.56333 0.1410 0404967201 -1.00  0.01 -1.22  0.01 -6.05  0.04  2.16 -1.11  0.01  1.03  0.01 --
WHLJ021446-035631     33.69355  -3.94187 0.1384 0763910401 -0.29  0.01 -3.55  0.20 -6.82  0.05  1.07 -1.91  0.01 -0.30  0.01 --
XCLASS345             33.84667  -3.72625 1.0040 0673110201 -0.86  0.05 -1.60  0.02 -5.50  0.16  2.38 -1.37  0.01  1.02  0.01  c
ACTCLJ0215.4+0030     33.86875   0.51036 0.8650 0762290501 -0.72  0.04 -1.99  0.04 -5.81  0.17  2.17 -1.54  0.01  0.75  0.01 --
AS239                 34.17625 -47.82333 0.0635 0501110201 -0.55  0.01 -2.81  0.01 -6.83  0.03  1.65 -1.97  0.01  0.08  0.01 --
ACTCLJ0217-5245       34.29583 -52.75556 0.3432 0652951401 -1.07  0.01 -0.75  0.05 -6.92  0.41  2.42 -0.77  0.01  1.46  0.01  c
XLSSJ021744-0346      34.43300  -3.76000 1.9100 0760540101 -0.53  0.03 -2.44  0.06 -4.74  0.07  1.94 -1.35  0.01  0.71  0.01 --
ACTCL0217.8-0048      34.45084  -0.80422 0.7880 0762290201 -0.76  0.04 -1.54  0.02 -5.49  0.20  2.21 -0.56  0.01  1.44  0.01 --
CLJ021801-034433      34.50494  -3.73278 0.7203 0760540101 -0.90  0.04 -1.53  0.02 -5.70  0.11  2.02 -0.61  0.01  1.27  0.01 --
WHLJ021805-033923     34.52200  -3.65600 0.2000 0760540101 -0.30  0.01 -3.03  0.02 -6.57  0.20  0.91 -0.81  0.01  0.32  0.01 --
ACTCLJ0218.2-0041     34.57000  -0.69494 0.6720 0762290201 -0.89  0.02 -1.78  0.02 -6.63  0.40  2.52 -1.24  0.01  1.21  0.01 --
WHLJ021831+003859     34.63263  -0.64975 0.4376 0762290201 -0.70  0.02 -1.06  0.01 -6.22  0.16  2.21 -1.22  0.01  1.00  0.01 --
ACTCLJ0219.8+0022     34.95792   0.37361 0.5522 0800971201 -0.73  0.03 -1.41  0.02 -5.96  0.10  2.15 -1.12  0.01  1.01  0.01 --
WHLJ022133+212157     35.39092  21.36593 0.1844 0827030601 -0.94  0.01 -1.75  0.02 -7.96  0.49  1.91 -1.91  0.01  0.31  0.01  c
WHLJ022145-034602     35.44083  -3.76889 0.4290 0037982501 -0.68  0.03 -1.69  0.03 -6.04  0.16  1.83 -1.09  0.01  0.80  0.01 --
XLSSC006              35.46413  -3.75348 0.4412 0604280101 -0.53  0.02 -2.45  0.03 -7.04  0.25  1.25 -1.86  0.01 -0.14  0.01 --
ACTCLJ0223.1-0056     35.79167  -0.95247 0.6630 0800970901 -0.63  0.03 -2.33  0.02 -8.28  0.59  1.34 -1.18  0.01  0.38  0.01 --
WHLJ022328-085155     35.86761  -8.86541 0.1629 0763910701 -0.55  0.01 -2.01  0.03 -6.78  0.09  2.38 -0.97  0.01  1.29  0.01 --
WHYJ022333+425356     35.88948  42.89902 0.3175 0002970201 -0.67  0.02 -2.16  0.04 -6.25  0.09  2.04 -1.29  0.01  0.83  0.01 --
XCLASS1955            36.01708  -4.22514 1.0500 0210490101 -0.57  0.03 -2.29  0.05 -5.49  0.08  1.77 -1.36  0.01  0.58  0.01  c
RXCJ0225.1-2928       36.29375 -29.47389 0.0607 0201900701 -0.33  0.01 -2.65  0.03 -6.76  0.02  1.60 -1.24  0.01  0.54  0.01 --
XCLASS54              36.32000  -5.88800 0.0500 0404965201 -0.32  0.01 -2.94  0.03 -6.22  0.01  1.87 -1.90  0.01  0.28  0.01 --
SLJ0225.3-0441        36.35208  -4.67833 0.2600 0109520301 -0.48  0.02 -3.02  0.04 -7.06  0.45  1.54 -1.55  0.01  0.28  0.01 --
PLCKESZG256.4-65      36.35674 -42.01405 0.2200 0803550101 -0.58  0.01 -2.99  0.05 -6.97  0.18  1.19 -1.22  0.01  0.25  0.01 --
WHLJ022544-031233     36.43720  -3.20917 0.1412 0037981301 -0.99  0.01 -0.82  0.01 -6.08  0.02  2.46 -1.34  0.01  1.09  0.01 --
HSCSJ022549-0553      36.45542  -5.89617 0.2327 0404965201 -0.60  0.02 -1.95  0.02 -5.94  0.06  2.21 -1.53  0.01  0.78  0.01 --
A3017                 36.46739 -41.90866 0.2195 0803550101 -0.48  0.02 -3.13  0.08 -5.87  0.10  0.95 -1.00  0.01  0.22  0.01  c
PSZ2G138.61-10.84     36.75640  49.08170 0.7020 0783881701 -0.44  0.04 -1.89  0.06 -5.53  0.11  1.87 -1.01  0.01  0.89  0.01 --
RzCS768               36.84292  -3.36139 0.3290 0651770101 -0.59  0.02 -2.07  0.01 -6.46  0.15  1.61 -0.95  0.01  0.74  0.01 --
XLSSC003              36.90861  -3.29978 0.8378 0651770101 -0.62  0.03 -2.29  0.07 -6.19  0.16  2.27 -1.20  0.01  1.06  0.01 --
WHLJ022804-045100     37.01865  -4.84987 0.2871 0109520201 -0.77  0.02 -1.99  0.03 -5.80  0.10  2.33 -0.77  0.01  1.39  0.01 --
MCXCJ0228.2-1005      37.05500 -10.09444 0.1490 0112860101 -0.57  0.01 -2.95  0.14 -5.57  0.05  1.63 -0.86  0.01  0.81  0.01 --
WHLJ022827-042608     37.11594  -4.43548 0.4330 0112680401 -0.77  0.03 -1.43  0.04 -5.84  0.17  2.77 -0.48  0.01  1.91  0.01 --
WHLJ022832-094920     37.13723  -9.82220 0.3748 0694590301 -0.74  0.03 -1.16  0.02 -5.46  0.07  2.33 -0.54  0.01  1.54  0.01 --
WHLJ022857+313444     37.23981  31.57886 0.4303 0693970301 -0.44  0.02 -2.30  0.08 -6.16  0.20  1.44 -1.17  0.01  0.47  0.01 --
RXCJ0229.3-3332       37.34292 -33.53778 0.0792 0677180801 -0.57  0.01 -2.19  0.01 -6.95  0.02  1.53 -1.60  0.01  0.24  0.01 --
XCLASS1218            37.44100 -29.63200 0.0610 0305800901 -0.49  0.01 -3.39  0.03 -5.39  0.01  1.07 -1.80  0.01 -0.23  0.01  c
HSCJ0230-0626         37.58482  -6.43386 1.0880 0800400401 -1.14  0.04 -0.97  0.07 -6.10  0.21  2.14 -0.72  0.01  1.29  0.01 --
SPTCLJ0230-6028       37.64100 -60.46940 0.7400 0675010401 -0.55  0.02 -2.42  0.03 -6.58  0.23  1.52 -1.58  0.01  0.25  0.01 --
SPTCLJ0231-5403       37.77700 -54.06400 0.5855 0204530101 -0.68  0.02 -1.68  0.01 -6.06  0.17  2.11 -1.18  0.01  0.94  0.01 --
A362                  37.94708  -4.85583 0.1843 0762870201 -0.94  0.01 -1.27  0.01 -6.64  0.14  2.24 -1.54  0.01  0.80  0.01 --
SPTCLJ0232-4421       38.07787 -44.34486 0.2836 0042340301 -0.51  0.01 -2.89  0.06 -6.65  0.15  1.09 -0.67  0.01  0.55  0.01  c
SPTCLJ0233-5819       38.25610 -58.32690 0.6630 0675010601 -0.75  0.03 -2.26  0.04 -6.01  0.21  1.70 -1.55  0.01  0.39  0.01 --
XCLASS2254            38.25800 -71.27300 0.5500 0510181701 -0.84  0.03 -1.45  0.02 -5.77  0.12  2.21 -1.27  0.01  0.96  0.01 --
WHLJ023317+201245     38.32100  20.21241 0.1721 0604210301 -0.65  0.01 -2.27  0.04 -5.95  0.04  1.83 -1.52  0.01  0.51  0.01 --
WHLJ023347-085057     38.44667  -8.84917 0.2600 0690870101 -0.97  0.02 -1.26  0.02 -4.95  0.04  2.41 -0.57  0.01  1.58  0.01 --
SPTCLJ0234-5831       38.67000 -58.52000 0.4150 0674491001 -0.36  0.02 -2.45  0.06 -7.22  0.28  1.20 -1.29  0.01  0.21  0.01  c
2PIGG-1571            39.26804 -25.39286 0.0568 0655300301 -0.83  0.01 -0.44  0.01 -5.58  0.01  2.35 -1.40  0.01  0.97  0.01 --
A3038                 39.50651 -52.40282 0.1350 0305370101 -0.55  0.02 -2.31  0.03 -6.55  0.07  2.22 -0.71  0.01  1.35  0.01  c
WHLJ023941-012812     39.92365  -1.46989 0.3246 0782150101 -0.95  0.03 -1.62  0.04 -5.20  0.05  1.78 -0.28  0.01  1.32  0.01 --
A370                  39.96038  -1.58561 0.3750 0782150101 -0.88  0.03 -1.99  0.03 -6.09  0.18  2.00 -0.85  0.01  1.09  0.01  c
ACTCLJ0240.0+0116     40.00708   1.26844 0.6200 0800971001 -0.91  0.03 -1.31  0.01 -6.17  0.30  2.21 -1.22  0.01  0.99  0.01 --
SPTCLJ0240-5946       40.16200 -59.77030 0.4000 0674490101 -0.62  0.03 -1.82  0.04 -7.19  0.21  1.45 -1.53  0.01  0.23  0.01 --
ACTCLJ0241.2-0018     40.31417  -0.31139 0.6840 0762290401 -0.94  0.05 -1.30  0.02 -7.91  0.60  1.97 -0.78  0.01  1.12  0.01 --
A3041                 40.33708 -28.65750 0.2352 0762800601 -0.90  0.02 -1.25  0.01 -5.76  0.05  2.46 -1.02  0.01  1.31  0.01  c
MACSJ0242.5-213       40.64958 -21.54056 0.3140 0673830101 -0.23  0.01 -2.93  0.01 -8.69  0.32  0.77 -1.80  0.01 -0.45  0.01  c
SPTCLJ0243-4833       40.91000 -48.55700 0.5300 0723780801 -0.47  0.03 -2.37  0.05 -7.28  1.06  1.13 -1.60  0.01 -0.05  0.01 --
MCXCJ0244.1-2611      41.02625 -26.18528 0.1362 0729160301 -0.97  0.01 -1.74  0.02 -6.22  0.08  2.46 -0.97  0.01  1.35  0.01 --
AS295                 41.37120 -53.02370 0.3000 0652950301 -0.88  0.02 -1.00  0.01 -7.24  0.56  2.00 -1.13  0.01  0.91  0.01  c
A3048                 41.52172 -20.47394 0.3085 0674380501 -0.64  0.02 -2.57  0.04 -6.25  0.14  1.41 -1.31  0.01  0.35  0.01 --
PLCKG205.0-63.0       41.60750 -20.55469 0.3100 0674380501 -1.03  0.02 -1.60  0.02 -6.28  0.24  2.63 -1.36  0.01  1.21  0.01 --
AS296                 41.71466 -42.37802 0.0696 0555220301 -0.68  0.01 -2.61  0.03 -6.46  0.04  1.65 -0.87  0.01  0.82  0.01 --
A383                  42.00833  -3.53750 0.1871 0084230501 -0.29  0.01 -3.30  0.27 -7.74  0.09  0.91 -2.06  0.01 -0.52  0.01  c
A384                  42.06792  -2.27889 0.2360 0721890401 -0.73  0.02 -2.13  0.02 -7.10  0.24  1.33 -1.40  0.01  0.23  0.01 --
IC1860                42.40375 -31.18861 0.0223 0146510401  ----  ----  ----  ----  ----  ----  0.87 -1.54  0.01 -0.20  0.01 --
XCLASS514             42.52800 -31.06800 0.9100 0146510401 -0.87  0.03 -0.92  0.02 -4.96  0.06  2.63 -0.68  0.01  1.67  0.01 --
NGC1132               43.21630  -1.27470 0.0231 0151490101  ----  ----  ----  ----  ----  ----  1.22 -1.36  0.01  0.17  0.01  c
PSZ2G277.76-51.74     43.59620 -58.96360 0.4400 0674380301 -0.99  0.03 -1.25  0.01 -5.87  0.21  1.94 -0.91  0.01  1.01  0.01 --
SPTCLJ0254-6051       43.60150 -60.86430 0.4400 0692900201 -1.01  0.03 -1.32  0.03 -5.64  0.09  2.36 -0.79  0.01  1.40  0.01 --
CIZAJ0254.4+4134      43.62292  41.57167 0.0172 0605540101  ----  ----  ----  ----  ----  ----  1.88 -1.43  0.01  0.61  0.01  c
MCXCJ0255.8+0918      43.96375   9.31333 0.0258 0203610501  ----  ----  ----  ----  ----  ----  0.88 -2.26  0.01 -0.69  0.01 --
PLCKG147.3-16.6       44.09900  40.29100 0.6400 0693661601 -0.97  0.04 -1.11  0.01 -5.77  0.16  2.57 -1.37  0.01  1.15  0.01 --
ACTCLJ0256.5+0006     44.12833   0.10083 0.3600 0801610101 -0.73  0.04 -1.49  0.02 -5.59  0.06  1.84 -0.76  0.01  1.04  0.01  c
MACSJ0257-2325        44.28813 -23.43495 0.5049 0551850201 -0.55  0.02 -2.17  0.05 -7.71  0.49  1.26 -1.73  0.01 -0.05  0.01  c
SPTCLJ0257-5732       44.35160 -57.54230 0.4340 0674491101 -0.85  0.03 -1.44  0.04 -5.25  0.07  2.76 -0.68  0.01  1.76  0.01 --
A400                  44.41208   6.00611 0.0244 0404010101  ----  ----  ----  ----  ----  ----  2.62 -1.13  0.01  1.35  0.01  c
A399                  44.48508  13.01644 0.0718 0112260101 -0.90  0.01 -1.48  0.01 -6.61  0.07  1.67 -0.89  0.01  0.82  0.01  c
WHYJ025829-090517     44.62101  -9.08810 0.1904 0851181201 -0.84  0.02 -1.58  0.02 -6.33  0.06  1.96 -0.92  0.01  1.01  0.01 --
WHLJ025847+001218     44.69412   0.20512 0.2589 0606431301 -0.52  0.02 -1.90  0.04 -5.86  0.05  2.51 -1.10  0.01  1.29  0.01 --
WHLJ025932+001354     44.88542   0.23167 0.2007 0606431301 -0.69  0.02 -1.75  0.03 -6.43  0.12  2.08 -1.11  0.01  0.97  0.01 --
CIZAJ0300.7+4427      45.18750  44.46306 0.0300 0744100301 -0.59  0.01 -2.04  0.01 -6.06  0.01  2.12 -1.21  0.01  0.93  0.01 --
RXCJ0303.8-7752       45.94333 -77.86917 0.2742 0042340401 -0.80  0.02 -0.87  0.01 -7.13  0.13  2.57 -1.72  0.01  0.91  0.01  c
SPTCLJ0304-4401       46.06400 -44.03000 0.5200 0700182201 -0.96  0.03 -1.33  0.01 -4.80  0.07  2.06 -0.62  0.01  1.29  0.01  c
MCXCJ0305.3+1728      46.32583  17.47333 0.4250 0112190101 -0.68  0.03 -1.92  0.03 -5.35  0.05  1.73 -1.09  0.01  0.73  0.01 --
XCLASS500             46.56000  -0.09500 0.4250 0142610101 -0.78  0.02 -2.17  0.05 -5.98  0.23  1.72 -1.11  0.01  0.71  0.01 --
WHLJ030617-000824     46.57240  -0.14300 0.1090 0142610101 -1.03  0.01 -1.68  0.01 -6.04  0.05  2.41 -0.52  0.01  1.62  0.01 --
MCXCJ0306.4-0943      46.61833  -9.72806 0.0338 0601930401 -0.10  0.01 -4.44  0.04 -5.78  0.01  0.80 -2.31  0.01 -0.78  0.01  c
A3088                 46.76708 -28.67056 0.2534 0042340501 -0.46  0.02 -2.71  0.03 -8.22  0.56  0.88 -2.28  0.01 -0.70  0.01  c
WHYJ031221+183929     48.08942  18.65816 0.2314 0724440101 -0.75  0.02 -1.34  0.01 -6.09  0.12  2.12 -0.74  0.01  1.25  0.01 --
SPTCLJ0313-5334       48.48090 -53.57810 1.3700 0803050401 -0.72  0.03 -1.60  0.03 -5.54  0.10  1.86 -1.28  0.01  0.70  0.01  c
A3104                 48.58250 -45.42417 0.0730 0765000401 -0.42  0.01 -3.03  0.03 -7.79  0.12  1.05 -1.97  0.01 -0.36  0.01 --
SPTCLJ0317-5935       49.32080 -59.58560 0.4690 0674490501 -0.77  0.03 -2.15  0.05 -6.97  0.28  2.35 -1.45  0.01  0.94  0.01 --
A3112                 49.49375 -44.23889 0.0753 0603050101 -0.27  0.01 -3.41  0.04 -8.06  0.04  0.64 -1.74  0.01 -0.51  0.01  c
Perseus               49.94667  41.51306 0.0179 0305780101  ----  ----  ----  ----  ----  ----  1.00 -1.57  0.01 -0.13  0.01  c
MCXCJ0320.3-4259      50.07542 -42.98694 0.1580 0670380601 -0.56  0.02 -2.28  0.05 -5.92  0.07  1.58 -1.00  0.01  0.68  0.01 --
ACTCLJ0320.4+0032     50.12417   0.53139 0.3561 0781040101 -0.41  0.02 -2.35  0.05 -7.19  0.26  1.01 -1.53  0.01 -0.09  0.01  c
MCXCJ0320.6-4311      50.15750 -43.19778 0.1490 0670380601 -0.67  0.01 -2.24  0.04 -5.89  0.03  1.83 -1.11  0.01  0.79  0.01 --
WHLJ032111+002620     50.29667   0.43889 0.3561 0781040101 -0.61  0.03 -2.80  0.03 -6.43  0.22  1.28 -1.34  0.01  0.23  0.01 --
A3122                 50.57625 -41.33889 0.0643 0720253201 -0.90  0.01 -1.30  0.01 -6.03  0.02  2.06 -0.93  0.01  1.08  0.01 --
WHYJ032447-290521     51.19815 -29.08926 0.1922 0204190201 -0.63  0.02 -2.36  0.08 -9.16  0.49  2.32 -0.44  0.01  1.61  0.01 --
Mrk609                51.35061  -6.13301 0.0341 0103861001 -0.11  0.01 -4.27  0.04 -7.96  0.06  0.83 -3.06  0.01 -1.27  0.01 --
WHLJ032551+405825     51.46453  40.97372 0.2734 0554500801 -0.89  0.02 -1.45  0.02 -5.64  0.06  1.83 -0.56  0.01  1.17  0.01 --
3C88                  51.97708   2.56306 0.0302 0403010101 -0.04  0.01 -3.82  0.04 -6.45  0.01  0.78 -2.32  0.01 -0.80  0.01  c
A3126                 52.15625 -55.71278 0.0856 0720250501 -0.61  0.01 -2.37  0.01 -8.25  0.19  1.47 -1.82  0.01  0.04  0.01  c
RXJ0329.0+0256        52.26172   2.94182 0.4122 0200750401 -0.76  0.04 -1.53  0.04 -5.98  0.22  2.32 -0.73  0.01  1.41  0.01 --
A3128                 52.47917 -52.56667 0.0599 0400130201 -0.52  0.01 -2.45  0.01 -5.54  0.01  1.97 -1.27  0.01  0.78  0.01  c
ACTCL0330-5228        52.66667 -52.48056 0.4400 0400130101 -1.07  0.02 -1.78  0.02 -5.89  0.20  2.48 -0.80  0.01  1.47  0.01 --
WHYJ033127-281811     52.86248 -28.30309 0.2570 0827211401 -0.19  0.01 -4.44  0.01 -6.16  0.07  0.72 -1.83  0.01 -0.51  0.01 --
A3135                 53.50935 -39.00015 0.0642 0601930201 -0.84  0.01 -1.82  0.04 -6.64  0.05  2.81 -1.27  0.01  1.40  0.01  c
PSZ1G193.29-46.13     53.96417  -6.97578 0.6500 0693661501 -1.20  0.03 -1.15  0.03 -5.86  0.15  2.23 -0.84  0.01  1.27  0.01 --
MCXCJ0336.8-2804      54.20583 -28.08139 0.1050 0827231101 -0.85  0.01 -2.36  0.02 -6.07  0.04  2.11 -1.14  0.01  0.98  0.01  c
RXJ0337-3457          54.35292 -34.95806 0.8400 0210480101 -0.71  0.02 -0.69  0.04 -6.08  0.35  2.79 -0.96  0.01  1.59  0.01  c
MCXCJ0337.7-2522      54.43812 -25.37669 0.5850 0107860401 -0.63  0.02 -1.35  0.05 -6.11  0.16  2.56 -0.74  0.01  1.58  0.01 --
ZGXJ033748-230400     54.44937 -23.06672 0.6426 0305930101 -0.56  0.03 -1.69  0.02 -5.98  0.10  1.80 -1.33  0.01  0.62  0.01  c
Fornax                54.61625 -35.44833 0.0046 0012830101  ----  ----  ----  ----  ----  ----  1.15 -2.31  0.01 -0.52  0.01 --
PSZ2G176.27-35.04     54.68472   9.97118 0.0347 0109870101 -0.20  0.01 -3.27  0.01 -8.95  0.08  0.79 -2.25  0.01 -0.75  0.01  c
A3151                 55.11549 -28.70637 0.0676 0653770101 -0.64  0.01 -2.18  0.01 -7.06  0.03  2.12 -1.73  0.01  0.58  0.01 --
RXCJ0340.6-0239       55.17417  -2.66583 0.0360 0800760701 -0.19  0.01 -3.65  0.03 -6.45  0.01  1.10 -1.66  0.01 -0.12  0.01 --
RBS461                55.32042  15.40750 0.0290 0505230401  ----  ----  ----  ----  ----  ----  1.51 -2.00  0.01 -0.05  0.01  c
WHYJ034138-531028     55.40631 -53.17435 0.0852 0744411301 -0.85  0.01 -1.66  0.01 -5.53  0.02  2.33 -0.73  0.01  1.42  0.01 --
WHYJ034152-011652     55.46401  -1.28134 0.1213 0200430101 -0.77  0.01 -2.15  0.13 -5.91  0.03  1.69 -1.59  0.01  0.36  0.01 --
ACTCLJ0342.0+0105     55.50875   1.08542 1.0700 0762290101 -0.88  0.06 -1.90  0.08 -5.85  0.19  2.02 -1.06  0.01  0.96  0.01 --
A3158                 55.72458 -53.63528 0.0597 0300210201 -0.71  0.01 -2.04  0.01 -7.65  0.10  1.60 -1.57  0.01  0.31  0.01  c
SPTCLJ0343-5518       55.76340 -55.30490 0.4900 0724770801 -0.72  0.03 -2.07  0.04 -6.42  0.15  2.00 -1.13  0.01  0.90  0.01 --
SPTCLJ0344-5452       56.09260 -54.87260 1.0100 0675010701 -0.75  0.04 -2.21  0.06 -6.77  0.48  1.92 -1.36  0.01  0.69  0.01 --
ZGXJ034501-411320     56.25456 -41.22211 0.4664 0201900801 -0.50  0.03 -2.48  0.07 -5.72  0.05  1.56 -1.17  0.01  0.55  0.01 --
AS384                 56.44042 -41.20750 0.0500 0201900801 -0.25  0.01 -3.83  0.03 -8.33  0.04  1.08 -2.29  0.01 -0.56  0.01 --
A458                  56.48333 -24.28028 0.1057 0765031101 -0.69  0.01 -2.73  0.03 -5.67  0.03  1.84 -1.16  0.01  0.76  0.01 --
AS405                 57.78708 -82.21667 0.0613 0720250601 -0.73  0.01 -2.63  0.01 -6.93  0.03  2.02 -1.65  0.01  0.56  0.01  c
RXJ0351.6-3649        57.90750 -36.83056 0.3720 0603500201 -0.90  0.02 -1.37  0.08 -4.69  0.05  2.86 -1.22  0.01  1.47  0.01 --
RBS485                58.08625 -54.88583 0.0444 0651580601 -0.65  0.01 -2.51  0.01 -6.58  0.01  2.25 -1.43  0.01  0.88  0.01 --
A3186                 58.12292 -74.03083 0.1273 0723161201 -0.98  0.02 -1.48  0.01 -6.12  0.08  1.53 -0.78  0.01  0.79  0.01  c
SPTCLJ0354-5904       58.56110 -59.07410 0.4100 0724770501 -0.87  0.03 -1.54  0.02 -5.98  0.14  2.41 -1.02  0.01  1.28  0.01 --
XCLASS408             59.35400   1.30000 0.1300 0094790201 -0.69  0.01 -2.17  0.02 -6.18  0.04  2.15 -0.97  0.01  1.13  0.01 --
XCSJ0357.7+0101       59.43583   1.02692 0.3600 0094790201 -0.97  0.02 -1.42  0.02 -4.92  0.06  2.51 -0.49  0.01  1.71  0.01 --
WHLJ035818+124006     59.57506  12.66846 0.2132 0782060601 -0.87  0.02 -0.93  0.03 -6.27  0.26  2.21 -0.67  0.01  1.37  0.01 --
G189.84-37.24         60.00051   0.19215 9.9999 0723161701  ----  ----  ----  ----  ----  ----  1.99 -1.21  0.01  0.84  0.01 --
4C+34.16              60.22858  34.71942 0.0780 0083950101 -0.70  0.01 -1.97  0.01 -6.59  0.02  2.14 -1.55  0.01  0.72  0.01 --
SPTCLJ0403-5719       60.96700 -57.32410 0.4300 0674491201 -0.34  0.02 -2.45  0.07 -8.42  0.60  1.16 -1.68  0.01 -0.09  0.01 --
WHYJ040527-371715     61.27918 -37.28793 0.0960 0201130101 -0.73  0.01 -1.94  0.01 -6.08  0.05  1.74 -0.78  0.01  0.95  0.01 --
MCXCJ0406.7-7116      61.69083 -71.27500 0.2290 0111970301 -0.78  0.02 -2.38  0.05 -5.93  0.06  2.51 -1.24  0.01  1.20  0.01 --
SPTCLJ0406-5455       61.69220 -54.92050 0.7300 0675010501 -0.68  0.03 -1.73  0.03 -6.32  0.37  1.96 -1.26  0.01  0.79  0.01 --
WHYJ040650-565840     61.70807 -56.97780 0.2262 0854590901 -0.68  0.02 -2.10  0.07 -6.51  0.12  2.72 -0.88  0.01  1.59  0.01 --
A3223                 62.06750 -30.89444 0.0601 0765000901 -1.21  0.01 -1.25  0.01 -5.63  0.01  2.36 -0.56  0.01  1.55  0.01 --
SPTCLJ0411-4819       62.81400 -48.31900 0.4200 0841951201 -0.71  0.02 -2.41  0.06 -5.44  0.11  1.49 -0.39  0.01  1.03  0.01  c
A478                  63.35667  10.46694 0.0881 0109880101 -0.35  0.01 -3.48  0.12 -8.85  0.19  0.79 -2.32  0.01 -0.80  0.01  c
RXCJ0413.9-3805       63.48792 -38.10000 0.0501 0720253501 -0.28  0.01 -3.14  0.03 -8.68  0.14  1.36 -2.14  0.01 -0.25  0.01 --
MCXCJ0416.7-5525      64.18667 -55.41906 0.3650 0205090201 -0.59  0.03 -1.68  0.03 -5.61  0.12  2.48 -0.75  0.01  1.51  0.01 --
WHLJ041704+011308     64.27021   1.21890 0.3032 0161160101 -0.77  0.02 -2.08  0.04 -5.85  0.14  2.48 -0.97  0.01  1.36  0.01 --
SPTCLJ0417-4748       64.34000 -47.81200 0.6200 0700182401 -0.46  0.04 -2.68  0.02 -8.22  0.40  1.33 -1.54  0.01  0.14  0.01  c
MACSJ0417.5-1154      64.39546 -11.90950 0.4400 0827010101 -0.48  0.03 -2.90  0.10 -5.58  0.08  1.28 -1.07  0.01  0.41  0.01  c
NGC1550               64.90803   2.40946 0.0124 0723800501  ----  ----  ----  ----  ----  ----  0.89 -2.14  0.01 -0.60  0.01 --
RXCJ0422.8-5130       65.67542 -51.48677 0.0428 0651580101 -0.23  0.01 -3.94  0.06 -7.24  0.01  0.99 -2.03  0.01 -0.45  0.01 --
RBS540                66.46120  -8.55690 0.0397 0300210401 -0.22  0.01 -3.81  0.03 -10.4  0.58  0.69 -2.45  0.01 -0.95  0.01  c
MACSJ0429.6-0253      67.40000  -2.88556 0.3990 0720700101 -0.30  0.02 -2.46  0.06 -8.26  0.76  0.80 -2.22  0.01 -0.71  0.01  c
A3266                 67.85042 -61.44389 0.0589 0105261101 -1.02  0.01 -1.28  0.01 -7.62  0.18  2.31 -0.63  0.01  1.47  0.01  c
NGC1600               67.91642  -5.08625 0.0156 0400490201  ----  ----  ----  ----  ----  ----  0.90 -1.82  0.01 -0.37  0.01 --
A496                  68.41000 -13.25917 0.0330 0506260401 -0.31  0.01 -3.46  0.02 -8.42  0.06  0.80 -2.17  0.01 -0.68  0.01  c
RXCJ0437.1+0043       69.29208   0.72722 0.2850 0042341601 -0.52  0.02 -2.93  0.02 -7.06  0.20  1.45 -1.94  0.01 -0.05  0.01  c
A500                  69.72792 -22.11361 0.0670 0720253301 -0.78  0.01 -2.21  0.01 -6.98  0.06  1.87 -1.15  0.01  0.79  0.01 --
NGC1650               71.29796 -15.87003 0.0360 0800760601 -0.53  0.01 -2.35  0.01 -6.56  0.01  1.99 -1.65  0.01  0.54  0.01 --
PSZ2G239.93-39.97     71.68847 -37.05839 0.5800 0693661201 -0.72  0.01 -1.93  0.02 -6.21  0.20  1.78 -1.10  0.01  0.76  0.01 --
ZGXJ044742-201943     71.92298 -20.32854 0.3134 0142240101 -0.82  0.02 -1.56  0.02 -6.06  0.15  2.10 -0.97  0.01  1.08  0.01 --
A514                  72.05083 -20.46972 0.0713 0142240101 -1.12  0.01 -3.05  0.03 -6.55  0.05  2.58 -0.69  0.01  1.63  0.01  c
3C129                 72.28782  45.01089 0.0208 0146490101 -0.65  0.01 -1.92  0.01 -6.26  0.01  2.04 -0.48  0.01  1.37  0.01  c
WHYJ044929+060917     72.37205   6.15486 0.1860 0762760201 -0.69  0.01 -2.79  0.13 -6.06  0.06  1.80 -1.20  0.01  0.71  0.01 --
A3292                 72.48000 -44.67806 0.1723 0723161401 -0.67  0.01 -2.20  0.03 -7.03  0.17  1.41 -1.58  0.01  0.16  0.01  c
PSZ2G200.95-28.16     72.58280  -3.00790 0.2200 0822260101 -1.08  0.02 -1.23  0.01 -5.76  0.08  3.06 -0.64  0.01  2.01  0.01 --
1WGAJ0454.0-0308      73.50500  -3.14440 0.2640 0827061001 -0.74  0.02 -2.29  0.03 -5.65  0.04  2.29 -1.34  0.01  0.97  0.01 --
PSZ2G201.50-27.31     73.53340  -3.03350 0.5377 0827061001 -0.67  0.02 -2.13  0.02 -6.29  0.17  1.48 -1.24  0.01  0.45  0.01  c
A521                  73.53792 -10.23861 0.2533 0603890101 -1.12  0.02 -1.78  0.04 -5.89  0.13  2.86 -0.93  0.01  1.67  0.01  c
A520                  73.57913   2.94689 0.1990 0201510101 -1.01  0.01 -1.03  0.01 -6.38  0.23  1.82 -1.22  0.01  0.71  0.01  c
PSZ2G219.89-34.39     73.68290 -20.28880 0.7000 0693660301 -0.80  0.04 -1.56  0.01 -7.01  0.51  1.60 -1.15  0.01  0.60  0.01 --
RXCJ0454.8-1806       73.70958 -18.10917 0.0335 0140210101 -0.43  0.01 -2.56  0.01 -7.31  0.02  1.38 -1.78  0.01  0.00  0.01  c
MCXCJ0458.9-0029      74.72958  -0.48917 0.0150 0673180301  ----  ----  ----  ----  ----  ----  0.88 -1.12  0.01  0.09  0.01 --
A523                  74.77583   8.78028 0.1000 0761070201 -0.91  0.01 -1.48  0.01 -6.95  0.09  2.12 -1.47  0.01  0.76  0.01  c
PSZ2G287.96-32.99     74.90740 -75.79660 0.2500 0762800101 -0.86  0.01 -1.87  0.02 -7.24  0.35  1.67 -1.25  0.01  0.58  0.01 --
SPTCLJ0459-4947       74.92690 -49.78720 1.5493 0801950201 -0.54  0.04 -2.22  0.03 -7.05  0.37  1.78 -1.01  0.01  0.82  0.01 --
A3301                 75.19375 -38.67806 0.0536 0083151201 -0.68  0.01 -2.40  0.01 -7.01  0.03  1.83 -1.65  0.01  0.43  0.01 --
AS506                 75.26831 -24.41129 0.3200 0110870101 -0.93  0.02 -1.58  0.02 -5.98  0.11  1.90 -1.21  0.01  0.77  0.01 --
A3307                 75.91954 -29.60997 0.1540 0672900501 -0.68  0.02 -2.97  0.08 -5.47  0.04  1.41 -1.32  0.01  0.34  0.01 --
RXJ0505.3-2849        76.33292 -28.81811 0.5090 0111160201 -0.72  0.02 -1.47  0.01 -5.75  0.13  1.97 -0.94  0.01  1.01  0.01 --
A3322                 77.55750 -45.32111 0.2000 0692933001 -0.65  0.02 -2.60  0.05 -7.02  0.11  1.57 -1.22  0.01  0.53  0.01  c
MCXCJ0510.7-0801      77.69963  -8.02897 0.2195 0721890201 -0.78  0.02 -1.72  0.02 -6.48  0.13  2.06 -1.27  0.01  0.85  0.01  c
SPTCLJ0511-5154       77.92000 -51.90400 0.7400 0675010801 -0.92  0.05 -1.98  0.03 -6.07  0.27  2.41 -1.17  0.01  1.17  0.01 --
A3330                 78.66682 -49.05419 0.0921 0204780101 -0.57  0.01 -2.40  0.02 -8.73  0.15  2.30 -2.54  0.01  0.16  0.01  c
AS520                 79.12500 -54.50833 0.2952 0692934301 -1.03  0.02 -1.37  0.01 -6.73  0.45  2.76 -0.96  0.01  1.57  0.01  c
RXJ0522.2-3625        80.55917 -36.41778 0.4720 0302580901 -0.81  0.02 -1.35  0.09 -7.60  0.37  3.03 -0.63  0.01  2.00  0.01  c
SPTCLJ0522-4818       80.56548 -48.30508 0.2960 0303820101 -0.48  0.02 -2.74  0.05 -6.76  0.14  1.59 -1.90  0.01  0.08  0.01  c
A3341                 81.38667 -31.59556 0.0379 0741580301 -0.38  0.01 -2.73  0.01 -7.73  0.03  1.50 -1.43  0.01  0.33  0.01  c
WHYJ052551+014423     81.46265   1.73982 0.2053 0554610101 -0.73  0.01 -1.71  0.02 -5.66  0.04  2.18 -1.02  0.01  1.10  0.01 --
A3343                 81.46500 -47.25056 0.1913 0692932801 -0.61  0.01 -2.70  0.07 -6.04  0.06  1.67 -1.19  0.01  0.62  0.01  c
MCXCJ0528.9-3927      82.22100 -39.47098 0.2630 0042340801 -0.62  0.01 -2.28  0.01 -7.36  0.36  0.93 -0.87  0.01  0.29  0.01  c
PSZ2G286.62-31.24     82.88160 -75.18050 0.2100 0674380201 -0.82  0.02 -1.68  0.02 -6.96  0.19  1.59 -1.31  0.01  0.48  0.01  c
A545                  83.09625 -11.53056 0.1540 0674670101 -0.73  0.01 -2.28  0.05 -8.34  0.48  1.74 -1.58  0.01  0.41  0.01  c
MCXCJ0532.9-3701      83.23333 -37.02611 0.2747 0042341801 -0.58  0.02 -3.16  0.02 -7.31  0.22  1.04 -2.00  0.01 -0.39  0.01  c
SCSOJ0534-5435        83.70000 -54.59278 0.6500 0604010501 -0.77  0.04 -0.96  0.03 -5.93  0.19  2.74 -0.42  0.01  1.93  0.01 --
SPTCLJ0535-4801       83.94640 -48.02290 0.9000 0783880101 -0.64  0.02 -1.69  0.03 -5.84  0.18  2.09 -1.37  0.01  0.80  0.01  c
A3358                 84.56792 -20.62306 0.0915 0677181201 -0.69  0.01 -2.61  0.02 -7.09  0.10  1.63 -2.06  0.01  0.00  0.01 --
SPTCLJ0538-5605       84.61680 -56.13127 0.3933 0604010601 -0.58  0.03 -1.54  0.04 -5.64  0.11  2.02 -0.74  0.01  1.18  0.01 --
AS540                 85.02782 -40.83657 0.0360 0149420101 -0.37  0.01 -3.26  0.04 -7.10  0.02  1.25 -1.37  0.01  0.19  0.01  c
PSZ2G241.11-28.68     85.73782 -35.98423 0.4200 0827050801 -0.72  0.03 -1.85  0.02 -7.26  0.89  1.65 -1.66  0.01  0.29  0.01 --
ZGXJ054322-355601     85.84217 -35.93373 0.5758 0827050801 -0.63  0.02 -2.32  0.03 -6.77  0.19  2.00 -1.45  0.01  0.69  0.01 --
A548B                 86.36333 -25.93889 0.0424 0302030101 -0.53  0.01 -2.27  0.01 -5.96  0.01  2.43 -1.32  0.01  1.09  0.01 --
SPTCLJ0546-5345       86.65400 -53.76100 1.1600 0744400301 -0.61  0.03 -2.37  0.03 -7.25  0.35  1.28 -1.58  0.01  0.07  0.01  c
A3364                 86.90917 -31.87528 0.1483 0201900901 -0.68  0.01 -2.09  0.02 -7.96  0.28  1.23 -1.39  0.01  0.16  0.01  c
RXCJ0548.8-2154       87.21000 -21.91194 0.0928 0760970101 -0.98  0.01 -1.34  0.01 -6.56  0.05  2.08 -0.73  0.01  1.23  0.01 --
SPTCLJ0549-6204       87.32600 -62.08300 0.3200 0827050701 -0.36  0.01 -2.40  0.01 -7.77  0.17  0.85 -1.89  0.01 -0.46  0.01 --
A550                  88.21833 -21.05694 0.0990 0675470101 -0.67  0.01 -1.66  0.01 -6.60  0.02  2.43 -1.86  0.01  0.72  0.01  c
PSZ2G239.27-26.01     88.34847 -33.70192 0.4300 0827010401 -0.87  0.03 -1.84  0.02 -5.89  0.11  2.34 -0.97  0.01  1.26  0.01  c
AS555                 89.30500 -37.46611 0.0440 0765010701 -0.34  0.01 -3.60  0.04 -7.38  0.03  0.90 -2.15  0.01 -0.60  0.01 --
SPTCLJ0559-5249       89.92917 -52.82028 0.6112 0604010301 -0.99  0.04 -1.48  0.02 -6.56  0.40  2.51 -1.04  0.01  1.34  0.01  c
PSZ2G225.93-19.99     90.05200 -20.11900 0.4600 0827050601 -1.11  0.03 -2.28  0.04 -6.23  0.20  2.42 -0.07  0.01  1.93  0.01 --
A3376                 90.54907 -39.95732 0.0470 0151900101 -0.99  0.01 -0.86  0.01 -5.96  0.01  2.15 -0.44  0.01  1.48  0.01 --
PSZ2G170.22+09.74     90.83944  42.23229 0.2280 0675060101 -1.29  0.03 -1.34  0.01 -5.57  0.08  1.98 -0.79  0.01  1.12  0.01 --
A3378                 91.47000 -35.30056 0.1410 0201901001 -0.31  0.01 -3.51  0.05 -7.68  0.18  0.79 -2.22  0.01 -0.72  0.01  c
SPTCLJ0607-4448       91.89840 -44.80330 1.4300 0803050501 -0.59  0.04 -2.26  0.07 -6.17  0.22  1.74 -1.24  0.01  0.64  0.01  c
XCLASS1297            91.90000 -61.92800 0.3300 0403072201 -0.43  0.02 -2.64  0.02 -6.66  0.12  1.34 -1.42  0.01  0.23  0.01 --
WHYJ060809-615348     92.03896 -61.89671 0.2424 0403072201 -0.89  0.02 -1.45  0.04 -6.60  0.14  2.48 -0.61  0.01  1.61  0.01 --
CIZAJ0616.3-2156      94.08208 -21.94833 0.1710 0692932501 -0.92  0.01 -2.27  0.04 -7.24  0.34  1.83 -0.92  0.01  0.92  0.01  c
NGC2207               94.09179 -21.37267 0.0091 0300800101  ----  ----  ----  ----  ----  ----  1.03 -2.13  0.01 -0.48  0.01 --
AS579                 94.13083 -39.80028 0.1520 0692931801 -0.75  0.01 -2.14  0.03 -6.71  0.12  1.60 -0.82  0.01  0.83  0.01  c
ACTCLJ0616-5227       94.15000 -52.45972 0.7100 0693662301 -0.60  0.03 -2.26  0.04 -7.68  0.62  1.50 -1.02  0.01  0.61  0.01  c
RXCJ0616.8-4748       94.22333 -47.80500 0.1164 0201901101 -0.86  0.02 -2.20  0.01 -6.98  0.17  1.98 -1.37  0.01  0.73  0.01 --
MCXCJ0621.7-5242      95.43167 -52.70306 0.0510 0852980601 -0.45  0.01 -3.68  0.02 -9.40  0.52  1.22 -2.17  0.01 -0.37  0.01 --
WHYJ062211+781831     95.54668  78.30874 0.1363 0110930101 -0.76  0.01 -1.72  0.01 -6.78  0.13  2.11 -1.01  0.01  1.06  0.01 --
A3390                 96.15292 -37.33583 0.0333 0800761301 -0.23  0.01 -2.55  0.01 -6.33  0.01  1.36 -1.95  0.01 -0.12  0.01 --
A3391                 96.59500 -53.69556 0.0514 0505210401 -0.71  0.01 -2.41  0.02 -7.99  0.06  2.25 -1.87  0.01  0.58  0.01  c
A3395SW               96.70000 -54.54528 0.0510 0400010301 -0.95  0.01 -1.47  0.01 -6.18  0.02  2.20 -0.81  0.01  1.27  0.01  c
A3395E                96.90417 -54.45000 0.0500 0400010301 -0.82  0.01 -1.79  0.01 -5.67  0.01  2.28 -0.78  0.01  1.35  0.01 --
A3396                 97.20750 -41.72833 0.1759 0761115201 -0.47  0.02 -3.54  0.36 -7.15  0.21  0.98 -2.08  0.01 -0.49  0.01 --
RXCJ0631.3-5610       97.83625 -56.17222 0.0540 0720253401 -0.52  0.01 -1.62  0.01 -6.64  0.03  2.52 -1.20  0.01  1.23  0.01 --
A3399                 99.32875 -48.47833 0.2026 0692933101 -0.94  0.02 -2.10  0.05 -5.78  0.04  2.07 -0.42  0.01  1.43  0.01  c
PSZ2G167.67+17.63     99.52632  47.78268 0.1740 0692932601 -0.85  0.01 -1.95  0.02 -6.68  0.16  1.88 -1.66  0.01  0.45  0.01  c
AS592                 99.69167 -53.97917 0.2216 0650860101 -0.50  0.02 -1.77  0.02 -7.58  0.23  1.31 -1.20  0.01  0.36  0.01  c
SPTCLJ0640-5113      100.06450 -51.22040 1.2500 0803050101 -0.57  0.05 -2.02  0.04 -6.97  0.26  1.70 -1.51  0.01  0.43  0.01  c
A3404                101.37208 -54.21889 0.1670 0201901201 -0.62  0.02 -2.38  0.04 -6.52  0.11  1.08 -1.01  0.01  0.31  0.01  c
WHYJ064706-265426    101.77673 -26.90734 0.2560 0821870501 -0.56  0.02 -2.26  0.01 -6.29  0.10  1.55 -1.84  0.01  0.09  0.01 --
MACSJ0647.8+7015     101.96029  70.24860 0.5907 0551851301 -0.57  0.02 -2.02  0.03 -7.02  0.25  1.83 -1.90  0.01  0.26  0.01  c
Bullet               104.56667 -55.94308 0.2960 0112980201 -0.91  0.01 -0.65  0.01 -5.67  0.08  1.97 -0.78  0.01  1.11  0.01  c
MACSJ0717.5+3745     109.37886  37.75826 0.5458 0672420201 -0.87  0.04 -2.00  0.03 -5.15  0.08  2.37 -0.76  0.01  1.42  0.01  c
CIZAJ0719.5+0043     109.89417   0.71861 0.2197 0821690101 -0.72  0.02 -1.66  0.02 -5.83  0.07  1.88 -0.83  0.01  1.01  0.01 --
MCXCJ0720.8+7108     110.22417  71.14917 0.2309 0150495601 -0.67  0.01 -2.22  0.02 -5.83  0.03  1.67 -1.13  0.01  0.66  0.01  c
A576                 110.35065  55.73887 0.0389 0504320101 -0.60  0.01 -2.36  0.01 -8.05  0.05  1.63 -1.91  0.01  0.10  0.01  c
A578                 111.23000  66.97861 0.0866 0610980101 -0.52  0.01 -1.19  0.01 -7.19  0.02  2.18 -1.90  0.01  0.52  0.01  c
PSZ2G283.16-22.91    111.74381 -71.62331 0.4500 0723160701 -0.72  0.03 -1.95  0.06 -7.01  0.32  1.76 -1.41  0.01  0.54  0.01 --
PSZ2G206.45+13.89    112.49700  11.93960 0.3810 0762440301 -0.67  0.02 -1.97  0.03 -7.24  0.39  1.48 -1.19  0.01  0.48  0.01 --
A586                 113.09167  31.62972 0.1710 0673850201 -0.49  0.02 -4.11  0.48 -7.09  0.11  0.86 -2.19  0.01 -0.65  0.01  c
WHYJ073256+314202    113.23446  31.70054 0.1949 0673850201 -0.75  0.02 -1.79  0.01 -5.94  0.04  1.78 -0.86  0.01  0.92  0.01 --
PSZ2G204.10+16.51    113.96011  15.09797 0.1220 0827040401 -0.58  0.01 -2.55  0.01 -7.66  0.12  1.11 -1.69  0.01 -0.13  0.01 --
WHLJ073605+433908    114.02417  43.65222 0.4282 0083000101 -0.65  0.02 -1.95  0.03 -6.66  0.29  1.79 -1.36  0.01  0.60  0.01 --
CIZAJ0738.2+0101     114.56917   1.03083 0.1890 0827330201 -0.35  0.01 -3.63  0.42 -9.24  0.41  0.92 -2.41  0.01 -0.76  0.01  c
UGC3957              115.24292  55.42694 0.0340 0653580101 -0.20  0.01 -4.21  0.03 -7.36  0.01  1.04 -2.34  0.01 -0.63  0.01  c
ZwCl0735.7+7421      115.43667  74.24778 0.2160 0303950101 -0.42  0.02 -3.23  0.05 -9.04  0.59  0.92 -1.74  0.01 -0.30  0.01  c
MACSJ0744.9+3927     116.21863  39.45759 0.6976 0551851201 -0.47  0.03 -2.38  0.03 -6.83  0.18  0.99 -1.43  0.01 -0.04  0.01  c
XCSJ0746.0+3052      116.51500  30.87900 0.2200 0503600201 -0.28  0.01 -3.03  0.06 -5.62  0.05  1.61 -1.26  0.01  0.53  0.01 --
ZwCl0743.5+3110      116.65542  31.01361 0.0579 0503600201 -0.44  0.01 -2.94  0.02 -7.29  0.01  1.44 -1.99  0.01 -0.09  0.01 --
CIZAJ0747.5-1917     116.88500 -19.29222 0.1028 0744340101 -0.27  0.01 -3.54  0.07 -9.45  0.46  0.71 -1.94  0.01 -0.59  0.01  c
MCXCJ0748.1+1832     117.03958  18.54639 0.0400 0651780201 -0.57  0.01 -2.70  0.01 -6.91  0.01  1.84 -2.00  0.01  0.19  0.01 --
PSZ2G218.54+13.26    117.20110   1.13750 0.3270 0762440501 -0.81  0.03 -1.48  0.01 -6.14  0.10  1.75 -1.41  0.01  0.53  0.01 --
PSZ2G157.43+30.34    117.23788  59.69498 0.4500 0723160501 -0.83  0.04 -1.62  0.02 -6.55  0.24  1.60 -1.05  0.01  0.66  0.01 --
WHLJ075052+500252    117.71833  50.04778 0.4172 0800761001 -0.92  0.03 -0.58  0.01 -5.70  0.24  2.68 -0.59  0.01  1.76  0.01 --
WHLJ075053.0+1740    117.72086  17.67676 0.1870 0653040201 -1.05  0.02 -1.17  0.01 -6.62  0.10  2.35 -1.15  0.01  1.14  0.01 --
RXCJ0751.1+1743      117.82812  17.65097 0.1870 0653040201 -0.72  0.02 -1.37  0.01 -6.92  0.14  2.14 -0.91  0.01  1.16  0.01 --
RXJ0751.3+5012       117.84375  50.21250 0.0220 0800761001  ----  ----  ----  ----  ----  ----  2.59 -0.28  0.01  1.91  0.01  c
A598                 117.85000  17.51306 0.1894 0653040201 -0.30  0.01 -2.45  0.05 -8.13  0.40  0.82 -1.26  0.01 -0.05  0.01  c
A602                 118.35083  29.36611 0.0619 0761112401 -0.75  0.01 -1.96  0.02 -6.91  0.04  2.48 -1.71  0.01  0.86  0.01 --
CIZAJ0757.9-2157     119.48417 -21.96111 0.0490 0744100501 -0.53  0.01 -2.72  0.03 -7.73  0.03  2.17 -1.60  0.01  0.71  0.01 --
A611                 120.24542  36.04722 0.2880 0605000601 -0.52  0.02 -2.95  0.04 -7.85  0.25  1.23 -1.67  0.01 -0.03  0.01  c
PSZ2G224.82+13.62    120.42340  -4.06510 0.2500 0762440401 -0.78  0.02 -2.43  0.04 -6.93  0.30  1.75 -1.73  0.01  0.31  0.01 --
WHLJ080225+390529    120.60708  39.09139 0.3779 0553790701 -0.98  0.02 -1.07  0.02 -8.92  0.43  2.81 -0.48  0.01  1.93  0.01 --
3C192                121.39582  24.16398 0.0597 0203280201 -0.74  0.01 -2.37  0.02 -5.28  0.02  1.56 -1.09  0.01  0.61  0.01 --
WHLJ080747+394635    121.94708  39.77639 0.3465 0553790101 -0.93  0.02 -1.59  0.02 -5.96  0.18  2.49 -0.79  0.01  1.49  0.01 --
ZGXJ081018+482035    122.57328  48.34309 0.5377 0402780701 -0.81  0.04 -1.70  0.01 -7.43  0.39  1.81 -0.78  0.01  1.00  0.01 --
CIZAJ0812.5-5714     123.12625 -57.23500 0.0620 0502670301 -0.54  0.01 -2.66  0.01 -7.84  0.10  1.44 -1.58  0.01  0.19  0.01 --
WHLJ081510+482234    123.79470  48.37608 0.1540 0604810101 -0.79  0.01 -1.52  0.01 -5.28  0.04  2.27 -0.87  0.01  1.28  0.01 --
A644                 124.35208  -7.51278 0.0704 0744412201 -0.54  0.01 -2.07  0.01 -7.57  0.08  1.21 -1.17  0.01  0.29  0.01  c
WHLJ082004+232502    125.01553  23.41731 0.5417 0843830201 -0.92  0.03 -1.27  0.03 -5.60  0.15  2.52 -0.38  0.01  1.79  0.01 --
A653                 125.46542   1.21167 0.0822 0201901301 -0.59  0.01 -2.10  0.01 -6.77  0.03  2.65 -1.45  0.01  1.16  0.01 --
WHLJ082258+041756    125.74542   4.29889 0.0975 0741580501 -0.82  0.01 -2.10  0.01 -7.03  0.11  1.20 -1.43  0.01  0.11  0.01 --
ZwCl0820.6+0436      125.79792   4.35611 0.0293 0741580501  ----  ----  ----  ----  ----  ----  0.87 -2.06  0.01 -0.55  0.01  c
A657                 125.83042  15.96250 0.1567 0742510401 -0.72  0.01 -2.93  0.04 -6.96  0.10  1.51 -1.10  0.01  0.56  0.01 --
WHLJ082500+042549    126.25078   4.43015 0.2120 0762950301 -1.09  0.03 -1.11  0.01 -6.32  0.09  2.75 -0.52  0.01  1.86  0.01 --
WHLJ082557+041448    126.49083   4.24667 0.2256 0762950301 -0.60  0.01 -2.46  0.02 -7.06  0.21  1.67 -2.00  0.01  0.07  0.01  c
WHLJ082602+041939    126.51106   4.32763 0.4771 0762950301 -0.78  0.03 -1.83  0.03 -6.49  0.26  1.79 -0.92  0.01  0.89  0.01 --
RXJ0826.1+2625       126.52667  26.42972 0.3510 0691670201 -0.59  0.03 -2.43  0.01 -4.83  0.05  0.94 -1.35  0.01 -0.03  0.01 --
A665                 127.68831  65.88203 0.1819 0109890501 -0.77  0.02 -1.58  0.02 -6.29  0.06  1.29 -0.53  0.01  0.79  0.01 --
WHLJ083339+350622    128.41476  35.10613 0.0539 0741030601 -0.56  0.01 -2.83  0.51 -5.95  0.01  1.34 -1.62  0.01  0.09  0.01 --
WHLJ083346+351449    128.44170  35.24698 0.4560 0741030601 -0.76  0.03 -1.52  0.03 -5.68  0.08  2.41 -0.58  0.01  1.58  0.01 --
GMBCGJ128.7+39.5     128.69843  39.47180 0.1729 0694590501 -0.51  0.02 -2.40  0.03 -5.60  0.03  1.56 -1.38  0.01  0.41  0.01 --
WHLJ083454+553421    128.72874  55.57250 0.2687 0143653901 -0.43  0.01 -3.39  0.07 -8.76  0.25  1.49 -1.45  0.01  0.31  0.01  c
WHLJ083551+392622    128.96359  39.43933 0.2602 0694590501 -0.58  0.02 -2.79  0.03 -5.84  0.08  1.84 -1.50  0.01  0.53  0.01 --
A689                 129.35583  14.98306 0.2793 0501010101 -0.09  0.01 -4.12  0.01 -8.20  0.17  0.86 -2.18  0.01 -0.64  0.01 --
MCXCJ0838.1+2506     129.54333  25.10056 0.0286 0302260201  ----  ----  ----  ----  ----  ----  2.91 -0.51  0.01  1.99  0.01 --
A3411                130.47792 -17.48472 0.1687 0745120101 -1.18  0.02 -1.92  0.03 -5.55  0.05  2.11 -0.42  0.01  1.47  0.01  c
ZGXJ084237+361627    130.65395  36.27414 0.7725 0827041001 -0.65  0.04 -1.70  0.02 -6.19  0.20  2.05 -1.11  0.01  0.95  0.01 --
A697                 130.73625  36.36250 0.2820 0827041001 -0.75  0.02 -2.33  0.03 -6.95  0.23  1.38 -1.95  0.01 -0.11  0.01  c
RXCJ0844.9+4258      131.23625  42.98167 0.0541 0503600101 -0.35  0.01 -3.22  0.01 -7.17  0.01  1.06 -2.18  0.01 -0.50  0.01  c
WHLJ084701+345113    131.75751  34.85361 0.4643 0107860501 -0.74  0.02 -1.36  0.04 -5.65  0.07  2.30 -1.41  0.01  0.93  0.01 --
RXJ0847.1+3449       131.79707  34.82111 0.5600 0107860501 -0.87  0.04 -2.38  0.31 -5.38  0.08  2.78 -0.52  0.01  1.89  0.01 --
WHLJ085024+001536    132.59972   0.26012 0.1945 0761730501 -0.86  0.02 -1.41  0.01 -6.77  0.18  1.94 -1.21  0.01  0.80  0.01 --
HSCJ0850-0009        132.73299  -0.15855 0.8824 0800400601 -0.70  0.03 -1.56  0.03 -6.04  0.24  2.43 -0.77  0.01  1.46  0.01 --
MCXCJ0852.5+1618     133.13708  16.30528 0.0980 0206340101 -0.40  0.01 -3.60  0.05 -6.10  0.02  1.22 -1.93  0.01 -0.21  0.01 --
WHLJ085450-012147    133.70863  -1.36311 0.3532 0651170301 -0.71  0.03 -1.60  0.03 -5.11  0.06  1.80 -0.60  0.01  1.12  0.01 --
HSCSJ0855+0147       133.91550   1.78962 0.7196 0783881001 -0.75  0.02 -1.62  0.03 -6.27  0.38  2.31 -1.22  0.01  1.07  0.01 --
RXCJ0856.1+3756      134.03542  37.94778 0.4107 0302581801 -0.91  0.03 -1.46  0.01 -6.32  0.22  1.76 -1.09  0.01  0.75  0.01 --
WHLJ085620+014649    134.08582   1.78038 0.7241 0783881001 -0.52  0.03 -2.17  0.02 -6.35  0.17  1.20 -1.35  0.01  0.17  0.01  c
HSCSJ0856+0144       134.12221   1.74188 0.7103 0783881001 -0.71  0.03 -2.01  0.02 -5.26  0.11  1.96 -1.07  0.01  0.91  0.01 --
WHLJ085640+055347    134.16968   5.89649 0.0950 0653450501 -0.60  0.01 -2.71  0.04 -6.38  0.02  1.68 -1.34  0.01  0.52  0.01 --
XCLASS1953           134.57500  27.87800 9.9999 0210280101  ----  ----  ----  ----  ----  ----  2.32 -0.68  0.01  1.44  0.01 --
WHLJ085820+165825    134.58409  16.97359 0.4173 0303561101 -0.84  0.02 -1.11  0.03 -6.00  0.11  2.51 -0.48  0.01  1.72  0.01 --
MCXCJ0858.4+1357     134.60793  13.95667 0.4880 0203450101 -0.52  0.02 -2.38  0.07 -5.61  0.09  1.71 -0.48  0.01  1.13  0.01 --
WHLJ085836+541903    134.65221  54.31737 0.0862 0842362101 -0.37  0.01 -2.93  0.03 -6.74  0.03  1.36 -1.82  0.01 -0.04  0.01 --
WHLJ085845+171003    134.68793  17.16750 0.3225 0303561101 -0.77  0.03 -0.72  0.03 -6.90  0.24  2.84 -1.15  0.01  1.50  0.01 --
ZwCl0857.9+2107      135.15791  20.91611 0.2300 0402250701 -0.24  0.01 -3.69  0.01 -9.18  0.61  0.75 -2.04  0.01 -0.63  0.01  c
WHLJ090130-013917    135.37785  -1.65484 0.3076 0804410201 -0.95  0.03 -1.39  0.01 -6.23  0.15  2.20 -1.05  0.01  1.10  0.01 --
XCCJ0901.6-0154      135.40601  -1.90740 0.3151 0651170101 -0.68  0.02 -2.00  0.01 -5.80  0.18  1.86 -1.28  0.01  0.70  0.01 --
WHLJ090139-015852    135.41458  -1.98111 0.2960 0651170101 -0.71  0.02 -2.14  0.04 -5.27  0.05  2.40 -1.00  0.01  1.28  0.01 --
WHLJ090155+380952    135.48083  38.16444 0.4788 0782041201 -0.78  0.02 -1.60  0.02 -5.47  0.09  1.88 -0.67  0.01  1.13  0.01 --
WHLJ090236+520349    135.65350  52.06356 0.1081 0784450101 -0.65  0.01 -2.35  0.03 -6.26  0.04  1.74 -0.88  0.01  0.88  0.01  c
A736                 135.79372  52.20200 0.0619 0784450101 -0.33  0.01 -2.66  0.01 -6.54  0.03  1.27 -1.48  0.01  0.13  0.01 --
WHLJ090615+163614    136.56497  16.60398 0.2450 0670880501 -0.71  0.03 -1.99  0.02 -4.72  0.03  2.12 -0.67  0.01  1.30  0.01 --
WHLJ090631+164522    136.62935  16.75630 0.4391 0670880501 -0.09  0.01 -2.67  0.06 -7.82  0.30  0.89 -1.62  0.01 -0.24  0.01 --
WHLJ090642+163838    136.67436  16.64395 0.7002 0670880501 -0.78  0.03 -1.77  0.01 -5.71  0.19  1.85 -0.77  0.01  1.03  0.01 --
A744                 136.83562  16.65189 0.0730 0670880501 -0.39  0.01 -2.94  0.02 -5.90  0.02  1.09 -1.16  0.01  0.22  0.01  c
WHLJ090849+143830    137.20583  14.64167 0.4531 0674370201 -0.38  0.03 -3.04  0.07 -9.02  0.65  1.08 -1.40  0.01  0.05  0.01 --
WHLJ090851+144551    137.21375  14.76417 0.4433 0674370201 -0.70  0.01 -2.35  0.05 -6.23  0.24  1.66 -1.49  0.01  0.41  0.01 --
WHLJ090853+285203    137.22241  28.86751 0.2539 0760740101 -0.69  0.02 -1.53  0.06 -6.40  0.11  2.42 -0.95  0.01  1.34  0.01 --
PLCKG214.6+37.0      137.25874  14.66158 0.4500 0674370201 -0.70  0.03 -2.61  0.05 -8.43  0.86  2.19 -1.57  0.01  0.74  0.01 --
A750                 137.28333  10.99250 0.1751 0605000901 -0.53  0.01 -2.15  0.02 -6.95  0.08  2.01 -1.89  0.01  0.39  0.01  c
A754                 137.28500  -9.66611 0.0542 0112950401 -1.17  0.01 -1.50  0.01 -5.42  0.01  2.62 -0.30  0.01  1.92  0.01  c
HSCJ0909-0051        137.38113  -0.85945 1.0739 0800400501 -0.68  0.05 -2.29  0.10 -7.74  0.68  2.45 -1.46  0.01  1.01  0.01 --
A761                 137.65125 -10.58111 0.0916 0765040601 -0.75  0.01 -2.69  0.01 -7.24  0.15  2.07 -1.78  0.01  0.51  0.01 --
WHLJ091049+385009    137.70750  38.83583 0.5651 0700180901 -0.77  0.02 -1.40  0.03 -5.89  0.14  1.89 -0.88  0.01  0.99  0.01 --
MACSJ0911.2+1746     137.79700  17.77554 0.5049 0693662501 -0.77  0.02 -1.71  0.02 -6.70  0.28  1.51 -1.30  0.01  0.43  0.01  c
CXOMPJ091126+0550    137.86082   5.83681 0.7682 0083240201 -0.27  0.03 -2.56  0.05 -6.68  0.26  1.07 -1.25  0.01  0.14  0.01 --
WHLJ091345+405628    138.44125  40.94083 0.4420 0147671001 -0.22  0.02 -2.50  0.07 -7.70  0.29  0.82 -1.56  0.01 -0.25  0.01  c
WHLJ091452+041555    138.71896   4.26537 0.1432 0602830401 -0.59  0.01 -2.58  0.08 -6.11  0.05  1.57 -1.34  0.01  0.44  0.01 --
DLSJ0916+2931        139.00000  29.52611 0.5300 0303820301 -0.10  0.01 -2.90  0.06 -8.50  0.23  0.93 -2.17  0.01 -0.58  0.01 --
MACSJ0916.1-0023     139.03847  -0.40449 0.3450 0804410101 -1.11  0.03 -0.65  0.01 -6.23  0.23  1.91 -1.19  0.01  0.80  0.01 --
WHLJ091615+295005    139.06540  29.83485 0.5360 0673150401 -0.78  0.02 -2.49  0.02 -5.43  0.09  1.92 -0.68  0.01  1.15  0.01 --
WHLJ091622+291620    139.09529  29.27240 0.5625 0673150301 -0.93  0.05 -1.00  0.01 -6.15  0.20  2.15 -1.12  0.01  1.02  0.01 --
WHLJ091736+284350    139.40205  28.73065 0.4240 0655571001 -0.44  0.02 -2.18  0.06 -5.87  0.07  1.97 -0.79  0.01  1.11  0.01 --
A773                 139.49747  51.70641 0.2170 0084230601 -0.69  0.02 -2.21  0.02 -7.23  0.34  1.29 -1.59  0.01  0.07  0.01 --
A780                 139.52708 -12.09333 0.0539 0504260101 -0.26  0.01 -3.39  0.02 -8.86  0.10  0.78 -2.53  0.01 -0.94  0.01  c
WHLJ091820+302416    139.58369  30.40448 0.1325 0673150501 -0.83  0.02 -1.36  0.01 -5.44  0.03  2.24 -1.08  0.01  1.12  0.01 --
A781D                139.89481  30.53358 0.4280 0401170101 -0.51  0.03 -2.55  0.07 -7.19  0.43  1.48 -1.56  0.01  0.23  0.01 --
WHLJ091939+370755    139.91611  37.13197 0.1071 0149010201 -0.33  0.01 -3.55  0.06 -6.33  0.05  0.90 -1.83  0.01 -0.37  0.01 --
A779                 139.95500  33.76028 0.0225 0853380301  ----  ----  ----  ----  ----  ----  0.76 -0.86  0.01  0.18  0.01 --
RXCJ0920.0+0102      140.00208   1.04000 0.0175 0673180201  ----  ----  ----  ----  ----  ----  0.63 -2.21  0.01 -0.83  0.01 --
WHLJ092018+370618    140.07832  37.10500 0.2396 0149010201 -0.29  0.02 -3.54  0.03 -8.92  0.90  0.80 -2.13  0.01 -0.65  0.01 --
A781                 140.09679  30.43763 0.2980 0401170101 -1.01  0.01 -1.24  0.01 -6.23  0.12  1.62 -0.69  0.01  0.92  0.01 --
A781B                140.22083  30.46667 0.2910 0401170101 -0.87  0.01 -1.53  0.01 -6.53  0.38  2.07 -1.37  0.01  0.79  0.01 --
WHLJ092052+294112    140.22212  29.68450 0.2805 0673150101 -0.70  0.02 -1.82  0.04 -6.99  0.43  2.43 -0.72  0.01  1.50  0.01 --
A781C                140.29167  30.46417 0.4270 0401170101 -0.97  0.03 -1.37  0.02 -6.78  0.21  1.96 -1.13  0.01  0.87  0.01 --
WHLJ092121+031713    140.33792   3.28694 0.3578 0804410501 -0.77  0.04 -2.23  0.10 -7.09  0.35  1.75 -0.60  0.01  1.08  0.01 --
WHLJ092127+295800    140.36583  29.96667 0.4196 0673150201 -0.78  0.04 -1.24  0.04 -5.35  0.08  2.04 -0.98  0.01  1.03  0.01 --
DLSJ092141+295543    140.42262  29.92860 0.8100 0673150201 -0.67  0.03 -2.19  0.07 -4.88  0.06  2.48 -0.77  0.01  1.50  0.01 --
WHLJ092257+311239    140.74042  31.21000 0.4159 0785151201 -0.75  0.02 -1.80  0.05 -5.41  0.09  1.91 -0.86  0.01  1.02  0.01 --
A795                 141.02208  14.17250 0.1359 0827031001 -0.42  0.01 -2.61  0.07 -7.29  0.24  0.82 -1.64  0.01 -0.31  0.01  c
WHLJ092545+305900    141.43996  30.98303 0.5865 0200730101 -0.71  0.03 -1.72  0.02 -7.45  0.21  1.69 -0.88  0.01  0.85  0.01 --
WHLJ092608+240524    141.53357  24.09004 0.1780 0802750201 -0.79  0.01 -0.86  0.01 -6.32  0.04  2.25 -1.13  0.01  1.08  0.01 --
WHLJ092637+124304    141.65292  12.71778 0.5114 0783270401 -0.71  0.03 -1.67  0.03 -7.45  0.56  2.40 -0.94  0.01  1.32  0.01  c
WHLJ092730+301045    141.87500  30.17917 0.3650 0604530101 -0.56  0.03 -2.36  0.08 -8.14  0.50  1.62 -1.35  0.01  0.48  0.01 --
A815                 143.03590  29.06782 0.2809 0742510701 -1.32  0.03 -1.31  0.02 -5.61  0.13  2.23 -0.84  0.01  1.26  0.01 --
PLCKG227.99+38.11    143.09125   5.68392 0.8100 0783880501 -0.74  0.03 -1.97  0.05 -5.26  0.15  2.03 -0.80  0.01  1.15  0.01  c
SL2SJ09413-1100      145.39458 -11.01500 0.3850 0670020401 -0.58  0.03 -2.43  0.05 -6.12  0.12  2.05 -1.23  0.01  0.87  0.01 --
GMBCGJ145.6+47.0     145.62369  47.04222 0.3990 0106460101 -0.67  0.03 -2.02  0.05 -5.13  0.06  2.29 -1.49  0.01  0.86  0.01 --
A851                 145.74167  46.98667 0.4069 0106460101 -1.08  0.02 -0.87  0.01 -5.89  0.20  2.31 -1.03  0.01  1.20  0.01 --
RXCJ0944.6-2633      146.15250 -26.56556 0.1421 0761112901 -0.08  0.01 -5.06  0.72 -6.18  0.03  0.91 -1.62  0.01 -0.23  0.01 --
A868                 146.35167  -8.65417 0.1530 0017540101 -0.83  0.01 -1.84  0.02 -7.13  0.17  1.72 -1.12  0.01  0.71  0.01  c
WHLJ094531+094635    146.37949   9.77629 0.2114 0743950101 -0.91  0.02 -0.04  0.01 -5.68  0.05  2.64 -1.31  0.01  1.25  0.01 --
RBS797               146.80417  76.38722 0.3540 0502940301 -0.24  0.01 -2.69  0.02 -8.69  0.72  0.79 -1.77  0.01 -0.42  0.01  c
MACSJ0949.8+1708     147.46542  17.11889 0.3826 0723160201 -0.70  0.03 -2.46  0.06 -6.27  0.17  1.83 -1.49  0.01  0.53  0.01  c
WHLJ094958+170824    147.49417  17.14006 0.4124 0723160201 -0.13  0.01 -2.60  0.03 -6.54  0.08  0.87 -1.61  0.01 -0.25  0.01  c
RXCJ0953-1558        148.30042 -15.98111 0.0302 0140210201 -0.20  0.01 -4.02  0.02 -7.01  0.01  1.01 -2.14  0.01 -0.51  0.01 --
RXCJ0953.6+0142      148.42239   1.70066 0.0986 0720252401 -0.35  0.01 -3.76  0.05 -6.47  0.04  1.11 -2.29  0.01 -0.53  0.01 --
XCLASS1704           148.82500  69.85300 9.9999 0112290201  ----  ----  ----  ----  ----  ----  2.41 -0.52  0.01  1.61  0.01 --
A901B                148.98917  -9.98408 0.1600 0148170101 -0.28  0.01 -4.30  0.33 -8.03  0.29  0.82 -2.23  0.01 -0.70  0.01 --
A901A                149.11000  -9.95608 0.1600 0148170101 -0.13  0.01 -4.14  0.38 -5.53  0.05  0.65 -1.91  0.01 -0.62  0.01 --
WHLJ095737+023426    149.40425   2.57382 0.3700 0203362101 -0.65  0.02 -2.72  0.14 -6.31  0.14  1.64 -1.20  0.01  0.59  0.01 --
RXJ0957.8+6534       149.47166  65.57500 0.5300 0502430201 -0.35  0.02 -2.01  0.07 -6.43  0.13  1.52 -1.48  0.01  0.31  0.01 --
A907                 149.59250 -11.05972 0.1527 0201901401 -0.46  0.01 -3.20  0.19 -7.28  0.16  1.17 -1.96  0.01 -0.27  0.01  c
WHLJ095824+024916    149.60007   2.82118 0.3400 0203362101 -0.80  0.03 -2.33  0.07 -6.98  0.32  2.31 -0.97  0.01  1.24  0.01 --
WHLJ095904+130524    149.76875  13.09000 0.3959 0504100201 -0.76  0.02 -2.12  0.05 -6.71  0.49  1.88 -1.35  0.01  0.66  0.01 --
XCLASS1992           149.92339   2.52502 0.7297 0203361701 -0.96  0.02 -0.84  0.01 -6.43  0.39  1.75 -1.10  0.01  0.74  0.01 --
WHLJ095951+014049    149.96413   1.68101 0.3721 0203361501 -0.46  0.03 -2.38  0.05 -5.75  0.13  1.39 -1.42  0.01  0.26  0.01  c
NGC3091              150.05954 -19.63696 0.0132 0041180301  ----  ----  ----  ----  ----  ----  0.68 -2.36  0.01 -0.90  0.01 --
WHLJ100045+013926    150.18958   1.65722 0.2205 0203361501 -0.74  0.02 -1.92  0.01 -5.81  0.04  1.60 -1.09  0.01  0.64  0.01  c
WHLJ100052+154003    150.21667  15.66750 0.2798 0655380801 -0.53  0.03 -2.35  0.04 -6.60  0.19  1.76 -0.93  0.01  0.87  0.01 --
WHLJ100117+285111    150.32292  28.85306 0.0946 0405340101 -0.11  0.01 -3.34  0.04 -5.77  0.03  1.11 -1.68  0.01 -0.12  0.01 --
WHLJ100226+203101    150.61166  20.51694 0.2937 0742510101 -0.62  0.02 -2.69  0.04 -6.31  0.08  2.04 -1.06  0.01  0.98  0.01  c
PSZ2G213.30+50.99    150.62971  20.52838 0.3205 0761590101 -0.54  0.01 -1.97  0.02 -6.10  0.08  1.82 -1.17  0.01  0.74  0.01  c
ZwCl0959.6+3257      150.66083  32.69944 0.0500 0503600301 -0.49  0.01 -2.19  0.01 -7.01  0.02  2.19 -1.78  0.01  0.60  0.01 --
RXJ1002.6-0808       150.66833  -8.14611 0.5240 0302580301 -0.82  0.02 -2.51  0.07 -5.01  0.15  1.94 -0.53  0.01  1.27  0.01 --
MaxBCGJ150.6+20.4    150.68706  20.49151 0.2971 0742510101 -0.66  0.01 -2.22  0.03 -6.16  0.12  1.95 -0.86  0.01  1.04  0.01 --
RXCJ1003.0+3254      150.76707  32.90778 0.4161 0302581601 -0.41  0.02 -2.60  0.07 -7.20  0.95  1.12 -1.40  0.01  0.08  0.01 --
WHLJ100741+380104    151.92722  38.01295 0.1120 0653450201 -0.51  0.01 -2.77  0.05 -6.58  0.02  1.34 -1.51  0.01  0.16  0.01 --
MCXCJ1008.7+5342     152.19917  53.70083 0.8700 0070340201 -0.76  0.05 -1.68  0.02 -5.32  0.13  2.48 -0.98  0.01  1.35  0.01 --
2MASXJ101007+3253    152.52936  32.89139 0.3190 0802750101 -0.90  0.03 -1.40  0.02 -6.70  0.19  2.07 -0.85  0.01  1.14  0.01 --
RXJ1011.0+5339       152.77126  53.65750 0.3290 0500940201 -0.78  0.02 -1.45  0.03 -5.29  0.04  2.55 -1.64  0.01  0.95  0.01 --
WHLJ101119+533431    152.83057  53.57516 0.3896 0500940201 -0.82  0.03 -1.98  0.04 -6.05  0.34  2.07 -1.13  0.01  0.95  0.01 --
PSZ2G262.83+25.77    153.25771 -24.50358 0.1801 0784450201 -1.04  0.02 -1.39  0.01 -6.35  0.12  2.42 -1.09  0.01  1.24  0.01 --
RXJ1013.6+4933       153.41000  49.55194 0.1330 0206340201 -0.57  0.01 -2.41  0.03 -7.00  0.07  1.83 -1.60  0.01  0.46  0.01 --
A954                 153.43668  -0.10861 0.0932 0201750401 -0.75  0.01 -2.22  0.01 -5.86  0.01  1.79 -1.29  0.01  0.64  0.01 --
A961                 154.09418  33.63472 0.1241 0821810701 -0.75  0.01 -2.08  0.01 -6.75  0.07  1.63 -1.65  0.01  0.28  0.01  c
A963                 154.30792  39.02528 0.2060 0084230701 -0.51  0.01 -2.63  0.01 -7.45  0.29  0.92 -2.11  0.01 -0.55  0.01 --
A959                 154.39291  59.56083 0.2850 0406630201 -1.07  0.01 -1.21  0.01 -6.92  0.27  1.65 -1.21  0.01  0.60  0.01  c
WHLJ101931+080352    154.88083   8.06444 0.1689 0093640301 -0.73  0.01 -0.33  0.01 -5.43  0.04  2.23 -0.77  0.01  1.31  0.01 --
MSPM18               155.41679  23.89990 0.0396 0152580101 -0.49  0.01 -2.28  0.01 -6.73  0.02  1.84 -1.55  0.01  0.50  0.01 --
RXCJ1022.0+3830      155.51958  38.51194 0.0491 0503600501 -0.52  0.01 -3.30  0.02 -6.59  0.01  1.55 -1.85  0.01  0.08  0.01  c
X-CLASS2208          155.81599  43.99900 0.1050 0503630201 -0.25  0.01 -2.74  0.02 -5.71  0.02  1.12 -1.48  0.01  0.03  0.01 --
ZwCl1021.0+0426      155.91513   4.18621 0.2906 0605540201 -0.29  0.01 -3.14  0.02 -7.60  0.24  0.73 -1.80  0.01 -0.48  0.01  c
A3444                155.96167 -27.25861 0.2533 0827011001 -0.31  0.01 -3.74  0.07 -7.71  0.34  0.91 -1.92  0.01 -0.44  0.01  c
PSZ2G278.79+08.54    156.21330 -47.34080 9.9999 0762440101  ----  ----  ----  ----  ----  ----  2.03 -0.71  0.01  1.21  0.01  c
ZwCl1023.3+1257      156.49162  12.68538 0.1434 0723161001 -0.37  0.01 -3.63  0.25 -9.35  0.33  0.89 -2.58  0.01 -0.90  0.01  c
RXJ1027.1-0318       156.78442  -3.32192 0.0381 0305800101 -0.04  0.01 -3.48  0.04 -5.99  0.01  1.01 -1.98  0.01 -0.40  0.01 --
PSZ2G272.88+19.14    157.42113 -35.32579 0.0111 0691950201  ----  ----  ----  ----  ----  ----  2.21 -1.33  0.01  0.92  0.01 --
MKW2                 157.54459  -3.16333 0.0375 0404840201 -0.27  0.01 -2.45  0.01 -7.14  0.03  1.57 -1.11  0.01  0.60  0.01 --
WHLJ103101+305143    157.75752  30.86198 0.1432 0102040301 -0.75  0.01 -1.93  0.03 -6.39  0.15  2.30 -0.68  0.01  1.42  0.01 --
A1035                158.03046  40.20921 0.0684 0653810501 -0.36  0.01 -3.17  0.02 -7.47  0.03  1.28 -2.14  0.01 -0.31  0.01 --
WHLJ103215+401012    158.06375  40.17000 0.0530 0653810501 -0.66  0.01 -1.36  0.01 -5.79  0.01  2.16 -1.47  0.01  0.79  0.01 --
WHLJ103344+524855    158.43500  52.81510 0.1310 0830500301 -0.94  0.01 -1.30  0.02 -5.64  0.04  2.21 -0.70  0.01  1.34  0.01 --
WHLJ103351+650103    158.46237  65.01751 0.3900 0674810701 -0.68  0.04 -2.53  0.05 -6.17  0.17  1.96 -0.81  0.01  1.09  0.01 --
Hydra                159.17416 -27.52444 0.0126 0206230101  ----  ----  ----  ----  ----  ----  1.55 -1.22  0.01  0.51  0.01  c
MCXCJ1039.5+3947     159.87683  39.78861 0.0928 0406610101 -0.45  0.01 -2.46  0.02 -6.02  0.02  1.72 -1.38  0.01  0.53  0.01 --
A1069                159.93500  -8.68361 0.0650 0720251801 -0.51  0.01 -2.06  0.01 -9.23  0.39  1.64 -0.86  0.01  0.82  0.01 --
A1068                160.18292  39.94806 0.1375 0147630101 -0.24  0.01 -3.83  0.30 -7.34  0.05  0.79 -1.92  0.01 -0.52  0.01  c
WHLJ104056-010358    160.23500  -1.06611 0.2540 0654080301 -0.52  0.02 -3.09  0.04 -6.10  0.12  1.50 -1.46  0.01  0.31  0.01 --
WHLJ104422+213035    161.09250  21.50972 0.4703 0128531401 -0.64  0.03 -1.93  0.04 -5.93  0.13  2.04 -1.01  0.01  1.01  0.01 --
WHLJ104429+214104    161.12433  21.68455 0.6396 0128531401 -0.29  0.02 -2.24  0.03 -4.38  0.08  1.43 -1.39  0.01  0.31  0.01 --
A1084                161.13750  -7.07278 0.1323 0201901501 -0.28  0.01 -4.53  0.24 -8.26  0.29  0.79 -2.13  0.01 -0.66  0.01 --
RXJ1045+0420         161.45210   4.34240 0.1540 0653450601 -1.02  0.01 -1.03  0.01 -5.88  0.05  2.80 -1.02  0.01  1.55  0.01 --
A1095                161.87083  15.23389 0.2108 0721880101 -1.05  0.02 -1.09  0.01 -6.64  0.14  2.02 -0.91  0.01  1.06  0.01  c
WHLJ104800+151605    162.00208  15.26806 0.2214 0721880101 -0.90  0.02 -1.31  0.01 -5.33  0.03  2.63 -0.67  0.01  1.67  0.01 --
CIGJ104804+313843    162.01529  31.64525 0.7500 0843830401 -0.78  0.02 -2.14  0.05 -6.27  0.25  1.98 -1.14  0.01  0.88  0.01 --
WHLJ104809+312830    162.03653  31.47526 0.1189 0843830401 -0.87  0.01 -2.12  0.01 -7.35  0.09  2.65 -1.36  0.01  1.22  0.01 --
DLSJ104821-041401    162.09071  -4.23370 0.2200 0150620901 -0.68  0.02 -1.24  0.01 -6.35  0.06  2.58 -0.88  0.01  1.50  0.01 --
WHLJ104847+591945    162.19624  59.32942 0.2080 0556211401 -0.59  0.02 -3.12  0.04 -5.34  0.04  1.43 -0.84  0.01  0.68  0.01 --
XCLASS1125           162.40199 -13.96800 0.3600 0301830101 -0.63  0.03 -2.02  0.05 -5.00  0.09  2.03 -0.81  0.01  1.14  0.01 --
NGC3411              162.61029 -12.84461 0.0153 0146510301  ----  ----  ----  ----  ----  ----  0.82 -2.07  0.01 -0.60  0.01  c
XCLASS1126           162.69701 -14.17100 0.5300 0301830101 -0.61  0.03 -2.14  0.06 -5.02  0.05  2.24 -0.97  0.01  1.19  0.01 --
WHLJ105200+103406    163.04164  10.56828 0.2201 0693430401 -0.86  0.02 -1.76  0.03 -5.87  0.07  2.75 -1.10  0.01  1.47  0.01 --
WHLJ105248+104132    163.20099  10.69211 0.1050 0693430401 -0.65  0.01 -2.58  0.03 -5.93  0.02  1.82 -1.20  0.01  0.73  0.01 --
PLCKG212.5+63.2      163.21973  24.23337 0.5250 0693660701 -0.98  0.03 -1.56  0.04 -5.97  0.26  2.41 -0.93  0.01  1.33  0.01 --
DLSJ1054-0549        163.56168  -5.81389 0.1900 0552860101 -0.57  0.01 -3.40  0.02 -5.84  0.09  0.94 -1.79  0.01 -0.32  0.01 --
XCLASS2025           163.79832  -5.07111 0.6800 0303820201 -0.59  0.03 -1.73  0.03 -6.65  0.29  1.90 -0.96  0.01  0.95  0.01  c
RCS2J1055-0459       163.89809  -4.99087 0.6090 0303820201 -0.68  0.03 -1.78  0.02 -5.79  0.12  1.96 -1.26  0.01  0.78  0.01 --
BLOXJ1056-0335       164.10417  -3.58778 0.5802 0094800101 -0.34  0.02 -2.45  0.03 -5.92  0.12  1.41 -0.86  0.01  0.65  0.01 --
WHLJ105656+065917    164.23470   6.98817 0.2961 0200530501 -0.63  0.02 -1.48  0.01 -4.94  0.04  2.60 -1.14  0.01  1.33  0.01 --
MS1054.4-0321        164.25125  -3.62472 0.8297 0094800101 -1.01  0.04 -0.94  0.01 -5.52  0.11  2.14 -0.97  0.01  1.12  0.01  c
CL1058+0137          164.54578   1.60458 0.0395 0601930101 -0.51  0.01 -2.15  0.01 -6.66  0.01  2.58 -1.45  0.01  1.11  0.01  c
WHLJ105947+085036    164.94508   8.84341 0.3948 0674360101 -0.71  0.01 -1.97  0.04 -5.77  0.09  2.34 -1.06  0.01  1.20  0.01 --
A1142                165.20375  10.55972 0.0349 0782330301 -0.52  0.01 -1.67  0.01 -6.54  0.01  1.84 -1.36  0.01  0.62  0.01  c
WHLJ110106+110404    165.27824  11.06771 0.4879 0103861801 -0.10  0.01 -2.74  0.07 -7.91  0.24  0.89 -1.87  0.01 -0.41  0.01 --
WHLJ110244+223715    165.68417  22.62097 0.2512 0690090301 -0.61  0.02 -2.06  0.02 -7.03  0.32  2.31 -1.29  0.01  1.02  0.01 --
CL1103.6+3555        165.90459  35.92167 0.7800 0205370101 -0.76  0.05 -1.71  0.02 -5.63  0.13  2.03 -1.19  0.01  0.89  0.01 --
CL1103.7-1245        165.93083 -12.75947 0.9600 0406210101 -0.44  0.03 -1.69  0.05 -3.96  0.07  1.97 -1.28  0.01  0.78  0.01 --
WHLJ110722+255152    166.84303  25.86442 0.1864 0803240301 -0.61  0.01 -2.38  0.07 -5.15  0.02  2.00 -0.90  0.01  1.06  0.01 --
WHLJ110833+254636    167.13693  25.77689 0.2026 0803240301 -0.41  0.01 -2.76  0.01 -7.29  0.10  1.36 -1.70  0.01  0.04  0.01 --
WHLJ110953+482708    167.47501  48.45128 0.5100 0104861001 -0.79  0.02 -1.86  0.04 -5.58  0.14  2.17 -0.83  0.01  1.23  0.01 --
A1185                167.69501  28.70611 0.0325 0741581201 -0.49  0.01 -2.28  0.01 -7.14  0.01  2.09 -1.70  0.01  0.58  0.01 --
WHLJ111108+483522    167.78371  48.58933 0.4768 0104861001 -0.44  0.02 -2.23  0.06 -4.53  0.07  1.77 -0.96  0.01  0.84  0.01 --
WHLJ111110+665002    167.79280  66.83390 0.1486 0506130201 -0.49  0.01 -3.31  0.21 -6.80  0.11  1.38 -1.91  0.01 -0.08  0.01 --
A1190                167.91042  40.84250 0.0751 0827031101 -0.58  0.01 -2.61  0.07 -6.13  0.02  1.57 -1.44  0.01  0.38  0.01  c
WHLJ111247+023011    168.19809   2.50299 0.2681 0675471201 -0.75  0.02 -1.74  0.03 -7.56  0.41  2.40 -0.95  0.01  1.32  0.01 --
A1201                168.22874  13.44472 0.1688 0500760101 -0.63  0.01 -2.20  0.03 -5.76  0.05  1.59 -0.91  0.01  0.75  0.01  c
A1205                168.33624   2.53222 0.0754 0675471201 -0.92  0.01 -1.09  0.01 -6.81  0.06  2.83 -1.24  0.01  1.44  0.01 --
RXCJ1114.1-3811      168.55000 -38.18917 0.1290 0765011001 -0.74  0.01 -1.75  0.01 -7.21  0.09  2.09 -1.71  0.01  0.57  0.01 --
WHLJ111514+531954    168.81187  53.33183 0.4660 0143650901 -0.89  0.03 -1.84  0.05 -5.81  0.19  2.06 -0.94  0.01  1.07  0.01  c
MACSJ1115.8+0129     168.96667   1.49861 0.3520 0693180201 -0.34  0.02 -2.56  0.02 -7.96  0.62  0.89 -1.66  0.01 -0.27  0.01  c
J111657+174956       169.24231  17.83243 0.4390 0099030101 -0.63  0.03 -1.89  0.06 -5.75  0.15  2.06 -0.73  0.01  1.22  0.01 --
WHLJ111725+074329    169.35417   7.72472 0.4601 0082340101 -0.75  0.03 -1.44  0.02 -8.40  0.49  2.36 -0.76  0.01  1.42  0.01 --
WHLJ111729+074624    169.37340   7.77326 0.1592 0082340101 -0.84  0.01 -1.71  0.08 -5.25  0.06  1.39 -1.41  0.01  0.27  0.01 --
WHLJ111730+174454    169.37543  17.74833 0.5210 0099030101 -0.77  0.03 -1.27  0.05 -5.58  0.08  2.60 -1.21  0.01  1.29  0.01  c
RXJ1120.1+4318       170.03073  43.30199 0.6074 0107860201 -0.75  0.03 -2.71  0.13 -6.56  0.29  1.78 -1.66  0.01  0.38  0.01  c
RXCJ1121.7+0249      170.42792   2.81833 0.0468 0651780401 -0.66  0.01 -1.08  0.01 -6.87  0.03  2.39 -1.10  0.01  1.21  0.01 --
RXCJ1122.2+6712      170.56042  67.21289 0.0550 0503600401 -0.12  0.01 -3.35  0.03 -6.78  0.02  0.75 -2.08  0.01 -0.65  0.01 --
HCG51                170.58458  24.31667 0.0258 0112270301  ----  ----  ----  ----  ----  ----  2.05 -1.54  0.01  0.66  0.01 --
PSZ1G288.27+11.71    170.83850 -48.63160 9.9999 0762440201  ----  ----  ----  ----  ----  ----  1.64 -1.62  0.01  0.31  0.01 --
PSZ2G224.00+69.33    170.98625  21.48639 0.1990 0827020901 -0.72  0.01 -2.27  0.01 -7.86  0.69  1.24 -1.61  0.01  0.02  0.01  c
WHLJ112448+552527    171.19917  55.42417 0.2503 0844260101 -0.59  0.02 -2.80  0.03 -5.94  0.06  1.87 -1.05  0.01  0.86  0.01 --
WARPJ1125.3+3854     171.34917  38.90083 0.5477 0052140201 -0.55  0.05 -2.44  0.03 -6.81  0.47  1.91 -0.89  0.01  1.00  0.01 --
WHLJ112825+235303    172.10506  23.88419 0.1405 0822530201 -0.75  0.01 -2.22  0.04 -7.43  0.32  1.68 -1.26  0.01  0.58  0.01 --
WHLJ113025+054411    172.60422   5.73652 0.3280 0785150301 -0.87  0.02 -1.20  0.01 -6.56  0.11  2.48 -0.80  0.01  1.47  0.01 --
XCLASS50             172.81100 -19.93300 0.4600 0827051201 -0.75  0.04 -1.36  0.03 -7.63  0.41  2.62 -0.82  0.01  1.56  0.01 --
A1300                172.97667 -19.92833 0.3072 0827051201 -0.76  0.02 -1.77  0.03 -6.31  0.15  1.40 -0.58  0.01  0.83  0.01  c
RBS996               173.22083  14.46889 0.0834 0827010801 -0.74  0.01 -1.52  0.01 -7.82  0.22  1.85 -0.93  0.01  0.93  0.01  c
A1302                173.31958  66.37861 0.1165 0083150401 -0.55  0.01 -3.08  0.04 -8.12  0.14  1.72 -2.08  0.01  0.05  0.01  c
A1314                173.71042  49.05778 0.0335 0149900201 -0.63  0.01 -1.94  0.01 -6.12  0.01  2.33 -1.36  0.01  0.99  0.01  c
PSZ2G279.8+39.1W     173.83952 -20.33195 0.2900 0744390101 -0.74  0.03 -1.79  0.01 -6.84  0.29  2.02 -1.13  0.01  0.92  0.01  c
PSZ2G279.8+39.1E     173.92525 -20.35072 0.2900 0744390101 -0.60  0.02 -2.90  0.05 -6.57  0.08  1.30 -1.23  0.01  0.33  0.01 --
WHLJ113623+071337    174.09882   7.22709 0.1030 0653450701 -0.48  0.01 -2.10  0.01 -6.37  0.02  2.24 -1.55  0.01  0.80  0.01 --
WHLJ113638+154000    174.15791  15.66667 0.2232 0741140401 -0.65  0.02 -1.90  0.02 -5.42  0.07  1.93 -0.95  0.01  0.97  0.01 --
HCG57                174.45833  21.99778 0.0299 0206090101  ----  ----  ----  ----  ----  ----  1.51 -0.58  0.01  0.92  0.01 --
MCXCJ1138.7+0315     174.68292   3.26056 0.1270 0111970701 -0.53  0.01 -3.03  0.04 -6.48  0.04  1.37 -1.39  0.01  0.27  0.01  c
MCXCJ1140.3+6608     175.09958  66.13861 0.7820 0094800201 -0.60  0.03 -1.98  0.03 -7.08  0.41  1.75 -0.96  0.01  0.84  0.01  c
PSZ2G261.88+62.85    175.33565   5.70941 0.0974 0784450401 -0.69  0.01 -2.26  0.01 -8.51  0.25  2.13 -2.01  0.01  0.40  0.01 --
RXCJ1141.4-1216      175.35126 -12.27222 0.1195 0201901601 -0.31  0.01 -3.42  0.06 -7.90  0.15  0.80 -2.27  0.01 -0.75  0.01 --
WHLJ114207+100858    175.53084  10.14933 0.1185 0655380101 -0.63  0.01 -1.96  0.02 -6.06  0.03  2.35 -1.37  0.01  0.99  0.01 --
WHLJ114215+102649    175.56371  10.44705 0.1180 0655380101 -0.50  0.01 -1.83  0.01 -5.57  0.02  1.71 -1.02  0.01  0.76  0.01 --
A1367                176.15208  19.75889 0.0220 0061740101  ----  ----  ----  ----  ----  ----  2.43 -0.68  0.01  1.52  0.01  c
A3490                176.32957 -34.42861 0.0688 0720252801 -0.75  0.01 -2.79  0.03 -7.08  0.06  1.70 -1.52  0.01  0.41  0.01 --
A1388                177.24684  22.38870 0.1648 0827341301 -0.61  0.01 -1.70  0.03 -5.66  0.03  2.23 -1.15  0.01  1.05  0.01 --
WHLJ114903+013006    177.26500   1.50167 0.2371 0790181301 -0.92  0.02 -1.23  0.01 -5.67  0.06  2.23 -0.84  0.01  1.27  0.01 --
PSZ2G228.16+75.20    177.39870  22.39850 0.5453 0827341301 -0.84  0.03 -1.68  0.02 -6.08  0.32  1.77 -0.94  0.01  0.86  0.01  c
A1391                177.44917 -12.31778 0.1527 0673851601 -0.92  0.01 -2.03  0.03 -6.89  0.17  2.06 -1.52  0.01  0.68  0.01  c
MaxBCGJ177.7+54.9    177.67741  54.94387 0.2431 0049340301 -0.57  0.01 -2.70  0.02 -6.67  0.13  1.54 -1.36  0.01  0.41  0.01 --
PSZ2G286.98+32.90    177.70500 -28.07681 0.3900 0827341401 -1.02  0.02 -1.70  0.03 -6.71  0.24  1.86 -0.90  0.01  0.95  0.01  c
ZwCl1148.6+5523      177.80826  55.10528 0.0579 0049340301 -0.46  0.01 -2.31  0.01 -6.86  0.03  1.41 -1.34  0.01  0.33  0.01 --
A1413                178.82875  23.40861 0.1427 0502690201 -0.47  0.01 -2.54  0.03 -6.93  0.08  1.00 -1.26  0.01  0.08  0.01  c
WHLJ115538+193137    178.90916  19.52694 0.4240 0804680101 -0.81  0.02 -1.38  0.02 -6.13  0.28  2.56 -0.92  0.01  1.45  0.01 --
HSCJ1156-0038        179.22076  -0.63540 0.8123 0800400101 -0.79  0.02 -1.87  0.05 -5.39  0.14  2.14 -0.54  0.01  1.41  0.01 --
GMBCGJ179.6+26.3     179.59607  26.33227 0.1135 0601260201 -0.28  0.01 -2.69  0.04 -6.52  0.03  1.80 -1.33  0.01  0.62  0.01 --
WHLJ115824+440532    179.60075  44.09142 0.4086 0306060201 -0.79  0.03 -2.01  0.06 -5.82  0.15  1.70 -0.76  0.01  0.94  0.01 --
WHLJ115825+262952    179.60750  26.49778 0.1230 0601260201 -0.65  0.01 -2.17  0.02 -6.15  0.04  1.50 -1.31  0.01  0.41  0.01 --
WHLJ115921+494734    179.84084  49.79278 0.3461 0827320201 -0.82  0.03 -0.59  0.01 -5.42  0.10  2.16 -0.83  0.01  1.22  0.01  c
PLCKESZG143.2+65     179.88680  49.78536 0.2110 0827320201 -0.60  0.02 -3.66  0.01 -6.14  0.06  1.18 -1.56  0.01  0.01  0.01 --
MCXCJ1159.8+5531     179.96413  55.53364 0.0810 0203340101 -0.29  0.01 -3.85  0.03 -6.57  0.02  0.97 -2.13  0.01 -0.53  0.01  c
A3497                180.02083 -31.40583 0.0677 0761112801 -1.14  0.01 -3.04  0.04 -6.33  0.02  2.18 -0.43  0.01  1.50  0.01 --
XCLASS2305           180.05701 -20.04700 0.6700 0744450101 -0.69  0.03 -2.35  0.04 -7.66  0.35  1.74 -1.63  0.01  0.37  0.01 --
A1437                180.10583   3.33361 0.1345 0762870801 -1.04  0.02 -1.52  0.01 -7.18  0.21  2.63 -1.90  0.01  0.84  0.01  c
2MASXJ120053+4800    180.22479  48.00211 0.2520 0802750301 -0.64  0.01 -2.30  0.02 -6.94  0.15  1.79 -1.46  0.01  0.52  0.01 --
WHLJ120105+313828    180.27251  31.64111 0.3304 0655570101 -0.68  0.02 -1.70  0.04 -4.92  0.05  2.35 -0.99  0.01  1.25  0.01 --
PSZ2G292.56+21.97    180.30005 -39.88368 0.3000 0674380701 -1.01  0.02 -2.42  0.02 -6.72  0.37  3.03 -0.62  0.01  1.99  0.01 --
WHLJ120117+475004    180.32095  47.83442 0.2809 0802750301 -0.58  0.02 -2.86  0.07 -5.74  0.07  1.79 -1.37  0.01  0.59  0.01 --
A1443                180.36555  23.08830 0.2700 0821810501 -0.95  0.02 -1.36  0.02 -6.12  0.15  2.50 -0.85  0.01  1.46  0.01 --
A1451                180.82083 -21.52278 0.1711 0652010101 -0.85  0.02 -1.62  0.01 -7.09  0.14  1.85 -1.27  0.01  0.70  0.01 --
MKW4                 180.99054   1.88829 0.0200 0723800701  ----  ----  ----  ----  ----  ----  0.72 -1.61  0.01 -0.36  0.01 --
WHLJ120358+012532    180.99167   1.42556 0.4137 0782530101 -0.86  0.02 -0.71  0.01 -5.50  0.08  2.58 -0.53  0.01  1.73  0.01 --
NGC4065              181.03958  20.22167 0.0235 0112270601  ----  ----  ----  ----  ----  ----  1.49 -1.30  0.01  0.42  0.01 --
MCXCJ1204.1+2020     181.04832  20.34806 0.0252 0112270601  ----  ----  ----  ----  ----  ----  1.07 -1.07  0.01  0.27  0.01 --
WHLJ120537+581222    181.40642  58.20614 0.2971 0600920201 -0.86  0.02 -0.67  0.01 -6.06  0.22  2.57 -0.62  0.01  1.67  0.01 --
RXJ1205.9+4429       181.46410  44.48600 0.5915 0156360101 -0.66  0.03 -1.86  0.06 -5.63  0.09  2.16 -0.81  0.01  1.24  0.01  c
MACSJ1206.2-0847     181.55083  -8.80028 0.4400 0762070101 -0.52  0.03 -1.95  0.03 -6.72  0.15  1.05 -1.37  0.01  0.05  0.01  c
RXJ1206.5-0744       181.63959  -7.74111 0.0680 0653770301 -0.46  0.01 -2.27  0.01 -7.32  0.03  1.45 -1.35  0.01  0.35  0.01  c
MCXCJ1206.6+2811     181.65582  28.18361 0.0283 0301900401  ----  ----  ----  ----  ----  ----  0.96 -1.92  0.01 -0.40  0.01  c
ZGXJ120700-073951    181.74829  -7.66426 0.8403 0653770301 -0.75  0.03 -1.71  0.03 -6.55  0.17  2.13 -1.34  0.01  0.86  0.01 --
NRGb184              182.00417  25.25361 0.0224 0151400201  ----  ----  ----  ----  ----  ----  1.30 -1.82  0.01 -0.08  0.01 --
ClGJ120959+495352    182.49562  49.89778 0.9020 0722530201 -0.50  0.03 -2.47  0.04 -5.91  0.22  1.41 -0.91  0.01  0.62  0.01 --
ZwCl1207.5+0542      182.58290   5.37360 0.0770 0765030501 -0.66  0.01 -2.48  0.01 -7.21  0.05  1.54 -1.89  0.01  0.05  0.01 --
AS689                182.77821 -46.67821 0.0320 0204710101 -0.55  0.01 -1.34  0.01 -6.35  0.01  2.50 -1.37  0.01  1.10  0.01 --
WHLJ121115+391137    182.81375  39.19361 0.3411 0112190201 -0.65  0.03 -2.35  0.04 -6.51  0.19  1.85 -1.10  0.01  0.81  0.01 --
PSZ2G207.88+81.31    183.07709  27.54861 0.3464 0827020301 -0.75  0.02 -1.80  0.01 -6.66  0.31  1.61 -1.46  0.01  0.39  0.01  c
RXCJ1212.3-1816      183.07875 -18.27861 0.2690 0652010201 -0.83  0.02 -1.87  0.06 -7.05  0.24  2.34 -1.42  0.01  0.95  0.01 --
WHLJ121256+272657    183.23418  27.44917 0.1748 0827020301 -0.25  0.01 -3.60  0.32 -7.72  0.09  0.80 -2.18  0.01 -0.69  0.01 --
WHLJ121334+025355    183.39375   2.89861 0.4174 0081340801 -0.80  0.03 -1.64  0.02 -6.27  0.16  2.11 -1.27  0.01  0.89  0.01  c
CL1216-1201          184.18875 -12.02156 0.7943 0651770201 -0.60  0.01 -2.28  0.03 -5.95  0.17  1.70 -1.28  0.01  0.59  0.01 --
ZwCl1215.1+0400      184.41917   3.66250 0.0750 0300211401 -0.78  0.01 -2.12  0.01 -6.82  0.04  1.72 -1.90  0.01  0.17  0.01  c
ZwCl1217.1-0301      184.91690  -3.29418 0.3022 0693010401 -0.67  0.02 -2.42  0.05 -6.48  0.20  1.64 -1.23  0.01  0.57  0.01 --
NGC4325              185.77785  10.62119 0.0257 0108860101  ----  ----  ----  ----  ----  ----  0.66 -2.59  0.01 -1.07  0.01 --
RXCJ1225.2+3213      186.30000  32.22917 0.0594 0503600601 -0.19  0.01 -4.29  0.06 -6.85  0.03  0.99 -2.69  0.01 -0.90  0.01 --
WHLJ122529+004334    186.36562   0.70993 0.2369 0303560101 -0.80  0.02 -1.45  0.01 -6.40  0.12  2.48 -0.78  0.01  1.49  0.01 --
WHLJ122657.4+3343    186.73906  33.72603 0.4997 0200340101 -0.87  0.03 -1.61  0.03 -5.97  0.17  2.05 -1.01  0.01  1.02  0.01 --
CLJ1226.9+3332       186.74167  33.54836 0.8900 0200340101 -0.44  0.03 -2.52  0.06 -7.36  0.32  1.18 -1.55  0.01  0.02  0.01  c
PSZ2G283.91+73.87    187.55498  11.79646 0.0852 0827330501 -1.08  0.01 -1.01  0.01 -7.50  0.08  2.25 -1.44  0.01  0.88  0.01 --
A1553                187.69583  10.56056 0.1652 0827011101 -0.78  0.02 -1.48  0.02 -7.33  0.26  1.73 -1.36  0.01  0.55  0.01  c
Virgo                187.70770  12.39227 0.0035 0803670501  ----  ----  ----  ----  ----  ----  1.00 -2.10  0.01 -0.49  0.01  c
WHLJ123143+413734    187.93291  41.62609 0.1737 0112280201 -0.70  0.02 -1.41  0.02 -6.21  0.08  2.51 -0.85  0.01  1.46  0.01 --
MCXCJ1233.9+1525     188.48042  15.43278 0.2380 0404120101 -0.80  0.02 -2.37  0.02 -7.42  0.35  1.56 -1.60  0.01  0.26  0.01 --
RXCJ1234.2+0947      188.56667   9.78361 0.2290 0673851101 -1.17  0.03 -1.60  0.01 -6.65  0.17  2.57 -1.14  0.01  1.31  0.01  c
WHLJ123425+151938    188.60793  15.32722 0.3078 0404120101 -0.95  0.03 -1.24  0.03 -6.73  0.22  2.99 -0.97  0.01  1.73  0.01 --
NGC4555              188.92157  26.52312 0.0223 0403100101  ----  ----  ----  ----  ----  ----  0.80 -1.97  0.01 -0.55  0.01 --
XCLASS2012           188.99699 -33.88300 0.0820 0201901701 -0.48  0.01 -1.44  0.02 -5.83  0.01  1.76 -1.01  0.01  0.81  0.01 --
ZwCl1234.0+02916     189.07550  28.98242 0.2328 0722660101 -0.96  0.02 -1.19  0.01 -5.94  0.11  1.75 -1.37  0.01  0.56  0.01  c
AS700                189.18625 -33.90278 0.0796 0201901701 -0.41  0.01 -2.48  0.01 -7.48  0.05  1.51 -1.79  0.01  0.09  0.01 --
WHLJ123656+191135    189.23601  19.19301 0.2242 0602920101 -0.59  0.02 -1.80  0.02 -6.82  0.07  2.17 -1.20  0.01  0.98  0.01 --
A1576                189.24583  63.19056 0.2790 0402250101 -0.69  0.02 -2.51  0.03 -6.65  0.16  1.74 -1.31  0.01  0.59  0.01  c
WHLJ123821+092606    189.59058   9.43500 0.3960 0504100601 -1.00  0.02 -1.58  0.04 -5.67  0.10  2.26 -1.09  0.01  1.11  0.01 --
WHLJ123841+092832    189.67291   9.47578 0.2299 0504100601 -0.43  0.02 -3.01  0.02 -5.78  0.07  0.96 -1.07  0.01  0.18  0.01 --
A1589                190.39912  18.59261 0.0725 0149900301 -0.98  0.01 -1.71  0.01 -6.62  0.03  2.26 -1.44  0.01  0.88  0.01 --
NGC4636              190.70763   2.68778 0.0031 0111190701  ----  ----  ----  ----  ----  ----  0.83 -1.67  0.01 -0.32  0.01  c
XMMXCSJ1243.0+0233   190.77167   2.55358 0.1900 0111190701 -0.81  0.01 -1.32  0.01 -6.21  0.04  2.38 -1.41  0.01  0.99  0.01 --
WHLJ124401+165344    191.00667  16.89500 0.3120 0302581501 -0.24  0.01 -2.55  0.01 -8.84  0.37  0.89 -2.07  0.01 -0.55  0.01 --
A1606                191.15833 -11.98528 0.0950 0720250801 -0.59  0.01 -2.66  0.02 -6.93  0.04  1.65 -2.07  0.01  0.01  0.01 --
WHLJ124622+262717    191.59111  26.45468 0.0867 0803951401 -0.68  0.01 -1.92  0.02 -7.63  0.19  2.19 -1.10  0.01  1.06  0.01 --
WHLJ124651+001749    191.71333   0.29694 0.1065 0605390501 -0.62  0.01 -2.43  0.03 -6.04  0.03  1.92 -1.81  0.01  0.38  0.01 --
Centaurus            192.19958 -41.30778 0.0114 0406200101  ----  ----  ----  ----  ----  ----  0.90 -1.37  0.01 -0.07  0.01  c
MCXCJ1252.0-2920     193.02196 -29.34455 0.1880 0111020101 -0.83  0.01 -2.95  0.07 -6.28  0.07  2.29 -0.78  0.01  1.35  0.01 --
WHLJ125221+052300    193.08917   5.38333 0.4211 0801790601 -0.84  0.02 -1.33  0.02 -6.73  0.19  2.29 -1.01  0.01  1.19  0.01 --
NGC4759              193.27292  -9.20028 0.0147 0504780501  ----  ----  ----  ----  ----  ----  0.80 -1.93  0.01 -0.52  0.01 --
A3528B               193.59792 -29.02278 0.0530 0030140101 -0.45  0.01 -3.01  0.01 -6.04  0.01  1.41 -1.23  0.01  0.40  0.01  c
A3528A               193.67250 -29.22333 0.0530 0030140101 -0.41  0.01 -3.13  0.01 -7.54  0.05  0.97 -1.19  0.01  0.11  0.01 --
A3530                193.89375 -30.33056 0.0537 0201780101 -0.72  0.01 -2.08  0.01 -6.85  0.03  2.13 -1.42  0.01  0.80  0.01 --
RXJ1256.0+2556       194.02042  25.94778 0.2320 0012850201 -0.70  0.03 -2.28  0.05 -6.16  0.08  2.20 -0.95  0.01  1.17  0.01  c
ZwCl1253.9+0455      194.11041   4.67000 0.2300 0762870901 -0.74  0.02 -2.37  0.03 -7.21  0.16  1.51 -1.51  0.01  0.29  0.01 --
RXCJ1256.9-3119      194.24918 -31.32194 0.0561 0765040401 -0.37  0.01 -2.46  0.01 -7.04  0.02  1.62 -2.02  0.01  0.02  0.01 --
RXJ1257.0+4738       194.26292  47.63222 0.8660 0413380501 -0.20  0.03 -2.51  0.04 -5.36  0.09  1.14 -1.25  0.01  0.19  0.01 --
A1644                194.29042 -17.40028 0.0473 0010420201 -0.87  0.01 -2.37  0.01 -6.81  0.02  1.50 -0.22  0.01  1.16  0.01  c
A3532                194.32042 -30.37694 0.0554 0030140301 -0.75  0.01 -1.80  0.01 -7.24  0.05  1.78 -1.80  0.01  0.28  0.01  c
A1650                194.67125  -1.75694 0.0838 0093200101 -0.44  0.01 -2.44  0.02 -8.07  0.14  0.98 -1.90  0.01 -0.37  0.01  c
A1648                194.70750 -26.66750 0.0760 0765040701 -0.78  0.01 -1.82  0.02 -6.49  0.03  2.54 -1.57  0.01  1.00  0.01 --
A1651                194.83958  -4.19472 0.0850 0203020101 -0.56  0.01 -2.54  0.01 -7.84  0.12  0.99 -1.76  0.01 -0.26  0.01  c
Coma                 194.95305  27.98069 0.0231 0124711401  ----  ----  ----  ----  ----  ----  2.06 -1.54  0.01  0.67  0.01 --
MCXCJ1259.8+3120     194.96249  31.34667 0.0523 0601930301 -0.36  0.01 -2.69  0.01 -6.64  0.01  1.60 -1.64  0.01  0.26  0.01 --
RXCJ1301.6-0650      195.40125  -6.83333 0.0898 0677181701 -0.49  0.01 -3.63  0.05 -7.34  0.06  1.06 -1.52  0.01 -0.05  0.01 --
WHLJ130141+265900    195.42180  26.98332 0.6423 0800580201 -0.81  0.03 -0.64  0.01 -5.53  0.07  1.95 -0.66  0.01  1.18  0.01 --
WHLJ130240+672841    195.66803  67.47801 0.1162 0136000101 -0.72  0.01 -2.36  0.02 -6.29  0.06  1.69 -1.33  0.01  0.54  0.01 --
A1663                195.71124  -2.50611 0.0843 0201901801 -0.43  0.01 -3.03  0.03 -8.67  0.23  1.10 -1.01  0.01  0.33  0.01 --
A1674                195.88315  67.49867 0.1066 0136000101 -0.74  0.01 -1.62  0.01 -6.16  0.03  1.97 -1.11  0.01  0.89  0.01 --
WHLJ130331+672638    195.88458  67.44528 0.4368 0136000101 -0.80  0.03 -2.26  0.13 -6.42  0.31  2.02 -1.15  0.01  0.90  0.01 --
A1664                195.92410 -24.21820 0.1283 0302030201 -0.33  0.01 -2.73  0.02 -7.19  0.06  1.28 -1.45  0.01  0.16  0.01  c
NGC4936              196.07039 -30.52626 0.0104 0204540101  ----  ----  ----  ----  ----  ----  1.74 -1.58  0.01  0.41  0.01 --
WHLJ130526+181112    196.36041  18.18667 0.4535 0017940101 -1.01  0.03 -1.10  0.01 -6.17  0.28  2.08 -0.93  0.01  1.09  0.01 --
ZGXJ130527+673453    196.36053  67.58142 0.4040 0136000101 -0.74  0.03 -2.47  0.07 -6.25  0.12  1.86 -1.24  0.01  0.72  0.01 --
AS721                196.47708 -37.66139 0.0490 0765000701 -0.79  0.01 -0.98  0.01 -5.98  0.01  2.88 -0.85  0.01  1.74  0.01 --
A1677                196.47792  30.90639 0.1832 0827030701 -0.73  0.01 -1.82  0.01 -7.10  0.16  1.44 -1.26  0.01  0.40  0.01  c
WHYJ130612-293318    196.55090 -29.55515 0.0680 0723380101 -0.36  0.01 -3.02  0.02 -5.94  0.02  1.14 -0.84  0.01  0.48  0.01 --
WHYJ130651-233130    196.71300 -23.52491 0.2973 0002940101 -0.75  0.01 -1.48  0.01 -5.54  0.08  2.28 -0.67  0.01  1.42  0.01 --
ZwCl1305.4+2941      196.95500  29.43000 0.2410 0205910101 -0.42  0.02 -3.24  0.05 -6.91  0.14  1.37 -1.72  0.01  0.04  0.01 --
WHLJ130832+534217    197.13675  53.70474 0.3290 0109462201 -0.69  0.01 -1.69  0.04 -5.87  0.09  2.25 -0.41  0.01  1.57  0.01 --
WHLJ130858+050237    197.24339   5.04350 0.2540 0784240301 -0.73  0.02 -2.72  0.15 -5.55  0.07  2.77 -1.00  0.01  1.55  0.01 --
WHLJ130919-013721    197.32954  -1.62253 0.0829 0201750201 -0.44  0.01 -3.37  0.08 -7.30  0.04  1.31 -2.13  0.01 -0.28  0.01 --
ZwCl1307.6+3245      197.48167  32.37528 0.2900 0020540401 -0.72  0.03 -2.05  0.04 -5.48  0.05  2.44 -1.11  0.01  1.24  0.01 --
WHLJ131056+215757    197.73479  21.96572 0.2755 0402250301 -0.62  0.02 -2.33  0.01 -6.16  0.10  1.49 -1.25  0.01  0.45  0.01 --
PSZ2G105.55+77.21    197.77126  39.23722 0.0568 0827031301 -0.61  0.01 -2.43  0.01 -6.58  0.01  2.13 -1.63  0.01  0.65  0.01 --
XCLASS2006           197.84300  -5.78000 0.1720 0502430101 -0.71  0.01 -1.47  0.01 -6.96  0.17  2.47 -1.13  0.01  1.25  0.01 --
A1689                197.87292  -1.33806 0.1832 0093030101 -0.43  0.01 -3.20  0.19 -8.34  0.27  0.70 -2.10  0.01 -0.70  0.01  c
RXJ1311.5-0551       197.87582  -5.85722 0.4610 0502430101 -0.97  0.03 -1.28  0.01 -7.63  0.71  2.02 -1.44  0.01  0.70  0.01 --
WHYJ131131-341815    197.87846 -34.30419 0.0889 0820860101 -0.21  0.01 -3.54  0.08 -7.10  0.08  1.02 -1.94  0.01 -0.36  0.01 --
MCXCJ1311.7+2201     197.94250  22.02694 0.1716 0402250301 -0.74  0.02 -2.03  0.04 -6.91  0.19  2.11 -0.92  0.01  1.12  0.01  c
RXCJ1313.1+4616      198.27667  46.28111 0.1830 0827020801 -1.17  0.01 -1.04  0.01 -5.80  0.04  1.86 -1.13  0.01  0.80  0.01 --
RXCJ1314.4-2515      198.61667 -25.26139 0.2474 0501730101 -0.90  0.03 -2.19  0.05 -6.09  0.10  2.06 -1.06  0.01  0.99  0.01 --
A1703                198.77750  51.82472 0.2810 0653530101 -0.72  0.01 -2.33  0.06 -6.99  0.12  2.15 -2.11  0.01  0.35  0.01  c
NGC5004              198.84988 -16.38553 0.0093 0554680101  ----  ----  ----  ----  ----  ----  0.76 -2.22  0.01 -0.74  0.01  c
WHLJ131916-005501    199.81917  -0.91694 0.1027 0201751301 -0.78  0.01 -1.27  0.01 -6.44  0.05  2.85 -0.89  0.01  1.68  0.01 --
WHLJ131916-005499    199.81970  -0.99542 0.0824 0201751301 -0.66  0.01 -2.53  0.03 -6.82  0.03  1.86 -1.42  0.01  0.61  0.01 --
XCSJ1319.6-1454      199.90459 -14.91239 0.1900 0110980601 -0.83  0.02 -2.02  0.05 -5.54  0.05  2.51 -1.10  0.01  1.30  0.01 --
MOOJ1319+5519        199.90958  55.31861 0.9360 0743420601 -0.60  0.06 -1.52  0.19 -6.75  0.44  2.35 -0.69  0.01  1.46  0.01 --
WHLJ131955+331854    199.97958  33.31500 0.2543 0105860101 -0.46  0.03 -3.99  0.04 -7.04  0.34  1.12 -1.70  0.01 -0.13  0.01 --
WHLJ131957-021857    199.98917  -2.31583 0.3432 0800050101 -0.56  0.02 -1.95  0.02 -6.15  0.08  1.93 -1.23  0.01  0.78  0.01 --
GMBCGJ199.99-02.36   199.99004  -2.36347 0.5200 0800050101 -0.60  0.02 -1.96  0.06 -6.98  0.47  2.51 -0.99  0.01  1.37  0.01 --
A1722                200.03500  70.07694 0.3275 0150900101 -0.68  0.01 -1.79  0.03 -5.82  0.07  1.81 -0.79  0.01  1.00  0.01  c
NGC5098              200.06416  33.14167 0.0366 0105860101 -0.21  0.01 -3.79  0.01 -6.19  0.01  0.91 -1.59  0.01 -0.21  0.01 --
WHLJ132043+330914    200.18124  33.15389 0.2593 0105860101 -0.68  0.01 -3.50  0.03 -6.20  0.06  1.69 -0.87  0.01  0.85  0.01 --
WHLJ132056+330532    200.23541  33.09222 0.4104 0105860101 -0.10  0.01 -2.43  0.08 -6.30  0.15  0.80 -1.19  0.01 -0.02  0.01 --
CIZAJ1321.2-4342     200.30321 -43.70493 0.0113 0204710601  ----  ----  ----  ----  ----  ----  0.84 -2.10  0.01 -0.60  0.01 --
MACSJ1322.8+3138     200.70332  31.65472 0.3083 0821871301 -0.89  0.02 -1.24  0.01 -6.63  0.10  1.48 -0.75  0.01  0.78  0.01 --
NGC5129              201.04170  13.97654 0.0230 0108860701  ----  ----  ----  ----  ----  ----  0.93 -1.60  0.01 -0.20  0.01  c
RCSJ132423+3010.5    201.09875  30.17533 0.3980 0025740201 -0.40  0.02 -2.54  0.05 -5.89  0.13  0.96 -1.36  0.01 -0.01  0.01 --
WHLJ132435+053418    201.14815   5.57156 0.2282 0200660301 -1.02  0.02 -0.92  0.01 -5.49  0.04  2.42 -0.50  0.01  1.64  0.01 --
CIZAJ1324.7-5736     201.17999 -57.61444 0.0190 0152130101  ----  ----  ----  ----  ----  ----  1.42 -2.55  0.01 -0.49  0.01  c
CLJ1324+3011         201.21001  30.19050 0.5900 0025740201 -0.63  0.02 -2.15  0.03 -5.55  0.12  2.30 -1.40  0.01  0.94  0.01 --
MCXCJ1325.0-3813     201.25708 -38.22639 0.2960 0673580401 -0.64  0.02 -2.24  0.03 -5.57  0.06  2.57 -1.36  0.01  1.16  0.01 --
RXJ1325.2+6550       201.31207  65.84139 0.1800 0206180201 -0.75  0.01 -1.20  0.02 -5.89  0.06  2.64 -0.92  0.01  1.51  0.01 --
A1735                201.51833  12.39048 0.2107 0721890101 -0.60  0.03 -2.31  0.01 -7.04  0.17  1.27 -1.65  0.01  0.01  0.01 --
RBS1267              201.57167  12.50083 0.2040 0721890101 -0.07  0.01 -4.96  0.01 -8.79  0.19  0.98 -1.82  0.01 -0.31  0.01 --
A1736                201.72501 -27.18333 0.0458 0402190101 -0.89  0.01 -1.21  0.01 -7.21  0.04  2.18 -0.95  0.01  1.16  0.01  c
WHLJ132703+012009    201.76564   1.33573 0.0800 0201751201 -0.44  0.01 -2.75  0.02 -6.54  0.02  1.42 -1.53  0.01  0.21  0.01 --
A3558                201.98958 -31.50250 0.0480 0107260101 -0.67  0.01 -1.94  0.01 -8.38  0.15  1.78 -1.09  0.01  0.77  0.01  c
NGC5171              202.33984  11.73512 0.0229 0041180801  ----  ----  ----  ----  ----  ----  2.11 -1.42  0.01  0.79  0.01 --
WHLJ132946+114103    202.44545  11.68406 0.2037 0041180801 -0.82  0.01 -1.52  0.01 -6.87  0.11  2.33 -1.16  0.01  1.12  0.01 --
A3558S               202.44904 -31.60724 0.0480 0651590201 -0.70  0.01 -2.45  0.02 -7.21  0.03  2.45 -1.45  0.01  1.01  0.01  c
MCXCJ1329.9+5834     202.49249  58.56917 0.3020 0405690201 -0.83  0.02 -2.25  0.02 -4.90  0.05  1.61 -0.97  0.01  0.73  0.01 --
A1750S               202.70792  -1.87278 0.0852 0112240301 -0.65  0.01 -1.96  0.01 -6.49  0.02  1.62 -1.45  0.01  0.41  0.01  c
A1750N               202.80154  -1.71417 0.0837 0112240301 -0.76  0.01 -1.70  0.01 -6.73  0.05  2.07 -0.87  0.01  1.13  0.01  c
SC1329-313           202.86667 -31.83056 0.0482 0601980201 -0.75  0.01 -1.62  0.01 -5.47  0.01  2.29 -0.59  0.01  1.48  0.01  c
RXJ1331.5+1108       202.87582  11.13444 0.0850 0653450401 -0.07  0.01 -3.75  0.10 -6.95  0.03  0.86 -2.48  0.01 -0.85  0.01  c
A3560                203.09418 -33.13944 0.0489 0205450201 -0.83  0.01 -1.95  0.01 -6.56  0.02  1.73 -0.80  0.01  0.93  0.01  c
A1758                203.13374  50.51024 0.2790 0142860201 -1.09  0.01 -0.90  0.01 -6.20  0.14  2.58 -1.24  0.01  1.25  0.01 --
WHLJ133233+502502    203.13750  50.41722 0.2571 0142860201 -0.78  0.02 -2.28  0.02 -5.80  0.08  1.79 -0.94  0.01  0.88  0.01 --
A3562                203.40125 -31.66111 0.0490 0105261301 -0.54  0.01 -2.25  0.01 -6.38  0.01  1.53 -1.16  0.01  0.54  0.01  c
A1757                203.42500 -23.28389 0.1259 0765020601 -0.63  0.01 -1.84  0.01 -7.64  0.24  1.55 -1.26  0.01  0.48  0.01 --
A1759                203.49995  20.24415 0.1680 0821810801 -0.98  0.01 -1.64  0.01 -6.26  0.09  1.96 -1.15  0.01  0.86  0.01 --
ZwCl1332.8+5043      203.58501  50.51806 0.6200 0111160101 -0.80  0.03 -0.78  0.02 -6.36  0.22  2.49 -0.54  0.01  1.66  0.01  c
WHLJ133513+374857    203.80742  37.81564 0.5950 0109660801 -0.63  0.03 -1.76  0.05 -5.72  0.27  2.40 -1.07  0.01  1.23  0.01 --
A1763                203.82584  40.99694 0.2230 0084230901 -0.74  0.01 -2.06  0.02 -7.16  0.28  1.48 -1.49  0.01  0.28  0.01  c
MOOJ1335+3004        203.92375  30.07028 0.9800 0743420901 -0.70  0.02 -1.75  0.07 -5.66  0.18  2.66 -0.62  0.01  1.74  0.01 --
A1765                204.21967  10.42884 0.1930 0761590701 -0.72  0.01 -2.44  0.04 -7.07  0.14  2.31 -1.58  0.01  0.83  0.01 --
RXCJ1337.4-4120      204.36749 -41.33361 0.0519 0765041301 -0.55  0.01 -2.21  0.01 -7.00  0.01  1.74 -1.83  0.01  0.23  0.01 --
WHLJ133854+152220    204.72459  15.37212 0.5346 0825100101 -0.68  0.03 -1.50  0.04 -5.43  0.06  2.63 -1.04  0.01  1.42  0.01 --
WHLJ134138+001657    205.41103   0.28245 0.5064 0111281001 -1.06  0.03 -0.79  0.09 -4.77  0.06  2.64 -0.38  0.01  1.88  0.01 --
A1775                205.47417  26.37194 0.0717 0108460101 -0.61  0.01 -1.77  0.01 -6.82  0.04  1.54 -0.91  0.01  0.72  0.01  c
RXJ1342.8+4028       205.70457  40.46972 0.6990 0070340701 -0.75  0.03 -2.30  0.10 -6.66  0.30  2.37 -1.27  0.01  1.08  0.01 --
A3570                206.71875 -37.87444 0.0366 0765030701 -0.55  0.01 -1.41  0.01 -7.15  0.01  2.37 -1.68  0.01  0.79  0.01 --
A3571                206.86833 -32.84972 0.0391 0086950201 -0.58  0.01 -2.15  0.01 -7.59  0.04  1.68 -1.82  0.01  0.20  0.01  c
RXJ1347-1145         206.87750 -11.75278 0.4510 0112960101 -0.35  0.02 -2.62  0.06 -7.42  0.21  0.82 -1.11  0.01  0.06  0.01  c
WHLJ134747+475214    206.94498  47.87074 0.1702 0744220701 -0.92  0.02 -1.05  0.01 -6.15  0.11  2.29 -1.42  0.01  0.92  0.01 --
A1795                207.22083  26.59556 0.0625 0097820101 -0.32  0.01 -2.87  0.02 -7.98  0.12  0.96 -1.63  0.01 -0.20  0.01  c
RXJ1349.3+2805       207.34583  28.09833 0.0748 0827340601 -0.65  0.01 -2.60  0.03 -7.00  0.04  1.38 -1.35  0.01  0.30  0.01 --
RXCJ1350.7-3343      207.68292 -33.72139 0.1142 0201901901 -0.04  0.01 -4.37  0.11 -7.40  0.07  0.91 -2.11  0.01 -0.56  0.01 --
RXJ1350.0+6007       207.70229  60.11853 0.8040 0070340401 -0.70  0.03 -1.57  0.05 -5.99  0.24  2.69 -0.68  0.01  1.71  0.01  c
NGC5328              208.22214 -28.48940 0.0158 0401480201  ----  ----  ----  ----  ----  ----  0.77 -1.84  0.01 -0.48  0.01 --
A1809                208.27667   5.14974 0.0791 0765010401 -0.68  0.01 -1.57  0.01 -7.91  0.05  2.33 -1.41  0.01  0.96  0.01 --
WHLJ135314+113521    208.30959  11.58917 0.3235 0762520101 -0.78  0.02 -1.97  0.02 -5.58  0.05  2.18 -1.14  0.01  1.03  0.01 --
WHLJ135316+113014    208.31833  11.50389 0.2732 0762520101 -0.87  0.02 -1.32  0.01 -6.43  0.07  2.17 -1.01  0.01  1.11  0.01 --
RXCJ1353.4-2753      208.37209 -27.88861 0.0468 0765040901 -0.75  0.01 -1.64  0.01 -6.24  0.01  1.95 -1.17  0.01  0.84  0.01 --
WHLJ135359+334955    208.49583  33.83194 0.4700 0143650801 -0.66  0.03 -2.25  0.07 -5.28  0.06  2.25 -0.99  0.01  1.18  0.01 --
RXJ1354.2-0222       208.57042  -2.36306 0.5460 0112250101 -0.80  0.04 -1.39  0.02 -6.04  0.12  2.21 -1.05  0.01  1.11  0.01  c
RXCJ1358.9-4750      209.70000 -47.63333 0.0740 0784980101 -1.23  0.01 -2.26  0.01 -5.56  0.01  2.57 -0.02  0.01  2.07  0.01 --
A1831                209.82292  27.97278 0.0615 0827030901 -0.48  0.01 -3.62  0.11 -8.19  0.09  1.48 -1.84  0.01  0.04  0.01  c
A1835                210.25958   2.88000 0.2532 0551830101 -0.30  0.01 -2.93  0.02 -7.98  0.24  0.69 -1.82  0.01 -0.53  0.01  c
A1837                210.40292 -11.12444 0.0700 0109910101 -0.59  0.01 -2.25  0.01 -6.83  0.02  1.40 -1.66  0.01  0.10  0.01 --
A1836                210.41908 -11.60757 0.0363 0610980201  0.06  0.01 -3.66  0.35 -6.29  0.01  1.38 -2.73  0.01 -0.64  0.01  c
DLSJ140150-113807    210.45863 -11.63550 0.1800 0610980201 -0.42  0.01 -2.29  0.05 -5.96  0.03  2.21 -1.41  0.01  0.87  0.01 --
AS753                210.89958 -33.98778 0.0140 0741930101  ----  ----  ----  ----  ----  ----  0.75 -1.11  0.01 -0.00  0.01  c
WHLJ140615+283052    211.56792  28.51444 0.5460 0140960101 -0.60  0.03 -2.53  0.09 -5.60  0.17  2.17 -0.79  0.01  1.26  0.01 --
WHLJ140654+283419    211.72626  28.57056 0.1160 0140960101 -0.58  0.01 -3.19  0.04 -6.45  0.08  1.41 -0.95  0.01  0.60  0.01 --
A3581                211.86708 -27.01528 0.0230 0504780301  ----  ----  ----  ----  ----  ----  0.77 -2.12  0.01 -0.67  0.01  c
WHLJ140835+553225    212.14793  55.54010 0.0755 0842592001 -0.73  0.01 -1.90  0.02 -6.67  0.03  2.61 -1.15  0.01  1.33  0.01 --
WHLJ140936+540752    212.40125  54.13083 0.3580 0765070301 -0.67  0.02 -1.76  0.04 -5.83  0.08  2.32 -0.99  0.01  1.23  0.01 --
RXJ1410+4145         212.51746  41.75580 0.0940 0653450801 -0.49  0.01 -2.99  0.03 -7.44  0.05  1.47 -1.56  0.01  0.22  0.01 --
WHLJ141048+461557    212.70081  46.26602 0.1785 0761290701 -0.75  0.02 -1.99  0.03 -6.48  0.11  2.59 -1.04  0.01  1.39  0.01 --
HSCJ1411+0025        212.77254   0.42724 1.0679 0800400201 -0.98  0.03 -1.26  0.04 -5.61  0.13  2.18 -0.90  0.01  1.19  0.01 --
3C295                212.83542  52.20250 0.4545 0804271501 -0.33  0.02 -2.84  0.06 -7.28  0.22  0.81 -1.87  0.01 -0.47  0.01 --
HSCJ1411+0023        212.91824   0.38260 0.2585 0800400201 -0.51  0.02 -3.22  0.02 -5.78  0.05  1.47 -1.20  0.01  0.46  0.01 --
WHYJ141154-401215    212.97620 -40.20425 0.2657 0311590401 -0.82  0.01 -1.80  0.03 -6.76  0.47  1.97 -1.40  0.01  0.69  0.01 --
AS758                213.09299 -34.31759 0.0380 0603751001 -0.27  0.01 -2.45  0.01 -6.91  0.01  1.61 -1.63  0.01  0.27  0.01 --
WHLJ141232+140041    213.13235  14.01141 0.1405 0760740201 -0.59  0.01 -2.29  0.01 -6.03  0.05  1.63 -1.43  0.01  0.42  0.01 --
PSZ2G113.81+44.35    213.53355  71.28241 0.2250 0692933601 -1.05  0.02 -1.48  0.02 -6.48  0.18  2.59 -0.82  0.01  1.54  0.01 --
WHLJ141424-002240    213.60025  -0.37764 0.1550 0145480101 -0.72  0.02 -2.05  0.03 -6.04  0.04  2.03 -1.33  0.01  0.79  0.01 --
WHLJ141427+282831    213.61295  28.47516 0.1401 0304071701 -0.26  0.01 -3.72  0.27 -5.66  0.03  0.95 -1.33  0.01 -0.00  0.01 --
WHLJ141430+515616    213.62543  51.93787 0.2620 0762500301 -0.77  0.02 -1.28  0.01 -6.04  0.13  2.23 -1.16  0.01  1.05  0.01 --
WHLJ141447+544704    213.69659  54.78440 0.6208 0723780301 -0.92  0.03 -1.92  0.04 -6.58  0.55  1.92 -1.35  0.01  0.70  0.01 --
XCLASS263            213.74052  -0.34962 0.1560 0145480101 -0.30  0.01 -3.60  0.22 -7.29  0.13  1.19 -1.50  0.01  0.06  0.01 --
A1882                213.78500  -0.49306 0.1303 0145480101 -0.78  0.01 -1.89  0.01 -6.00  0.03  2.23 -1.19  0.01  1.03  0.01  c
CLJ1415.1+3612       213.79625  36.20083 1.0300 0148620101 -0.61  0.03 -2.33  0.06 -7.30  0.48  1.88 -1.34  0.01  0.67  0.01  c
WHLJ141533+282349    213.88994  28.39712 0.2239 0304071701 -0.61  0.02 -1.82  0.05 -6.22  0.07  2.36 -0.92  0.01  1.30  0.01 --
WHLJ141555+230747    213.97958  23.12972 0.4386 0722140101 -0.48  0.03 -1.66  0.04 -5.03  0.05  1.77 -0.74  0.01  1.00  0.01 --
RXJ1416.4+2315       214.11208  23.25861 0.1380 0722140101 -0.68  0.01 -2.59  0.06 -7.75  0.16  1.95 -1.59  0.01  0.55  0.01  c
MCXCJ1416.4+4446     214.11958  44.77806 0.3859 0109080501 -0.58  0.03 -2.39  0.08 -6.24  0.18  1.46 -0.97  0.01  0.62  0.01  c
WHLJ141830+251053    214.62791  25.18139 0.2927 0109960101 -0.68  0.02 -1.86  0.01 -6.28  0.11  1.44 -1.12  0.01  0.50  0.01 --
RXJ1419.3+0638       214.84688   6.64413 0.5740 0303670101 -0.70  0.02 -1.71  0.01 -7.09  0.30  2.34 -1.47  0.01  0.92  0.01 --
WHLJ141935+064741    214.89931   6.79469 0.1189 0303670101 -0.32  0.01 -3.19  0.04 -6.30  0.03  1.07 -0.83  0.01  0.42  0.01 --
MCXCJ1419.8+0634     214.96864   6.57129 0.5641 0303670101 -0.50  0.02 -3.53  0.14 -5.65  0.16  1.00 -1.27  0.01  0.08  0.01 --
WHLJ142000+063447    215.00082   6.57972 0.5139 0303670101 -0.79  0.04 -1.58  0.04 -5.24  0.05  2.26 -1.14  0.01  1.08  0.01 --
PSZ2G073.31+67.52    215.16833  39.91944 0.5443 0693661001 -0.72  0.03 -2.58  0.05 -6.73  0.49  1.41 -1.61  0.01  0.14  0.01  c
RBS1380              215.39792  49.55194 0.0716 0765020201 -0.39  0.01 -3.10  0.02 -7.49  0.04  1.05 -1.95  0.01 -0.35  0.01 --
A1902                215.42250  37.29583 0.1600 0827031401 -0.39  0.01 -3.15  0.05 -7.77  0.25  0.85 -1.92  0.01 -0.48  0.01  c
WHYJ142229+494132    215.62132  49.69226 0.1901 0765020201 -1.05  0.01 -2.26  0.01 -5.53  0.04  2.55 -0.30  0.01  1.87  0.01 --
RXCJ1423.1+2615      215.79208  26.25556 0.0375 0670350101 -0.03  0.01 -2.97  0.01 -6.96  0.02  1.02 -1.58  0.01 -0.12  0.01 --
MACSJ1423.8+2404     215.94859  24.07782 0.5431 0720700301 -0.28  0.02 -2.71  0.01 -7.90  0.27  0.73 -1.37  0.01 -0.19  0.01  c
HSCJ142449-005322    216.20419  -0.88934 0.7945 0800790101 -0.80  0.04 -0.92  0.02 -5.98  0.25  2.86 -0.71  0.01  1.82  0.01 --
A1918                216.28979  63.15856 0.1400 0765031201 -0.43  0.01 -2.99  0.05 -7.13  0.11  1.10 -1.48  0.01  0.01  0.01 --
WHLJ142552+380231    216.46750  38.04194 0.4776 0112230201 -0.79  0.03 -1.62  0.03 -6.92  0.34  2.25 -0.81  0.01  1.31  0.01 --
A1914                216.50667  37.82722 0.1712 0112230201 -0.59  0.01 -1.48  0.02 -6.91  0.07  1.28 -1.54  0.01  0.09  0.01  c
RMJ142608+511414     216.53558  51.23732 0.4648 0783881901 -0.87  0.03 -1.88  0.05 -5.32  0.09  2.34 -0.68  0.01  1.45  0.01 --
WHLJ142624-012700    216.60001  -1.45000 0.4529 0800270601 -0.85  0.04 -2.26  0.08 -6.08  0.12  2.14 -0.93  0.01  1.14  0.01 --
PSZ2G092.69+59.92    216.63487  51.25223 0.8255 0783881901 -0.67  0.04 -1.12  0.04 -7.86  0.46  2.31 -1.10  0.01  1.15  0.01 --
MCXCJ1427.9+2630     216.99249  26.50639 0.0324 0111290601 -0.20  0.01 -3.20  0.01 -5.56  0.01  0.84 -1.21  0.01 -0.00  0.01 --
NGC5629              217.06822  25.84877 0.0150 0821871401  ----  ----  ----  ----  ----  ----  1.15 -1.03  0.01  0.35  0.01 --
A1925                217.11708  56.88278 0.1051 0821810901 -1.10  0.02 -1.27  0.01 -6.73  0.10  2.20 -1.23  0.01  0.97  0.01  c
MCXCJ1429.0+4241     217.27667  42.68611 0.9200 0300140101 -0.53  0.03 -2.01  0.05 -6.09  0.22  1.75 -1.56  0.01  0.43  0.01 --
A1926S               217.61041  24.60250 0.1338 0728170101 -0.87  0.01 -1.35  0.01 -5.90  0.05  2.25 -1.62  0.01  0.75  0.01 --
A1926N               217.62708  24.67889 0.1373 0728170101 -0.85  0.01 -1.46  0.01 -5.78  0.03  2.49 -1.03  0.01  1.33  0.01 --
WHLJ143150+133205    217.95869  13.53471 0.1648 0601970101 -0.52  0.01 -2.38  0.05 -7.25  0.17  1.40 -1.32  0.01  0.33  0.01 --
WHLJ143453.6+484026  218.72321  48.67378 0.4321 0110930901 -0.10  0.01 -2.62  0.08 -8.49  0.41  0.82 -1.65  0.01 -0.31  0.01 --
A3605N               218.75250 -28.36556 0.0644 0677181801 -0.45  0.01 -3.19  0.02 -6.56  0.01  1.68 -1.25  0.01  0.59  0.01 --
A3605S               218.76823 -28.42664 0.0689 0677181801 -0.37  0.01 -2.98  0.04 -7.53  0.04  1.37 -2.00  0.01 -0.15  0.01 --
WHLJ143531.9+484538  218.88295  48.76051 0.5665 0110930901 -0.71  0.04 -1.03  0.39 -4.62  0.06  2.72 -0.65  0.01  1.75  0.01 --
MKW8                 220.15916   3.47639 0.0270 0300210701 -0.44  0.01 -2.08  0.01 -6.86  0.02  2.32 -1.11  0.01  1.15  0.01  c
UGC9480              220.59323  22.33273 0.0151 0765010501  ----  ----  ----  ----  ----  ----  0.66 -2.16  0.01 -0.77  0.01 --
PSZ2G325.70+17.34    221.86111 -40.34570 0.3155 0827020701 -0.89  0.02 -1.22  0.01 -6.29  0.11  1.47 -1.17  0.01  0.49  0.01  c
PSZ2G084.10+58.72    222.31599  48.55907 0.7310 0783880901 -0.75  0.04 -2.24  0.03 -5.84  0.12  1.69 -0.71  0.01  0.96  0.01 --
HSCSJ1449-0043       222.38873  -0.71701 0.9660 0800400301 -0.59  0.02 -1.48  0.05 -5.36  0.15  2.36 -0.90  0.01  1.32  0.01 --
WHLJ145038+051744    222.65974   5.29580 0.1567 0802200701 -0.77  0.01 -1.69  0.02 -5.93  0.07  2.54 -0.84  0.01  1.49  0.01 --
WHLJ145213+375251    223.05481  37.87803 0.2836 0761590601 -0.78  0.02 -1.81  0.02 -6.81  0.21  2.30 -1.67  0.01  0.75  0.01 --
RXCJ1452.9+1641      223.24500  16.69972 0.0444 0091140201 -0.37  0.01 -2.78  0.01 -7.03  0.01  1.50 -2.02  0.01 -0.07  0.01 --
WHLJ145317+033446    223.32185   3.57965 0.3460 0150350101 -0.40  0.01 -1.98  0.06 -6.20  0.07  1.87 -1.05  0.01  0.86  0.01 --
RXCJ1454.4+1622      223.59770  16.35529 0.0456 0670350201 -0.33  0.01 -2.84  0.03 -6.85  0.01  2.21 -2.11  0.01  0.39  0.01 --
A1991                223.63083  18.64194 0.0587 0145020101 -0.23  0.01 -4.05  0.05 -7.89  0.04  0.73 -2.17  0.01 -0.73  0.01  c
CIZAJ1454.8-4312     223.69347 -43.21331 9.9999 0204711101  ----  ----  ----  ----  ----  ----  2.68 -1.05  0.01  1.45  0.01 --
PSZ2G097.52+51.70    223.81642  58.87536 0.7000 0783881301 -0.56  0.03 -2.71  0.05 -7.22  0.95  1.14 -1.89  0.01 -0.24  0.01 --
WHLJ145527+585030    223.86223  58.84175 0.3316 0783881301 -0.56  0.02 -2.32  0.04 -6.90  0.23  1.92 -1.69  0.01  0.46  0.01 --
ZwCl1454.8+2233      224.31293  22.34278 0.2578 0108670201 -0.26  0.01 -3.11  0.05 -7.88  0.14  0.77 -1.89  0.01 -0.52  0.01  c
WHLJ145847+493507    224.69583  49.58528 0.4631 0401270301 -1.01  0.02 -1.27  0.03 -5.57  0.17  2.24 -0.70  0.01  1.37  0.01 --
PSZ2G088.98+55.07    224.78082  52.80216 0.7024 0783881401 -0.67  0.04 -1.69  0.01 -5.63  0.15  2.22 -0.74  0.01  1.32  0.01 --
AS780                224.87209 -18.18694 0.2357 0827311201 -0.33  0.01 -3.16  0.03 -6.79  0.10  0.75 -1.84  0.01 -0.49  0.01  c
A2009                225.08125  21.36917 0.1532 0693011001 -0.38  0.01 -3.38  0.22 -7.54  0.13  0.96 -2.28  0.01 -0.64  0.01  c
WHLJ150034+015234    225.14166   1.87611 0.4257 0804370401 -0.71  0.03 -1.63  0.05 -5.72  0.08  1.96 -0.80  0.01  1.10  0.01 --
CIZAJ1500.7-5132     225.22804 -51.57280 0.0348 0204710201 -0.60  0.01 -1.97  0.01 -7.61  0.03  2.33 -1.75  0.01  0.72  0.01 --
NGC5813              225.29680   1.70198 0.0065 0554680301  ----  ----  ----  ----  ----  ----  0.80 -2.96  0.01 -1.22  0.01 --
MCXCJ1501.3+4220     225.34583  42.34444 0.2917 0402250201 -0.73  0.03 -2.03  0.02 -7.17  0.58  1.44 -1.32  0.01  0.36  0.01  c
RBS1460              226.03125  -2.80444 0.2153 0401040101 -0.21  0.01 -3.22  0.01 -9.06  0.37  0.69 -1.73  0.01 -0.46  0.01  c
WHLJ150816+575445    227.06792  57.91250 0.4937 0723780501 -0.99  0.04 -1.76  0.04 -5.77  0.17  1.81 -0.88  0.01  0.93  0.01 --
WHLJ150825-001558    227.10750  -0.26611 0.0967 0305750201 -0.84  0.01 -1.82  0.01 -6.40  0.04  2.21 -1.05  0.01  1.11  0.01 --
A2028                227.38844   7.52710 0.0777 0556020101 -0.87  0.01 -1.42  0.06 -5.76  0.02  2.54 -0.57  0.01  1.68  0.01  c
A2034                227.54875  33.51472 0.1130 0303930101 -0.85  0.01 -2.28  0.01 -7.60  0.24  1.69 -1.03  0.01  0.74  0.01  c
A2029                227.72917   5.72000 0.0773 0551780401 -0.35  0.01 -3.15  0.03 -9.23  0.25  0.79 -2.17  0.01 -0.69  0.01  c
WHLJ151058+070906    227.74464   7.15176 0.1569 0673880101 -0.57  0.01 -3.85  0.44 -7.35  0.07  1.35 -1.55  0.01  0.14  0.01 --
PSZ2G086.93+53.18    228.48660  52.79720 0.6752 0783880701 -0.86  0.03 -2.23  0.03 -7.25  0.35  1.89 -1.51  0.01  0.56  0.01  c
CIZAJ1514.6-4558     228.64944 -45.98044 0.0580 0204710301 -0.42  0.01 -3.07  0.02 -7.01  0.02  1.34 -1.58  0.01  0.11  0.01 --
MOOJ1514+1346        228.68250  13.77556 1.0590 0743420801 -0.95  0.05 -1.15  0.03 -5.53  0.11  2.54 -1.03  0.01  1.36  0.01 --
PSZ2G346.61+35.06    228.75241 -15.35655 0.2226 0827010201 -1.17  0.02 -1.27  0.01 -6.56  0.27  2.72 -1.24  0.01  1.36  0.01  c
A2048                228.82442   4.38224 0.0972 0653810601 -0.85  0.01 -1.26  0.01 -7.29  0.08  1.84 -1.50  0.01  0.53  0.01 --
A2050                229.08000   0.09778 0.1183 0201902001 -0.67  0.01 -1.97  0.01 -8.43  0.37  1.68 -1.58  0.01  0.36  0.01  c
WHLJ151624-004948    229.10112  -0.83003 0.3760 0201902101 -0.67  0.02 -1.99  0.05 -6.13  0.11  2.17 -1.43  0.01  0.82  0.01 --
A2051                229.14166  -0.94889 0.1150 0201902101 -0.70  0.01 -2.40  0.02 -8.67  0.76  1.61 -1.42  0.01  0.42  0.01 --
PKS1514+00           229.16759   0.25053 0.0525 0103860601 -0.09  0.01 -4.44  0.04 -5.67  0.01  0.82 -2.49  0.01 -0.88  0.01 --
A2052                229.18333   7.01861 0.0355 0109920101 -0.28  0.01 -3.34  0.01 -9.00  0.11  0.77 -2.34  0.01 -0.82  0.01  c
WHYJ151651-005357    229.21521  -0.89934 0.1488 0761590301 -0.87  0.01 -1.44  0.01 -5.16  0.04  2.66 -0.55  0.01  1.78  0.01 --
WHLJ151658-010639    229.24202  -1.11080 0.1186 0201902101 -0.46  0.01 -3.05  0.03 -5.95  0.02  1.43 -1.64  0.01  0.14  0.01 --
WHLJ151724-004417    229.35068  -0.73816 0.1189 0761590301 -0.65  0.01 -2.16  0.01 -6.66  0.05  1.93 -1.51  0.01  0.59  0.01 --
MCXCJ1517.9+3127     229.48293  31.45972 0.7440 0150680101 -1.04  0.03 -0.65  0.03 -6.00  0.31  2.65 -0.63  0.01  1.72  0.01 --
PSZ2G045.87+57.70    229.58009  29.45670 0.6110 0693661101 -0.55  0.02 -2.41  0.08 -7.34  0.48  1.34 -1.39  0.01  0.24  0.01 --
MSPM7336             229.63229   6.42730 0.1041 0018741001 -0.51  0.01 -2.52  0.03 -5.66  0.02  2.00 -1.06  0.01  0.95  0.01 --
A2055                229.69000   6.23111 0.1020 0018741001 -0.08  0.01 -4.40  0.13 -7.77  0.02  0.88 -2.22  0.01 -0.66  0.01 --
WHLJ152026+285310    230.11171  28.88635 0.1216 0820240301 -0.53  0.01 -2.63  0.03 -6.22  0.03  1.81 -1.93  0.01  0.21  0.01 --
A2061                230.32083  30.64000 0.0784 0721740101 -1.14  0.01 -1.32  0.01 -6.13  0.05  2.31 -0.69  0.01  1.43  0.01 --
ZwCl1518.8+0747      230.46625   7.70861 0.0442 0723801501 -0.28  0.01 -3.54  0.05 -7.94  0.04  0.87 -2.29  0.01 -0.71  0.01  c
A2065                230.67757  27.72263 0.0726 0202080201 -0.64  0.01 -2.52  0.02 -7.34  0.09  1.33 -0.87  0.01  0.59  0.01 --
A2063                230.75777   8.63942 0.0349 0550360101 -0.46  0.01 -2.63  0.01 -7.84  0.02  1.22 -1.67  0.01 -0.03  0.01  c
A2069                231.04083  29.92111 0.1160 0827010601 -1.08  0.01 -1.62  0.01 -6.50  0.07  2.24 -0.77  0.01  1.32  0.01  c
PSZ2G087.39+50.92    231.56931  54.14320 0.7480 0783881201 -0.67  0.04 -1.50  0.02 -7.69  0.43  1.75 -1.38  0.01  0.55  0.01 --
MKW9                 233.12224   4.68172 0.0397 0091140401 -0.45  0.01 -3.40  0.04 -7.04  0.01  1.41 -1.60  0.01  0.15  0.01 --
MACSJ1532.8+3021     233.22417  30.34944 0.3450 0651240101 -0.26  0.01 -2.60  0.04 -9.44  0.58  0.78 -2.97  0.01 -1.24  0.01  c
MCXCJ1535.0+0120     233.75751   1.34694 0.3200 0112190401 -1.05  0.02 -0.99  0.01 -7.14  0.38  2.36 -1.09  0.01  1.19  0.01 --
CIZAJ1535.1-4658     233.78792 -46.97917 0.0360 0204710801 -0.59  0.01 -1.13  0.01 -6.57  0.01  2.91 -1.75  0.01  1.14  0.01 --
WHLJ153743+120023    234.43047  12.00627 0.1335 0740770101 -0.64  0.02 -2.92  0.06 -8.02  0.51  1.90 -1.21  0.01  0.78  0.01 --
PSZ2G081.02+50.57    234.80846  50.61385 0.5006 0800971501 -0.71  0.03 -2.35  0.08 -6.75  0.41  1.76 -1.64  0.01  0.38  0.01 --
RXCJ1539.5-8335      234.89125 -83.59222 0.0728 0720252501 -0.20  0.01 -3.72  0.06 -8.57  0.13  0.75 -2.49  0.01 -0.93  0.01  c
A2111                234.93375  34.41556 0.2290 0673850601 -0.82  0.03 -1.93  0.01 -7.73  0.27  1.85 -1.24  0.01  0.71  0.01  c
WHLJ154000+175608    235.00043  17.93556 0.3751 0821810401 -0.51  0.02 -2.20  0.06 -7.79  0.34  1.15 -1.17  0.01  0.25  0.01 --
A2104                235.03125  -3.30806 0.1533 0018741101 -0.73  0.01 -1.76  0.02 -5.97  0.04  2.15 -0.97  0.01  1.12  0.01  c
A2108                235.03792  17.87806 0.0919 0821810401 -1.50  0.01 -3.09  0.02 -4.53  0.02  2.74 -0.04  0.01  2.18  0.01 --
WHLJ154317+075707    235.82249   7.95028 0.3231 0822391101 -0.78  0.02 -1.49  0.01 -6.56  0.15  2.43 -1.00  0.01  1.31  0.01 --
WHLJ154410+361257    236.04208  36.21583 0.1880 0827040301 -0.72  0.01 -2.08  0.03 -6.78  0.10  1.81 -0.74  0.01  1.03  0.01 --
PSZ2G057.78+52.32    236.22821  36.11189 0.0644 0827040301 -0.60  0.01 -2.49  0.01 -6.57  0.02  1.23 -1.36  0.01  0.18  0.01  c
WHLJ154618+021349    236.57410   2.23022 0.2593 0655380901 -0.76  0.02 -1.51  0.02 -5.61  0.04  2.73 -0.93  0.01  1.57  0.01 --
WHLJ155625+444042    239.10513  44.67844 0.6014 0693661301 -0.85  0.04 -1.80  0.02 -6.26  0.32  1.88 -1.78  0.01  0.37  0.01 --
WHLJ155651+443748    239.21558  44.63012 0.6077 0693661301 -1.08  0.03 -1.20  0.03 -7.73  0.59  2.82 -1.18  0.01  1.47  0.01 --
A2142                239.58583  27.22694 0.0909 0674560201 -0.53  0.01 -2.16  0.01 -7.14  0.08  1.03 -1.40  0.01  0.01  0.01  c
RXCJ1558.3-1410      239.59666 -14.16778 0.0970 0720253101 -0.32  0.01 -3.80  0.12 -8.28  0.13  0.74 -1.85  0.01 -0.51  0.01  c
GMBCGJ240.4+27.3     240.41924  27.30444 0.1930 0802750501 -0.42  0.01 -3.14  0.01 -6.25  0.04  1.25 -1.91  0.01 -0.17  0.01 --
CIZAJ1601.7-7544     240.44458 -75.74611 0.1530 0692932001 -0.48  0.01 -2.46  0.03 -7.58  0.26  0.94 -2.13  0.01 -0.55  0.01  c
WHLJ160211+510335    240.54750  51.05983 0.7303 0783880601 -1.04  0.04 -0.97  0.02 -4.97  0.07  2.16 -0.71  0.01  1.31  0.01 --
A2147                240.57793  16.02000 0.0350 0800760101 -0.51  0.01 -1.80  0.01 -6.03  0.01  2.53 -1.26  0.01  1.20  0.01  c
CLJ1604+4304         241.09833  43.05972 0.4960 0025740401 -0.63  0.02 -1.59  0.04 -5.29  0.06  2.10 -0.80  0.01  1.20  0.01 --
A2151W               241.14874  17.72444 0.0370 0147210201 -0.35  0.01 -2.63  0.01 -6.51  0.01  1.31 -1.31  0.01  0.28  0.01 --
AWM4                 241.23750  23.92056 0.0318 0093060401 -0.39  0.01 -3.74  0.06 -6.89  0.01  1.05 -2.39  0.01 -0.65  0.01  c
A2151E               241.31245  17.74852 0.0366 0147210201 -0.32  0.01 -2.58  0.02 -5.85  0.01  2.03 -1.32  0.01  0.79  0.01  c
WHLJ160937+530229    242.40390  53.04123 0.0635 0801400201 -0.29  0.01 -4.25  0.10 -6.77  0.02  1.06 -1.37  0.01  0.05  0.01 --
WHLJ161040+540630    242.66875  54.10833 0.3618 0059752301 -0.83  0.03 -1.35  0.08 -5.05  0.06  2.82 -1.34  0.01  1.36  0.01 --
WHLJ161135+541634    242.89958  54.27611 0.3307 0059752301 -0.68  0.03 -1.74  0.07 -5.87  0.07  2.02 -0.64  0.01  1.25  0.01 --
CIZAJ1614.1-6307     243.53291 -63.13056 0.0620 0204711001 -0.57  0.01 -1.98  0.01 -6.76  0.03  1.73 -1.01  0.01  0.78  0.01  c
WHLJ161521.1+193720  243.83791  19.62214 0.1568 0670350301 -0.38  0.02 -1.27  0.01 -6.05  0.07  2.27 -0.70  0.01  1.39  0.01 --
PSZ1G020.72+38.01    243.84544   7.61665 0.4560 0762950101 -0.80  0.03 -1.89  0.10 -5.58  0.10  1.91 -0.76  0.01  1.09  0.01 --
A2163                243.89223  -6.12397 0.2030 0694500101 -0.94  0.02 -2.19  0.04 -6.19  0.09  1.09 -0.83  0.01  0.44  0.01 --
RXCJ1615.5+1927      243.89458  19.46000 0.0308 0670350301 -0.12  0.01 -2.87  0.01 -6.76  0.01  0.97 -1.93  0.01 -0.39  0.01  c
WHLJ161544+121659    243.93565  12.28297 0.2107 0103460801 -0.30  0.02 -3.19  0.09 -5.61  0.03  1.05 -1.06  0.01  0.26  0.01 --
RMJ161552.6+122002   243.96930  12.33392 0.3740 0103460801 -0.99  0.03 -1.13  0.02 -5.78  0.13  2.23 -0.65  0.01  1.39  0.01 --
WHYJ161911+600950    244.79744  60.16401 0.2698 0110662501 -0.61  0.01 -1.72  0.04 -6.61  0.24  1.64 -0.52  0.01  1.06  0.01 --
WHLJ162031+295327    245.12958  29.89083 0.0972 0692930901 -0.68  0.01 -2.42  0.01 -6.96  0.06  2.35 -1.44  0.01  0.94  0.01  c
WHLJ162214-030642    245.55925  -3.11162 0.2384 0784770401 -0.57  0.01 -2.36  0.03 -5.78  0.08  1.74 -1.18  0.01  0.68  0.01 --
A2192                246.65504  42.67215 0.1875 0670350501 -0.51  0.01 -2.35  0.04 -7.18  0.27  1.24 -1.13  0.01  0.35  0.01 --
A2201                246.74583  55.48028 0.1278 0841480401 -0.62  0.01 -3.09  0.07 -6.54  0.09  1.33 -0.94  0.01  0.54  0.01 --
RXCJ1627.3+4240      246.84833  42.67833 0.0317 0670350501 -0.06  0.01 -3.72  0.01 -6.43  0.02  0.98 -1.76  0.01 -0.27  0.01 --
A2199                247.15833  39.54861 0.0302 0723801101 -0.31  0.01 -2.89  0.01 -7.74  0.02  0.96 -2.19  0.01 -0.57  0.01  c
A2197E               247.42917  40.82000 0.0295 0203710201  ----  ----  ----  ----  ----  ----  0.84 -0.76  0.01  0.31  0.01 --
MCXCJ1630.2+2434     247.56332  24.58306 0.0660 0652550201 -0.61  0.01 -2.02  0.01 -6.91  0.05  2.25 -1.13  0.01  1.08  0.01  c
A2204                248.19376   5.57056 0.1522 0306490201 -0.25  0.01 -3.90  0.48 -8.14  0.20  0.73 -2.13  0.01 -0.71  0.01  c
RXCJ1633.8-0738      248.47458  -7.64500 0.0974 0677181901 -0.80  0.01 -1.76  0.01 -6.05  0.02  2.15 -1.15  0.01  1.00  0.01 --
WHLJ163404+332117    248.51656  33.35467 0.4406 0556210301 -0.55  0.03 -2.36  0.06 -6.00  0.18  1.62 -1.15  0.01  0.61  0.01 --
WHLJ163433+330907    248.64000  33.15194 0.3928 0556210301 -0.63  0.03 -1.86  0.05 -5.48  0.08  2.34 -1.00  0.01  1.24  0.01 --
A2218                248.96832  66.21444 0.1756 0112980101 -0.74  0.02 -1.73  0.01 -7.27  0.19  1.36 -1.37  0.01  0.27  0.01  c
CIZAJ1638.2-6420     249.57625 -64.35194 0.0508 0093620101 -0.77  0.01 -1.91  0.01 -8.11  0.10  1.55 -1.48  0.01  0.33  0.01  c
WHLJ163935+470433    249.89850  47.07569 0.2269 0761590401 -0.80  0.02 -2.07  0.01 -6.45  0.10  1.79 -1.32  0.01  0.62  0.01 --
WHLJ164008+470938    250.03458  47.16056 0.2134 0761590401 -0.63  0.02 -2.85  0.02 -7.30  0.35  1.79 -1.61  0.01  0.43  0.01 --
A2219                250.08917  46.70583 0.2256 0605000501 -0.78  0.02 -1.77  0.01 -6.60  0.14  1.79 -1.79  0.01  0.30  0.01  c
RXJ1642.6+3935       250.66208  39.59806 0.3550 0603500701 -0.63  0.02 -1.99  0.03 -5.95  0.11  1.96 -1.42  0.01  0.67  0.01 --
CIZAJ1645.4-7334     251.35918 -73.58167 0.0690 0204710401 -0.23  0.01 -3.08  0.01 -7.25  0.03  1.28 -2.18  0.01 -0.33  0.01 --
PSZ1G305.93-25.47    251.98820 -86.84060 0.3147 0783110501 -0.51  0.02 -2.29  0.01 -7.50  0.24  1.11 -1.80  0.01 -0.20  0.01 --
RXJ1648.7+6019       252.18179  60.32264 0.3770 0200750601 -0.55  0.02 -1.50  0.04 -5.33  0.09  2.48 -0.59  0.01  1.62  0.01  c
Hercules-A           252.78400   4.99234 0.1540 0401730201 -0.41  0.01 -3.12  0.05 -9.74  0.74  1.30 -2.14  0.01 -0.30  0.01  c
CIZAJ1653.0-5943     253.25333 -59.73306 0.0480 0152130301 -0.87  0.01 -1.29  0.01 -6.55  0.03  2.50 -1.24  0.01  1.19  0.01 --
WHYJ165520-865702    253.83263 -86.95054 0.1798 0783110501 -0.46  0.01 -2.35  0.03 -6.06  0.05  1.90 -1.36  0.01  0.67  0.01 --
NGC6269              254.50999  27.86167 0.0344 0670350701 -0.56  0.01 -2.96  0.02 -7.20  0.01  1.57 -1.57  0.01  0.29  0.01 --
A2241                254.91919  32.54316 0.0635 0083151001 -0.12  0.01 -4.15  0.18 -6.56  0.03  0.92 -1.69  0.01 -0.27  0.01 --
A2246                255.19501  64.21444 0.2250 0107860301 -0.51  0.01 -2.65  0.04 -6.24  0.06  1.60 -1.32  0.01  0.49  0.01 --
WHLJ170123+641411    255.34792  64.23639 0.4523 0107860301 -0.67  0.02 -2.05  0.07 -6.69  0.35  2.17 -1.07  0.01  1.06  0.01  c
PLCKG018.76+23.56    255.58875  -0.99969 0.0900 0674380101 -1.00  0.01 -1.13  0.01 -6.81  0.08  1.89 -0.81  0.01  1.04  0.01 --
A2245                255.63292  33.51306 0.0850 0672910101 -0.64  0.01 -2.59  0.02 -6.29  0.02  1.65 -1.26  0.01  0.56  0.01 --
A2244                255.67876  34.06194 0.0968 0740900101 -0.45  0.01 -2.97  0.02 -8.89  0.61  0.85 -2.50  0.01 -0.86  0.01  c
A2256                255.93137  78.71739 0.0581 0112500201 -0.95  0.01 -1.05  0.01 -6.57  0.03  2.27 -1.52  0.01  0.83  0.01 --
AS792                256.29291 -82.17389 0.0737 0761111801 -0.52  0.01 -3.67  0.09 -7.23  0.06  1.19 -1.79  0.01 -0.14  0.01 --
RXCJ1706.4-0132      256.61084  -1.53972 0.0912 0675471401 -0.82  0.01 -1.83  0.01 -7.33  0.12  2.14 -1.41  0.01  0.82  0.01 --
PSZ2G057.61+34.93    257.45279  34.45899 0.0855 0827010501 -1.01  0.01 -1.91  0.01 -7.04  0.12  2.12 -1.56  0.01  0.70  0.01 --
Ophiuchus            258.10818 -23.37585 0.0280 0505150101 -0.44  0.01 -2.04  0.01 -6.86  0.02  1.97 -1.04  0.01  0.94  0.01  c
A2255                258.12936  64.09257 0.0806 0112260501 -0.97  0.01 -1.13  0.01 -6.84  0.06  2.13 -1.44  0.01  0.78  0.01  c
WHLJ171416+573103    258.57047  57.51754 0.1129 0792790101 -0.40  0.01 -3.70  0.15 -5.26  0.02  1.01 -1.79  0.01 -0.27  0.01 --
NGC6338              258.84579  57.41120 0.0293 0792790101 -0.22  0.01 -4.28  0.22 -6.75  0.01  0.95 -1.08  0.01  0.17  0.01  c
GMBCGJ259.2+57.5     259.22189  57.47013 0.3060 0792790101 -0.45  0.02 -2.26  0.05 -6.79  0.18  2.08 -1.20  0.01  0.91  0.01 --
WHLJ171705+240424    259.27310  24.07322 0.6024 0693661401 -0.70  0.04 -2.27  0.03 -7.04  0.54  1.65 -1.35  0.01  0.50  0.01 --
PSZ2G067.52+34.75    259.31491  42.46270 0.1754 0827021101 -0.34  0.01 -3.60  0.38 -8.61  0.37  0.76 -1.83  0.01 -0.48  0.01 --
A2254                259.41763  19.71426 0.1780 0601080101 -1.03  0.01 -1.18  0.01 -6.07  0.07  1.79 -1.15  0.01  0.73  0.01 --
RBS1639              260.03705  26.63499 0.1640 0500670201 -0.30  0.01 -3.04  0.14 -7.96  0.11  0.89 -1.93  0.01 -0.45  0.01  c
A2259                260.03708  27.67028 0.1640 0827040101 -0.58  0.01 -2.40  0.05 -8.70  0.36  1.40 -1.66  0.01  0.10  0.01  c
MACSJ1720.2+3536     260.07001  35.60722 0.3913 0720700201 -0.38  0.02 -2.67  0.06 -7.15  0.41  0.78 -1.34  0.01 -0.13  0.01  c
A2261                260.61292  32.13389 0.2240 0693180901 -0.43  0.01 -3.15  0.03 -7.44  0.29  0.91 -1.94  0.01 -0.45  0.01  c
WHYJ172612+021824    261.55069   2.30666 0.2832 0067340401 -0.76  0.02 -1.96  0.04 -6.12  0.06  2.67 -1.46  0.01  1.17  0.01 --
MCXCJ1727.4+7035     261.89001  70.59639 0.1110 0200171101 -0.58  0.01 -1.80  0.01 -6.47  0.07  1.87 -0.66  0.01  1.13  0.01 --
RXJ1730.4+7423       262.62082  74.37500 0.0410 0014150401 -0.36  0.01 -3.58  0.04 -6.74  0.02  1.60 -1.37  0.01  0.45  0.01 --
PSZ2G046.10+27.18    262.93900  22.86350 0.3890 0827060201 -1.04  0.03 -1.82  0.03 -6.21  0.12  2.17 -1.08  0.01  1.06  0.01  c
IC1262               263.26083  43.76278 0.0344 0741580201 -0.25  0.01 -3.03  0.01 -6.72  0.01  1.19 -1.76  0.01 -0.12  0.01  c
WHYJ173422+502048    263.56567  50.35647 0.1992 0763300501 -0.75  0.02 -1.38  0.01 -6.87  0.13  2.30 -1.22  0.01  1.06  0.01 --
RXJ1736.3+6802       264.11542  68.07528 0.0258 0203610401  ----  ----  ----  ----  ----  ----  2.04 -0.54  0.01  1.33  0.01 --
RXJ1740.5+3539       265.13626  35.64750 0.0430 0761112101 -0.31  0.01 -3.87  0.06 -7.58  0.03  1.11 -2.13  0.01 -0.43  0.01 --
RXCJ1742.8+3900      265.70126  39.00972 0.0423 0765040801 -0.33  0.01 -2.99  0.01 -6.66  0.02  1.02 -1.18  0.01  0.15  0.01 --
A2280                265.86707  63.69417 0.3260 0200171401 -0.51  0.02 -1.42  0.01 -7.35  0.14  2.56 -1.65  0.01  0.96  0.01 --
ZwCl1742.1+3306      266.06250  32.98972 0.0757 0827030301 -0.28  0.01 -3.33  0.05 -7.94  0.07  0.92 -1.80  0.01 -0.34  0.01  c
CIZAJ1744.9-6044     266.24011 -60.74043 0.0154 0204710701  ----  ----  ----  ----  ----  ----  0.91 -1.91  0.01 -0.43  0.01 --
PSZ2G071.63+29.78    266.80841  45.19532 0.1473 0827050501 -1.06  0.01 -1.47  0.01 -6.59  0.17  2.21 -1.58  0.01  0.75  0.01  c
RXJ1750.2+3505       267.56876  35.08167 0.1710 0673851501 -0.33  0.01 -4.02  0.31 -8.49  0.35  0.80 -1.95  0.01 -0.54  0.01  c
PSZ2G098.10+30.30    268.63724  68.04063 0.0770 0762801201 -0.51  0.01 -1.69  0.01 -7.99  0.05  2.34 -2.19  0.01  0.43  0.01  c
PSZ2G066.41+27.03    269.20081  40.13310 0.5699 0827320601 -0.91  0.03 -1.18  0.01 -6.32  0.23  2.36 -1.16  0.01  1.14  0.01  c
WHYJ180304+374250    270.76620  37.71402 0.3979 0820912001 -0.81  0.02 -2.03  0.05 -5.71  0.13  2.04 -0.96  0.01  1.05  0.01 --
PSZ2G036.73+14.93    271.12949  10.05530 0.1525 0692931901 -0.65  0.02 -1.22  0.01 -7.17  0.13  1.92 -1.51  0.01  0.58  0.01  c
RXJ1806.4+7028       271.60376  70.47778 0.0971 0205320101 -0.20  0.01 -3.74  0.03 -6.84  0.05  1.03 -1.95  0.01 -0.36  0.01 --
CIZAJ1813.3-6127     273.32791 -61.45750 0.1470 0692931701 -0.74  0.01 -1.79  0.01 -7.82  0.35  1.59 -1.40  0.01  0.42  0.01  c
A2301                273.69226  69.65153 0.0874 0141160301 -0.59  0.01 -1.68  0.02 -6.15  0.03  2.53 -0.68  0.01  1.59  0.01 --
A2302                274.98660  57.14036 0.1790 0827041601 -0.98  0.02 -1.25  0.01 -6.60  0.08  1.88 -1.45  0.01  0.60  0.01  c
CIZAJ1824.1+3029     276.03207  30.49250 0.0720 0744413701 -0.26  0.01 -3.43  0.03 -7.71  0.06  0.91 -2.25  0.01 -0.65  0.01 --
CIZAJ1825.3+3026     276.35291  30.44194 0.0650 0744413501 -0.76  0.01 -1.67  0.01 -7.33  0.04  1.99 -1.38  0.01  0.72  0.01  c
PSZ1G091.82+26.11    277.78430  62.24770 0.2400 0762801001 -0.61  0.02 -1.31  0.01 -6.24  0.04  1.93 -1.28  0.01  0.75  0.01  c
NEP5960              278.13626  64.83306 0.1623 0762801101 -0.84  0.01 -2.52  0.07 -6.84  0.14  1.77 -1.46  0.01  0.51  0.01 --
WHYJ183726+342155    279.35681  34.36538 0.1916 0764400301 -0.69  0.01 -1.88  0.01 -5.92  0.06  2.07 -0.83  0.01  1.15  0.01 --
RXCJ1840.6-7709      280.15500 -77.15556 0.0194 0405550301  ----  ----  ----  ----  ----  ----  0.71 -2.63  0.01 -1.06  0.01 --
PSZ2G075.08+19.83    281.69937  45.77590 0.1654 0600830501 -1.05  0.01 -1.02  0.01 -6.64  0.12  2.05 -1.18  0.01  0.91  0.01 --
AS805                281.83334 -63.33694 0.0139 0405550401  ----  ----  ----  ----  ----  ----  0.80 -0.92  0.01  0.17  0.01 --
RXCJ1853.9+6822      283.49207  68.38139 0.0928 0692930701 -0.57  0.01 -1.89  0.01 -7.36  0.10  1.48 -1.03  0.01  0.59  0.01  c
PSZ2G096.88+24.18    284.17078  66.37788 0.3000 0723160401 -1.31  0.04 -1.05  0.01 -7.39  0.57  2.94 -1.20  0.01  1.54  0.01 --
WHYJ185660+444046    284.24835  44.67952 0.2628 0743840401 -0.72  0.02 -1.93  0.02 -6.74  0.28  1.86 -1.35  0.01  0.65  0.01 --
CIZAJ1857.6+3800     284.41458  38.00833 0.0567 0827041201 -0.69  0.01 -3.01  0.04 -6.71  0.02  1.96 -1.38  0.01  0.70  0.01  c
AS808                285.17703 -49.09600 0.0491 0744100201 -1.17  0.01 -0.87  0.01 -5.95  0.01  2.35 -1.36  0.01  1.00  0.01 --
PSZ2G103.56+24.78    286.19611  72.46660 0.3300 0693660501 -0.87  0.02 -1.25  0.01 -6.47  0.21  2.20 -1.11  0.01  1.07  0.01 --
AS810                288.16791 -75.29167 0.0736 0720251001 -0.50  0.01 -3.34  0.06 -6.50  0.03  1.00 -1.23  0.01  0.10  0.01 --
PSZ2G352.05-24.01    290.24719 -45.85990 0.7980 0693660401 -0.55  0.03 -2.46  0.06 -7.34  0.51  1.32 -1.84  0.01 -0.07  0.01 --
A2319                290.28668  43.95833 0.0557 0600040101 -0.75  0.01 -2.53  0.03 -6.69  0.05  1.53 -0.91  0.01  0.71  0.01  c
WHYJ192501-430204    291.25446 -43.03461 0.1212 0765020101 -0.77  0.01 -1.78  0.01 -6.10  0.04  1.84 -1.27  0.01  0.69  0.01 --
A3638                291.37332 -42.94917 0.0806 0765020101 -0.38  0.01 -3.56  0.07 -7.23  0.05  0.94 -1.90  0.01 -0.39  0.01 --
CIZAJ1926.1+4833     291.54416  48.54556 0.0980 0827031501 -0.74  0.01 -1.86  0.01 -7.49  0.13  1.86 -1.81  0.01  0.33  0.01 --
RXCJ1926.9-5342      291.74292 -53.70306 0.0570 0765000601 -0.16  0.01 -4.51  0.17 -7.84  0.03  0.69 -2.43  0.01 -0.93  0.01 --
RXCJ1931.6-3354      292.91125 -33.91306 0.0972 0675471601 -0.31  0.01 -3.98  0.07 -8.68  0.24  0.85 -2.14  0.01 -0.63  0.01 --
MACSJ1931.8-2635     292.95667 -26.57611 0.3520 0693180101 -0.27  0.01 -3.19  0.08 -7.64  0.28  0.76 -1.88  0.01 -0.51  0.01  c
AS821                293.69708 -50.89694 0.2371 0692933801 -1.01  0.03 -1.73  0.01 -6.52  0.27  1.87 -1.25  0.01  0.73  0.01  c
CIZAJ1938.3+5409     294.57751  54.15917 0.2600 0692934001 -0.57  0.02 -2.25  0.03 -6.47  0.15  1.17 -1.72  0.01 -0.10  0.01  c
RXCJ1947.3-7623      296.83041 -76.39222 0.2170 0692933301 -0.58  0.01 -2.56  0.03 -6.14  0.06  1.50 -1.30  0.01  0.42  0.01  c
A3651                298.06876 -55.06167 0.0599 0720252001 -0.77  0.01 -1.77  0.01 -7.08  0.03  1.86 -1.48  0.01  0.56  0.01  c
A3653                298.25375 -52.03083 0.1089 0691820101 -1.49  0.01 -1.35  0.01 -5.70  0.07  2.55 -0.74  0.01  1.57  0.01  c
Cygnus-A             299.87625  40.73639 0.0561 0302800101 -0.25  0.01 -4.07  0.03 -7.11  0.04  0.61 -1.15  0.01 -0.13  0.01  c
AS840                300.84741 -55.95930 0.0150 0673180401  ----  ----  ----  ----  ----  ----  0.72 -1.10  0.01 -0.01  0.01 --
WHYJ201041-454349    302.66998 -45.73029 0.2046 0693190401 -1.16  0.02 -0.99  0.02 -5.01  0.02  2.88 -0.68  0.01  1.85  0.01 --
RXCJ2011.3-5725      302.84625 -57.42750 0.2786 0744390401 -0.38  0.01 -2.96  0.11 -7.08  0.12  1.29 -1.98  0.01 -0.19  0.01  c
A3667                303.12708 -56.83194 0.0556 0206850101 -0.86  0.01 -2.44  0.03 -6.81  0.05  1.78 -0.83  0.01  0.94  0.01  c
RXCJ2014.8-2430      303.70709 -24.50833 0.1612 0201902201 -0.23  0.01 -4.44  0.50 -7.75  0.12  0.71 -1.73  0.01 -0.45  0.01  c
SPTCLJ2017-6258      304.48270 -62.97630 0.5700 0674491501 -1.02  0.01 -1.33  0.01 -6.40  0.54  2.51 -1.23  0.01  1.21  0.01 --
LGG432               304.54901 -70.88857 0.0137 0022340101  ----  ----  ----  ----  ----  ----  0.77 -1.43  0.01 -0.20  0.01 --
AS861                304.69000 -52.70611 0.0504 0200430601 -0.41  0.01  ----  ---- -5.90  0.01  1.47 -0.50  0.01  0.94  0.01 --
SPTCLJ2022-6323      305.52350 -63.39730 0.3830 0674490601 -0.83  0.03 -1.56  0.04 -6.13  0.11  2.50 -1.43  0.01  1.06  0.01 --
AS868                305.75668 -20.94861 0.0564 0201902301 -0.57  0.01 -2.60  0.01 -7.59  0.04  1.26 -1.56  0.01  0.07  0.01 --
PSZ2G342.33-34.93    305.85324 -55.57512 0.2320 0692933701 -0.99  0.02 -2.04  0.02 -5.86  0.08  2.52 -1.13  0.01  1.28  0.01  c
SPTCLJ2030-5638      307.70670 -56.63520 0.3900 0724770201 -1.00  0.03 -1.08  0.01 -6.63  0.27  2.28 -1.02  0.01  1.18  0.01 --
RXCJ2031.8-4037      307.96457 -40.62056 0.3416 0690170501 -0.70  0.02 -1.31  0.02 -6.39  0.10  2.00 -1.31  0.01  0.78  0.01  c
SPTCLJ2032-5627      308.07999 -56.45570 0.2840 0674490401 -1.07  0.02 -0.82  0.01 -5.74  0.13  1.89 -0.47  0.01  1.27  0.01 --
A3693                308.59161 -34.49448 0.0910 0404520201 -0.52  0.01 -2.78  0.02 -7.56  0.13  1.30 -2.02  0.01 -0.21  0.01 --
A3694                308.67542 -34.07389 0.0936 0675471701 -0.53  0.01 -3.31  0.07 -7.09  0.11  1.27 -1.28  0.01  0.27  0.01 --
A3695                308.69958 -35.81333 0.0894 0675470301 -0.73  0.01 -3.25  0.05 -6.92  0.06  1.27 -0.41  0.01  0.86  0.01  c
XCLASS2122           308.70300 -34.53000 0.3700 0404520201 -0.67  0.02 -2.07  0.04 -6.36  0.18  2.29 -1.52  0.01  0.85  0.01 --
RXJ2038.4-0125       309.61957  -1.41917 0.6790 0502950101 -0.98  0.05 -0.95  0.01 -5.96  0.20  2.38 -0.94  0.01  1.30  0.01 --
SPTCLJ2040-5725      310.06311 -57.42870 0.9300 0675010201 -0.41  0.03 -2.01  0.02 -8.01  0.49  1.51 -1.33  0.01  0.41  0.01 --
SPTCLJ2040-4451      310.24680 -44.85990 1.4780 0723290101 -0.88  0.04 -1.23  0.03 -6.28  0.46  2.26 -1.17  0.01  1.06  0.01  c
XCLASS967            310.40500 -35.14800 0.4300 0203020201 -1.10  0.04 -1.11  0.02 -5.37  0.14  2.34 -0.78  0.01  1.39  0.01 --
A3705                310.49918 -35.23090 0.0895 0203020201 -0.84  0.01 -1.54  0.01 -6.63  0.07  2.70 -1.34  0.01  1.27  0.01 --
XCLASS569            312.03201 -17.69200 0.1700 0654440401 -0.85  0.01 -1.50  0.03 -8.80  0.50  2.13 -1.06  0.01  1.05  0.01 --
A2328                312.04416 -17.84389 0.1470 0654440401 -1.10  0.01 -1.03  0.01 -7.41  0.21  1.78 -0.81  0.01  0.96  0.01 --
ACTCLJ2050.5-0055    312.62375  -0.92794 0.6220 0742700401 -0.90  0.06 -1.84  0.02 -6.66  0.13  1.96 -1.31  0.01  0.75  0.01 --
PSZG345.40-39.3      312.98715 -52.62983 0.0472 0692930101 -1.02  0.01 -2.40  0.01 -5.56  0.02  2.30 -0.56  0.01  1.51  0.01  c
PLCKG334.8-38.0A     313.07001 -61.20817 0.3500 0674370101 -0.56  0.01 -3.05  0.04 -7.41  0.44  1.47 -1.35  0.01  0.36  0.01 --
PLCKG334.8-38.0B     313.28333 -61.17647 0.3500 0674370101 -1.00  0.01 -0.93  0.03 -7.24  0.41  2.73 -0.93  0.01  1.57  0.01 --
WHLJ205404-154723    313.51974 -15.78984 0.2248 0083210101 -0.80  0.02 -1.54  0.02 -6.88  0.19  2.62 -0.95  0.01  1.48  0.01 --
WHYJ205537+253749    313.90308  25.63038 0.2463 0724090101 -0.50  0.01 -2.78  0.03 -6.50  0.09  2.07 -1.44  0.01  0.74  0.01 --
A3718                313.96457 -54.92000 0.1390 0675010901 -0.31  0.01 -3.01  0.05 -7.53  0.10  0.94 -1.03  0.01  0.19  0.01 --
WHYJ205622-301120    314.08990 -30.18888 0.1891 0842570101 -0.75  0.01 -1.71  0.02 -5.89  0.04  2.00 -0.85  0.01  1.09  0.01 --
MS2053.7-0449        314.09082  -4.63083 0.5830 0112190601 -0.61  0.03 -2.30  0.02 -5.94  0.12  2.07 -1.04  0.01  1.01  0.01  c
SPTCLJ2056-5459      314.21991 -54.98920 0.7180 0675010901 -0.75  0.05 -2.02  0.04 -6.72  0.26  2.20 -1.11  0.01  1.06  0.01 --
RXJ2059.9-4245       314.98001 -42.75917 0.3230 0691670101 -0.55  0.03 -2.50  0.01 -5.93  0.12  1.02 -0.69  0.01  0.49  0.01 --
A3733                315.45291 -28.03500 0.0382 0765000301 -0.81  0.01 -0.87  0.01 -6.38  0.01  2.50 -0.97  0.01  1.37  0.01 --
RBS1712              315.51840 -24.56620 0.1880 0652010301 -0.30  0.01 -3.50  0.15 -7.38  0.13  0.81 -2.33  0.01 -0.78  0.01 --
A3739                316.08374 -41.34944 0.1651 0692932401 -0.70  0.01 -2.46  0.05 -7.63  0.41  1.59 -1.69  0.01  0.22  0.01  c
RXCJ2104.9-5149      316.21332 -51.82333 0.0490 0765000101 -0.29  0.01 -3.24  0.02 -7.98  0.03  0.87 -2.32  0.01 -0.73  0.01 --
ZwCl2102.6+1351      316.22232  14.02494 0.2000 0827040701 -0.42  0.01 -2.95  0.11 -7.45  0.15  1.19 -2.18  0.01 -0.40  0.01  c
PSZ2G003.91-42.03    316.46762 -38.75316 0.1521 0762800401 -1.20  0.01 -1.84  0.03 -7.03  0.39  2.00 -0.99  0.01  1.00  0.01 --
SPTCLJ2106-5844      316.50000 -58.73333 1.1320 0744400101 -0.77  0.04 -1.62  0.04 -6.63  0.42  1.84 -1.22  0.01  0.72  0.01  c
A3744                316.80124 -25.43806 0.0381 0741581601 -0.54  0.01 -1.35  0.01 -7.03  0.01  2.12 -1.10  0.01  1.01  0.01 --
SPTCLJ2109-4626      317.45160 -46.43700 0.9800 0694380101 -0.60  0.03 -1.75  0.04 -6.05  0.23  1.97 -1.33  0.01  0.75  0.01 --
WHLJ211610-030611    319.04230  -3.10329 0.2232 0803410701 -0.84  0.01 -1.61  0.01 -6.76  0.16  2.08 -1.61  0.01  0.64  0.01 --
WHLJ211612-030926    319.05014  -3.15715 0.4390 0803410701 -0.51  0.02 -2.46  0.08 -5.68  0.09  1.62 -1.80  0.01  0.17  0.01 --
WHLJ212227+231150    320.61285  23.19728 0.1396 0723160901 -0.65  0.01 -2.64  0.05 -6.30  0.07  1.32 -1.13  0.01  0.40  0.01  c
RXCJ2124.3-7446      321.03958 -74.76500 0.0540 0765040101 -0.34  0.01 -3.84  0.11 -7.68  0.05  1.15 -2.31  0.01 -0.52  0.01 --
SPTCLJ2124-6124      321.14880 -61.41410 0.4350 0674490701 -0.87  0.03 -1.54  0.02 -6.54  0.21  1.87 -1.20  0.01  0.76  0.01 --
A2345                321.79584 -12.15917 0.1765 0604740101 -1.25  0.01 -1.21  0.01 -5.15  0.04  2.43 -0.51  0.01  1.64  0.01  c
MACSJ2129-0741       322.35922  -7.69062 0.5889 0700182001 -0.62  0.03 -2.51  0.04 -7.02  0.38  1.39 -1.06  0.01  0.50  0.01  c
RBS1748              322.40787   0.09406 0.2350 0093030201 -0.36  0.01 -2.99  0.03 -7.78  0.19  0.87 -1.66  0.01 -0.29  0.01  c
A3771                322.46249 -50.80111 0.0796 0654440201 -0.95  0.01 -1.61  0.01 -6.03  0.03  2.37 -0.86  0.01  1.36  0.01 --
WHLJ213004-002108    322.51657  -0.35225 0.2431 0729160501 -0.56  0.02 -2.55  0.02 -6.00  0.06  1.28 -1.21  0.01  0.32  0.01 --
WHLJ213027-000024    322.61230   0.00677 0.1432 0093030201 -0.96  0.02 -1.77  0.02 -5.81  0.05  2.93 -0.73  0.01  1.85  0.01 --
SPTCLJ2130-6458      322.72849 -64.97640 0.3160 0692900101 -0.63  0.01 -2.50  0.05 -7.00  0.19  1.70 -1.50  0.01  0.44  0.01 --
SPTCLJ2131-4019      322.76590 -40.32160 0.4500 0724770601 -0.48  0.02 -2.34  0.07 -7.52  0.27  1.05 -1.65  0.01 -0.14  0.01 --
A3783                323.49533 -42.64398 0.1955 0402460401 -0.69  0.01 -2.28  0.04 -7.58  0.38  1.59 -1.84  0.01  0.12  0.01 --
WHYJ213416-132547    323.56760 -13.42968 0.1197 0675471801 -0.75  0.01 -2.30  0.03 -6.86  0.08  2.19 -1.62  0.01  0.71  0.01 --
A2351                323.56876 -13.48000 0.0897 0675471801 -0.02  0.01 -5.23  0.20 -6.00  0.02  0.94 -2.04  0.01 -0.49  0.01 --
WHYJ213442-132328    323.67697 -13.39111 0.1917 0675471801 -0.49  0.02 -2.09  0.03 -5.44  0.03  1.78 -1.14  0.01  0.73  0.01 --
WHLJ213512-010258    323.80042  -1.04944 0.3243 0723161601 -0.83  0.01 -2.22  0.05 -6.59  0.08  2.08 -1.54  0.01  0.68  0.01  c
WHLJ213520+012254    323.83630   1.38153 0.3741 0692931301 -1.29  0.03 -1.31  0.01 -6.29  0.18  2.33 -0.94  0.01  1.28  0.01 --
SPTCLJ2135-5726      323.91580 -57.44150 0.4270 0674490901 -0.63  0.02 -2.41  0.07 -5.28  0.09  1.99 -0.81  0.01  1.11  0.01  c
SPTCLJ2136-6307      324.23340 -63.12330 0.9260 0675010301 -0.76  0.02 -0.79  0.04 -5.70  0.12  2.79 -0.74  0.01  1.74  0.01 --
RXJ2137.1+0026       324.27792   0.44750 0.0510 0601930501 -0.48  0.01 -2.54  0.01 -5.75  0.01  1.04 -1.11  0.01  0.22  0.01  c
PSZ2G084.41-12.43    324.46399  35.58200 0.2603 0783110401 -0.88  0.02 -1.89  0.04 -7.49  0.36  1.63 -0.58  0.01  1.00  0.01 --
SPTCLJ2138-6007      324.50601 -60.13240 0.3190 0674490201 -0.68  0.02 -2.42  0.04 -6.56  0.20  1.19 -1.71  0.01 -0.09  0.01 --
J213810+352610       324.54056  35.43619 0.2800 0783110401 -0.89  0.02 -1.97  0.03 -6.38  0.18  1.88 -1.04  0.01  0.88  0.01 --
RXJ2139.9-4305       324.99374 -43.08722 0.3760 0603501001 -0.58  0.03 -2.29  0.07 -7.06  0.19  1.68 -1.46  0.01  0.44  0.01 --
MACSJ2140.2-2339     325.06332 -23.66111 0.3130 0673830201 -0.23  0.01 -2.69  0.01 -8.50  0.37  0.76 -1.94  0.01 -0.55  0.01  c
RXCJ2143.9-5637      325.99292 -56.62639 0.0824 0675471901 -0.30  0.01 -3.93  0.04 -7.69  0.05  0.97 -2.43  0.01 -0.73  0.01 --
SPTCLJ2145-5644      326.46939 -56.74770 0.4800 0674491301 -0.70  0.02 -2.09  0.04 -6.05  0.13  1.70 -1.31  0.01  0.57  0.01  c
A2377                326.47833 -10.10444 0.0808 0675472001 -0.74  0.01 -2.25  0.01 -7.33  0.08  1.59 -1.32  0.01  0.47  0.01 --
RXJ2146.0+0423       326.51999   4.38861 0.5310 0302580701 -0.77  0.03 -1.48  0.03 -7.17  0.75  2.63 -0.74  0.01  1.63  0.01 --
A3806                326.58707 -57.28861 0.0765 0675472101 -0.45  0.01 -2.63  0.01 -6.95  0.03  1.20 -1.71  0.01 -0.07  0.01 --
SPTCLJ2146-4633      326.64731 -46.55050 0.9330 0744401301 -0.88  0.04 -1.53  0.02 -5.56  0.16  1.93 -1.04  0.01  0.91  0.01  c
AS974                326.98126 -46.00528 0.0596 0765010801 -0.41  0.01 -3.47  0.06 -7.66  0.04  1.41 -1.24  0.01  0.40  0.01 --
A3814                327.28082 -30.69861 0.1179 0201902601 -0.28  0.01 -4.01  0.13 -7.77  0.07  0.74 -2.53  0.01 -0.97  0.01 --
XCLASS2117           327.67001  -5.68400 0.4400 0603590101 -0.61  0.02 -1.74  0.03 -5.74  0.08  2.06 -1.09  0.01  0.97  0.01 --
RXCJ2151.0-0736      327.75317  -7.60867 0.2760 0744390301 -0.30  0.01 -3.45  0.01 -7.69  0.21  0.87 -1.84  0.01 -0.40  0.01 --
XCLASS2118           327.85101  -5.45100 0.1450 0603590201 -0.80  0.01 -1.65  0.01 -7.21  0.17  2.40 -1.11  0.01  1.21  0.01 --
A2384                328.07895 -19.57846 0.0943 0201902701 -1.36  0.01 -3.02  0.03 -4.54  0.02  2.09  0.06  0.01  1.78  0.01 --
A2390                328.39792  17.68667 0.2280 0111270101 -0.53  0.02 -2.98  0.03 -8.18  0.71  1.13 -1.49  0.01  0.02  0.01  c
A3822                328.53833 -57.85528 0.0759 0675470401 -0.77  0.01 -1.89  0.01 -6.54  0.02  1.80 -1.43  0.01  0.55  0.01  c
PSZ2G315.56-37.04    328.89389 -75.42680 0.2330 0762800201 -0.82  0.02 -1.58  0.01 -6.24  0.13  2.00 -1.20  0.01  0.85  0.01 --
XCLASS2130           329.30258  -7.71215 0.4480 0654440101 -0.89  0.04 -0.59  0.07 -7.09  0.36  2.60 -1.39  0.01  1.16  0.01 --
A2399                329.35751  -7.79472 0.0579 0654440101 -0.89  0.01 -1.88  0.01 -5.90  0.03  2.97 -0.85  0.01  1.80  0.01 --
A2401                329.58374 -20.10444 0.0570 0555220101 -0.66  0.01 -3.34  0.04 -5.50  0.01  1.56 -0.85  0.01  0.77  0.01 --
A3825                329.61334 -60.39944 0.0760 0675472201 -1.05  0.01 -1.48  0.01 -6.82  0.06  2.61 -1.50  0.01  1.09  0.01 --
A2402                329.62708  -9.80778 0.0809 0765030101 -0.35  0.01 -3.38  0.03 -6.90  0.02  0.96 -1.99  0.01 -0.44  0.01 --
SPTCLJ2159-6244      329.99219 -62.74200 0.4300 0724771001 -0.91  0.03 -0.96  0.01 -5.92  0.11  1.63 -0.85  0.01  0.82  0.01 --
A2409                330.22000  20.97083 0.1479 0827020101 -0.57  0.01 -1.87  0.02 -7.37  0.16  1.16 -1.81  0.01 -0.18  0.01  c
AS987                330.46207 -22.44444 0.0701 0765030901 -0.61  0.01 -2.21  0.01 -6.93  0.03  1.57 -1.60  0.01  0.27  0.01 --
A3827                330.48334 -59.94944 0.0984 0149670101 -0.67  0.01 -2.82  0.03 -7.45  0.26  0.93 -2.12  0.01 -0.55  0.01  c
A2410                330.52457  -9.82444 0.0809 0677182101 -0.77  0.01 -2.71  0.04 -5.96  0.03  1.22 -0.66  0.01  0.66  0.01 --
RXJ2202.7-1902       330.68707 -19.03611 0.4380 0203450201 -0.72  0.02 -2.25  0.07 -5.58  0.11  2.05 -1.31  0.01  0.81  0.01 --
A3830                330.92068 -61.59101 0.2107 0802280101 -0.47  0.02 -2.81  0.03 -5.59  0.02  1.37 -1.14  0.01  0.44  0.01 --
A2415                331.41876  -5.59333 0.0581 0675472301 -0.41  0.01 -4.46  0.17 -7.10  0.04  0.97 -1.22  0.01  0.09  0.01  c
A3836                332.34708 -51.81500 0.1100 0765021201 -0.67  0.01 -2.51  0.01 -7.58  0.17  1.65 -1.88  0.01  0.14  0.01 --
A2420                332.58209 -12.17611 0.0846 0675470501 -0.83  0.01 -1.92  0.01 -7.69  0.17  1.54 -1.68  0.01  0.19  0.01  c
A2422                332.64532   6.33471 0.2406 0843150301 -0.75  0.02 -2.03  0.02 -6.11  0.08  2.21 -0.80  0.01  1.28  0.01 --
RXCJ2211.7-0350      332.93582  -3.82972 0.2700 0693010601 -0.41  0.02 -2.56  0.01 -7.18  0.21  0.86 -1.37  0.01 -0.09  0.01 --
A3847                333.60959 -17.02333 0.1530 0691840101 -0.32  0.01 -2.91  0.22 -8.12  0.23  1.16 -2.37  0.01 -0.55  0.01  c
A2426                333.63583 -10.37167 0.0978 0675470601 -0.49  0.01 -2.57  0.01 -8.02  0.18  1.01 -1.79  0.01 -0.27  0.01  c
MACSJ2214-1359       333.73923 -14.00299 0.4830 0693661901 -0.71  0.03 -2.21  0.06 -6.86  0.41  1.43 -1.51  0.01  0.23  0.01  c
A2428                334.06458  -9.34000 0.0851 0675472401 -0.46  0.01 -2.61  0.01 -9.00  0.40  1.09 -1.90  0.01 -0.29  0.01 --
A3854                334.43042 -35.72611 0.1492 0201902901 -0.54  0.01 -2.87  0.06 -8.45  0.66  0.93 -2.34  0.01 -0.70  0.01  c
RBS1847              334.50293 -65.18111 0.0941 0675470701 -0.55  0.01 -2.59  0.03 -7.48  0.16  1.35 -1.53  0.01  0.15  0.01  c
WHLJ221815+193144    334.56482  19.52882 0.1107 0721790101 -0.78  0.01 -2.72  0.08 -5.71  0.03  2.23 -0.92  0.01  1.21  0.01 --
MS2215.7-0404        334.57126  -3.83417 0.0900 0800380101 -1.32  0.01 -2.29  0.01 -4.83  0.05  1.83 -0.41  0.01  1.26  0.01 --
A3856                334.68854 -38.89904 0.1379 0201903001 -0.61  0.01 -2.33  0.03 -7.34  0.12  1.42 -1.47  0.01  0.25  0.01  c
SL2SJ22214-0053      335.43207  -0.88417 0.3340 0670020201 -0.52  0.01 -1.66  0.03 -5.11  0.08  2.22 -1.05  0.01  1.12  0.01 --
WHLJ222314-013937    335.81100  -1.66100 0.2961 0401920101 -0.45  0.01 -3.17  0.01 -6.25  0.09  1.16 -1.88  0.01 -0.22  0.01 --
A2440                335.97043  -1.63778 0.0906 0401920101 -1.13  0.01 -2.49  0.02 -5.56  0.02  2.09 -0.31  0.01  1.53  0.01 --
APMCC772             336.11459 -55.25611 0.0780 0765020801 -0.84  0.01 -1.58  0.01 -6.47  0.05  2.47 -1.31  0.01  1.13  0.01 --
A2442                336.46249  -6.60333 0.0880 0677182201 -0.59  0.01 -2.49  0.02 -7.45  0.13  1.40 -2.00  0.01 -0.13  0.01 --
A2443                336.51083  17.37806 0.1080 0762470101 -0.60  0.01 -1.67  0.01 -7.44  0.09  1.19 -0.93  0.01  0.44  0.01  c
HSCJ2226+0131        336.60446   1.52336 0.8312 0800400901 -0.82  0.03 -1.20  0.03 -5.52  0.12  2.64 -1.25  0.01  1.29  0.01 --
WHLJ222823-052030    337.09399  -5.34195 0.3338 0100440101 -0.53  0.02 -2.36  0.02 -6.43  0.12  2.38 -1.18  0.01  1.15  0.01 --
MACSJ2228.5+2036     337.14166  20.62167 0.4120 0827360901 -0.68  0.02 -1.84  0.04 -6.15  0.11  1.15 -1.17  0.01  0.25  0.01  c
MACSJ2229.7-2755     337.43832 -27.92694 0.3240 0651240201 -0.24  0.01 -2.46  0.01 -9.24  0.77  0.71 -1.73  0.01 -0.45  0.01  c
A3888                338.62918 -37.73500 0.1529 0201903101 -0.71  0.01 -1.47  0.01 -6.37  0.07  1.35 -1.08  0.01  0.46  0.01  c
1WGAJ2235.3-2557     338.83582 -25.96167 1.3930 0311190101 -0.57  0.03 -2.44  0.11 -7.01  0.93  2.02 -1.57  0.01  0.62  0.01  c
Stephan-Quintet      338.99625  33.95861 0.0215 0021140201  ----  ----  ----  ----  ----  ----  0.86 -2.08  0.01 -0.58  0.01 --
WHLJ223924-054718    339.85291  -5.78444 0.2420 0149410401 -0.42  0.01 -3.60  0.03 -6.42  0.09  1.33 -1.84  0.01 -0.07  0.01 --
MCXCJ2239.5-0600     339.89301  -6.00513 0.1730 0149410401 -0.50  0.01 -1.97  0.03 -5.37  0.02  1.80 -1.02  0.01  0.83  0.01 --
MCXCJ2239.6-0543     339.91208  -5.72167 0.2430 0149410401 -0.73  0.01 -2.96  0.04 -6.68  0.16  1.90 -1.56  0.01  0.54  0.01 --
WHYJ224100-524515    340.24939 -52.75418 0.2287 0824230201 -0.73  0.02 -2.57  0.03 -5.53  0.03  1.70 -1.22  0.01  0.62  0.01 --
RXCJ2242.8-6428      340.67035 -64.48410 0.0929 0677182301 -0.27  0.01 -3.58  0.11 -7.20  0.04  1.45 -1.91  0.01 -0.03  0.01 --
CIZAJ2242.8+5301     340.72083  53.01806 0.1921 0654030101 -1.21  0.02 -0.98  0.01 -6.08  0.14  2.07 -1.15  0.01  0.94  0.01 --
MACSJ2243.3-0935     340.83975  -9.59564 0.4400 0503490201 -0.95  0.02 -1.79  0.06 -5.90  0.23  2.22 -1.62  0.01  0.73  0.01  c
WHLJ224412-093423    341.05334  -9.57306 0.4340 0503490201 -0.35  0.02 -2.46  0.07 -6.51  0.12  1.23 -1.65  0.01 -0.01  0.01 --
XCLASS540            341.19299 -72.73500 0.1900 0150050101 -0.49  0.02 -2.23  0.15 -6.37  0.06  2.45 -1.56  0.01  0.94  0.01 --
XCLASS541            341.47900 -72.74700 0.0900 0150050101 -0.36  0.01 -2.35  0.02 -6.74  0.05  1.52 -1.18  0.01  0.52  0.01 --
A3911                341.57751 -52.72944 0.0965 0149670301 -0.93  0.01 -1.88  0.02 -6.53  0.06  2.19 -1.29  0.01  0.94  0.01  c
AS1063               342.18124 -44.52889 0.3475 0504630101 -0.57  0.01 -1.76  0.03 -8.02  0.72  1.23 -1.57  0.01  0.04  0.01  c
A3921                342.44583 -64.38508 0.0940 0112240101 -0.70  0.01 -2.07  0.01 -7.38  0.13  1.29 -1.38  0.01  0.21  0.01 --
A2496                342.75250 -16.40667 0.1233 0765030801 -0.58  0.01 -2.25  0.02 -7.51  0.15  1.28 -1.45  0.01  0.16  0.01 --
A2507                344.23792   5.54694 0.1960 0762871101 -0.92  0.02 -1.73  0.01 -6.93  0.26  1.96 -1.18  0.01  0.84  0.01 --
RMJ225706.2+053349   344.27563   5.56375 0.1755 0762871101 -0.82  0.01 -2.06  0.04 -5.99  0.05  2.21 -1.10  0.01  1.08  0.01 --
WHLJ225751+205627    344.46219  20.94081 0.3084 0551020901 -0.68  0.02 -2.05  0.03 -5.38  0.07  2.13 -1.03  0.01  1.06  0.01 --
MCXCJ2258.1+2055     344.52957  20.91833 0.2880 0551020901 -0.63  0.02 -1.36  0.01 -6.32  0.12  2.00 -0.63  0.01  1.25  0.01 --
PSZ2G008.31-64.74    344.67917 -34.77611 0.3019 0827010901 -0.83  0.02 -1.77  0.03 -5.65  0.10  2.01 -0.93  0.01  1.05  0.01  c
RBS1929              345.29041   6.78056 0.0420 0744100401 -0.83  0.01 -1.53  0.01 -6.94  0.02  2.41 -1.56  0.01  0.91  0.01 --
A2529                346.58148 -13.24621 0.1105 0765030201 -0.58  0.01 -2.81  0.02 -6.33  0.05  1.41 -0.76  0.01  0.72  0.01 --
RXCJ2306.8-1324      346.71542 -13.41639 0.0659 0765030201 -0.67  0.01 -2.30  0.01 -6.58  0.02  2.36 -1.03  0.01  1.24  0.01 --
A2533                346.81375 -15.22833 0.1114 0765041201 -0.39  0.01 -3.34  0.09 -6.89  0.06  0.86 -1.45  0.01 -0.15  0.01  c
A2537                347.09668  -2.19194 0.2950 0042341201 -0.62  0.01 -2.45  0.02 -7.93  0.43  1.35 -1.54  0.01  0.15  0.01  c
PSZ2G044.46-65.42    347.17398 -19.91843 0.0829 0784450601 -0.84  0.01 -1.42  0.01 -8.14  0.09  2.28 -1.47  0.01  0.87  0.01 --
PSZ2G071.82-56.55    347.39667  -4.16664 0.8700 0783880201 -0.94  0.04 -1.10  0.02 -5.70  0.15  2.32 -0.98  0.01  1.24  0.01  c
ZwCl2307.6+0713      347.60999   7.57694 0.0400 0744100601 -0.78  0.01 -1.36  0.01 -5.84  0.01  2.54 -0.93  0.01  1.43  0.01 --
MACSJ2311.5+0338     347.88791   3.63528 0.2998 0693010101 -0.68  0.02 -2.62  0.03 -6.86  0.21  1.21 -1.83  0.01 -0.15  0.01  c
PLCKESZG080.9-50     347.94855   3.68545 0.3007 0693010101 -0.90  0.03 -2.12  0.05 -6.09  0.13  1.92 -1.06  0.01  0.89  0.01 --
A2554                348.08624 -21.50056 0.1100 0677180201 -0.71  0.01 -2.47  0.03 -6.19  0.03  1.65 -0.25  0.01  1.24  0.01  c
A2556                348.25375 -21.63194 0.0871 0677180201 -0.31  0.01 -3.46  0.05 -8.23  0.08  0.86 -2.28  0.01 -0.71  0.01  c
AS1101               348.49417 -42.73389 0.0580 0147800101 -0.17  0.01 -3.72  0.05 -8.69  0.09  0.78 -2.63  0.01 -1.01  0.01  c
A3984                348.93457 -37.78222 0.1805 0762800501 -0.92  0.01 -1.66  0.02 -5.97  0.08  1.99 -0.59  0.01  1.27  0.01 --
RXCJ2315.7-0222      348.93832  -2.37694 0.0267 0501110101  ----  ----  ----  ----  ----  ----  1.10 -1.44  0.01  0.03  0.01 --
A2566                349.03125 -20.45528 0.0822 0677180301 -0.29  0.01 -3.70  0.03 -8.69  0.16  0.91 -1.84  0.01 -0.38  0.01  c
SPTCLJ2316-5453      349.21625 -54.89913 0.3515 0505382201 -0.86  0.02 -1.70  0.02 -5.50  0.08  1.97 -0.66  0.01  1.20  0.01 --
AS1103               349.26816 -44.29338 0.1372 0740040301 -0.64  0.01 -2.00  0.01 -6.16  0.07  2.14 -0.66  0.01  1.32  0.01 --
A2572A               349.29416  18.69111 0.0396 0762950201 -0.38  0.01 -2.44  0.01 -6.89  0.03  1.73 -0.91  0.01  0.86  0.01 --
WHLJ231736-090653    349.39957  -9.11472 0.0904 0820311101 -0.89  0.01 -1.19  0.01 -5.95  0.03  2.48 -0.73  0.01  1.53  0.01 --
MCXCJ2318.0-4235     349.51999 -42.59167 0.2090 0112310201 -0.67  0.02 -1.36  0.01 -5.59  0.07  2.16 -0.82  0.01  1.23  0.01 --
A2572B               349.61209  18.72389 0.0378 0762950201 -0.32  0.01 -1.39  0.01 -6.56  0.02  1.86 -0.77  0.01  1.04  0.01 --
CIZAJ2318.6+4257     349.66376  42.96583 0.0174 0302320201  ----  ----  ----  ----  ----  ----  0.96 -0.84  0.01  0.33  0.01  c
RXCJ2319.6-7313      349.92416 -73.23083 0.0970 0201903201 -0.07  0.01 -2.00  0.17 -6.56  0.03  1.39 -1.55  0.01  0.17  0.01 --
NGC7618              349.94675  42.85264 0.0173 0302320201  ----  ----  ----  ----  ----  ----  1.02 -0.69  0.01  0.49  0.01 --
NGC7619              350.06055   8.20625 0.0126 0149240101  ----  ----  ----  ----  ----  ----  0.88 -0.55  0.01  0.49  0.01 --
WHLJ232126+194507    350.35773  19.75205 0.3145 0202140301 -0.77  0.02 -1.83  0.03 -6.02  0.08  1.49 -0.84  0.01  0.73  0.01 --
A3998                350.38916 -41.89889 0.0883 0677180401 -0.41  0.01 -3.13  0.03 -7.56  0.13  0.86 -1.99  0.01 -0.51  0.01 --
XCLASS1855           350.58701  19.64600 0.2300 0202140301 -0.80  0.02 -1.97  0.02 -6.85  0.32  1.91 -1.07  0.01  0.88  0.01 --
A2589                350.97293  16.80889 0.0414 0204180101 -0.47  0.01 -2.70  0.01 -8.40  0.07  1.31 -2.29  0.01 -0.39  0.01  c
ACTCLJ2327.4-0204    351.86667  -2.08153 0.7000 0405860101 -0.66  0.05 -2.20  0.03 -6.86  0.55  1.70 -1.46  0.01  0.46  0.01  c
RXJ2328.8+1453       352.20792  14.88667 0.4970 0502430301 -0.85  0.04 -1.16  0.02 -5.46  0.16  2.27 -1.18  0.01  1.07  0.01 --
XLSSC512             352.48401 -56.13600 0.4020 0505380401 -0.74  0.03 -1.68  0.04 -6.17  0.20  2.24 -1.08  0.01  1.11  0.01 --
A4010                352.80292 -36.50667 0.0955 0404520301 -0.41  0.01 -2.93  0.04 -7.94  0.10  1.09 -1.76  0.01 -0.19  0.01 --
SPTCL2332-5358       353.10400 -53.97300 0.3200 0604010101 -0.64  0.02 -2.13  0.02 -8.52  0.54  1.87 -1.50  0.01  0.55  0.01 --
WHLJ233230+485408    353.12628  48.90213 0.3048 0093552701 -0.78  0.03 -1.90  0.07 -5.71  0.14  1.66 -0.90  0.01  0.81  0.01 --
1E2331.6+4834        353.51126  48.85222 0.2710 0093552701 -0.63  0.02 -3.25  0.03 -7.32  0.29  1.42 -1.79  0.01  0.03  0.01 --
A2622                353.77084  27.37000 0.0620 0765020701 -0.36  0.01 -3.78  0.05 -7.41  0.03  0.92 -2.41  0.01 -0.76  0.01 --
WHLJ233514+271458    353.81134  27.24936 0.2830 0765020701 -0.84  0.02 -1.63  0.02 -5.95  0.09  2.21 -1.17  0.01  1.03  0.01 --
AS1136               354.07083 -31.61028 0.0625 0765041001 -0.59  0.01 -2.84  0.01 -7.96  0.10  1.83 -1.66  0.01  0.42  0.01 --
A2626                354.12625  21.14250 0.0553 0148310101 -0.34  0.01 -3.25  0.02 -8.50  0.10  0.80 -2.06  0.01 -0.60  0.01  c
SPTCLJ2337-5942      354.35400 -59.70500 0.7814 0604010201 -0.69  0.03 -2.17  0.04 -7.76  0.45  1.63 -1.26  0.01  0.54  0.01  c
WHLJ233732+210902    354.38419  21.15064 0.1844 0148310101 -0.52  0.02 -1.71  0.02 -5.46  0.03  1.82 -0.85  0.01  0.96  0.01 --
A2631                354.41916   0.27667 0.2730 0042341301 -0.88  0.03 -1.68  0.02 -6.46  0.17  1.94 -1.12  0.01  0.87  0.01  c
WHLJ233755+271113    354.48166  27.18704 0.1246 0002960101 -0.48  0.01 -2.02  0.02 -6.17  0.04  2.09 -0.91  0.01  1.12  0.01 --
A2634                354.60709  27.01250 0.0314 0002960101 -0.64  0.01 -1.88  0.01 -6.81  0.01  2.27 -1.76  0.01  0.67  0.01  c
A4023                355.04291 -85.17833 0.1934 0692932901 -1.00  0.02 -1.24  0.01 -5.93  0.08  1.83 -0.80  0.01  1.01  0.01  c
A2638                355.12100 -11.70605 0.0825 0152200101 -0.69  0.01 -1.17  0.01 -6.40  0.02  1.89 -0.82  0.01  1.04  0.01 --
LCSJ234105-5716      355.27280 -57.26780 0.4600 0803050301 -0.92  0.05 -2.58  0.07 -5.75  0.11  1.98  0.10  0.01  1.72  0.01 --
SPTCLJ2341-5119      355.29901 -51.33300 0.9983 0744400401 -0.61  0.03 -2.54  0.07 -6.67  0.36  1.38 -1.50  0.01  0.20  0.01  c
A2645                355.32001  -9.02750 0.2510 0693010801 -0.80  0.01 -2.04  0.03 -6.68  0.20  1.93 -1.78  0.01  0.41  0.01  c
SPTCLJ2341-5724      355.35681 -57.41580 1.3800 0803050301 -0.49  0.05 -2.12  0.04 -5.62  0.09  1.81 -1.07  0.01  0.80  0.01  c
ZwCl2341.1+0000      355.91565   0.27758 0.2700 0211280101 -1.25  0.04 -0.75  0.01 -6.74  0.40  2.60 -0.90  0.01  1.50  0.01  c
RXCJ2344.2-0422      356.06659  -4.37347 0.0786 0677180501 -0.72  0.01 -2.37  0.01 -7.31  0.06  1.59 -1.64  0.01  0.25  0.01  c
Phoenix              356.17599 -42.71900 0.5960 0722700101 -0.26  0.02 -2.41  0.01 -8.77  0.84  0.69 -1.40  0.01 -0.24  0.01  c
A2657                356.21252   9.14434 0.0402 0300210601 -0.54  0.01 -2.31  0.01 -8.40  0.07  1.30 -1.66  0.01  0.03  0.01 --
HCG97                356.84558  -2.32599 0.0218 0152860101  ----  ----  ----  ----  ----  ----  1.10 -1.12  0.01  0.25  0.01 --
A4038                356.92999 -28.14139 0.0282 0723800801 -0.27  0.01 -3.38  0.02 -6.81  0.01  0.97 -1.69  0.01 -0.23  0.01  c
WHYJ235140-255948    357.91818 -25.99674 0.2042 0148990101 -0.89  0.02 -1.51  0.02 -7.14  0.29  2.36 -1.01  0.01  1.25  0.01 --
A2667                357.91959 -26.08361 0.2300 0148990101 -0.40  0.02 -3.03  0.04 -7.41  0.12  0.87 -1.42  0.01 -0.12  0.01  c
XCLASS287            358.06601 -26.09100 0.2750 0148990101 -0.51  0.02 -2.03  0.04 -5.99  0.06  2.63 -1.41  0.01  1.16  0.01 --
A2670                358.55707 -10.41889 0.0762 0108460301 -0.54  0.01 -2.03  0.01 -6.88  0.02  1.68 -1.34  0.01  0.52  0.01  c
A2675                358.88928  11.42830 0.0713 0765020301 -0.40  0.01 -2.23  0.03 -7.97  0.06  2.10 -2.22  0.01  0.24  0.01 --
WHYJ235657-324330    359.23831 -32.72505 0.1212 0693760101 -0.77  0.01 -1.69  0.02 -4.94  0.02  2.63 -0.85  0.01  1.55  0.01 --
A4059                359.25958 -34.76056 0.0487 0723800901 -0.40  0.01 -2.97  0.01 -7.62  0.05  0.91 -2.03  0.01 -0.50  0.01  c
XCSJ2357.1-2414      359.28583 -24.24700 0.5800 0125910301 -0.86  0.03 -1.20  0.07 -5.10  0.11  2.36 -0.43  0.01  1.63  0.01 --
WHYJ235712-323820    359.29947 -32.63880 0.2729 0693760101 -0.81  0.01 -1.75  0.02 -6.10  0.09  1.90 -1.30  0.01  0.71  0.01 --
PSZ2G314.26-55.35    359.71201 -60.60900 0.0990 0760940101 -1.01  0.01 -1.34  0.05 -6.77  0.09  2.29 -0.51  0.01  1.53  0.01 --
RXJ2359.5-3211       359.89999 -32.18500 0.4780 0302580501 -0.70  0.03 -2.59  0.06 -7.23  0.23  1.76 -1.43  0.01  0.52  0.01 --

1: Redshift with value of "9.9999" means the redshift information is not yet avaliable for the cluster;
2: "----" means the dynamical parameter for the cluster can not be calculated since (1) no avaliable redshift information or (2)
   the circular region with radius of 500 kpc for parameter calculation significantly exceed the CCD coverage.
3: Notes: "--" means the cluster is only observed by the XMM-Newton, "c" indicates the cluster is also observed by the Chandra.

==> table2.dat <==
SPTCLJ0013-4906          3.33083 -49.11611 0.4075      13462 -0.72 0.01 -1.50 0.01 -5.81 0.02 2.03 -0.48 0.01  1.37 0.01 1
SPTCLJ0033-6326          8.46875 -63.44389 0.5963      13483 -0.56 0.01 -2.04 0.02 -6.05 0.07 1.13 -0.98 0.01  0.37 0.01 1
SPTCLJ0058-6145         14.58583 -61.76805 0.8300      13479 -0.74 0.01 -2.20 0.01 -5.26 0.04 2.27 -0.84 0.01  1.30 0.01 1
SPTCLJ0102-4603         15.67708 -46.07195 0.8405      13485 -0.82 0.01 -1.35 0.01 -5.56 0.11 2.14 -0.50 0.01  1.43 0.01 1
SPTCLJ0123-4821         20.79583 -48.35806 0.6550      13491 -0.79 0.02 -1.82 0.01 -6.13 0.10 1.74 -0.92 0.01  0.86 0.01 1
RXCJ0138.0-2155         24.51583 -21.92528 0.3380      17186 -0.29 0.01 -3.51 0.01 -7.91 0.15 0.65 -1.63 0.01 -0.42 0.01 1
SPTCLJ0142-5032         25.54583 -50.54000 0.6793      13467 -0.80 0.05 -2.01 0.06 -5.94 0.17 2.28 -0.70 0.01  1.39 0.01 1
SPTCLJ0151-5954         27.85708 -59.90805 1.0300      13480 -0.86 0.01 -1.03 0.01 -6.57 0.16 2.86 -0.31 0.01  2.09 0.01 1
SPTCLJ0156-5541         29.04208 -55.69806 1.2200      13489 -0.63 0.01 -1.72 0.02 -7.92 0.55 1.46 -1.01 0.01  0.59 0.01 1
SPTCLJ0212-4656         33.10792 -46.95000 0.6535      13464 -0.90 0.01 -1.02 0.02 -5.32 0.04 2.51 -0.21 0.01  1.90 0.01 1
XCLASS1385              35.78400  86.33700 0.1860      20783 -0.52 0.01 -2.18 0.01 -5.04 0.01 2.16 -0.59 0.01  1.39 0.01 2
RXJ0236.0-5224          39.02083 -52.41889 0.5900      12096 -0.48 0.01 -1.93 0.02 -5.23 0.11 0.73 -0.75 0.01  0.23 0.01 1
SPTCLJ0252-4824         43.21208 -48.41500 0.4207      13494 -0.92 0.01 -1.11 0.01 -6.33 0.06 1.45 -0.71 0.01  0.78 0.01 1
SPTCLJ0307-5042         46.96083 -50.70500 0.5500      13476 -0.70 0.01 -2.76 0.02 -7.01 0.09 1.76 -0.99 0.01  0.82 0.01 1
CXO031027-203537        47.61500 -20.59306 0.6916      14236 -0.47 0.01 -2.17 0.01 -5.97 0.03 0.97 -1.38 0.01 -0.02 0.01 1
SPTCLJ0329-2330         52.31750 -23.50306 1.2270      18282 -0.72 0.01 -1.97 0.03 -6.47 0.06 1.69 -1.07 0.01  0.72 0.01 1
SPTCLJ0334-4659         53.54708 -46.99611 0.4861      13470 -0.44 0.01 -2.56 0.01 -6.86 0.07 1.13 -1.39 0.01  0.08 0.01 1
1WGAJ0337.8-2304        54.46042 -23.07278 0.6200       7991 -0.43 0.02 -2.16 0.02 -5.84 0.12 1.50 -1.31 0.01  0.42 0.01 1
PSZG208.57-44.31        60.64958 -15.67500 0.8500      18773 -0.56 0.01 -1.04 0.01 -3.55 0.03 2.58 -1.37 0.01  1.16 0.01 1
SPTCLJ0406-4804         61.73083 -48.08194 0.7355      13477 -0.64 0.01 -2.09 0.02 -5.31 0.05 2.04 -0.55 0.01  1.33 0.01 1
PSZ1G141.73+14.22       70.25708  68.23528 0.8330      18289 -0.62 0.03 -1.79 0.03 -7.95 0.55 1.72 -0.78 0.01  0.93 0.01 1
SPTCLJ0441-4854         70.45084 -48.92389 0.8100      13475 -0.49 0.02 -2.39 0.02 -5.87 0.11 0.87 -0.97 0.01  0.19 0.01 1
3C129.1                 72.51458  45.02417 0.0210      19965  0.00 0.00  0.00 0.00  0.00 0.00 1.87 -1.59 0.01  0.49 0.01 1
SPTCLJ0456-5116         74.11792 -51.27806 0.5619      13474 -0.71 0.01 -1.93 0.03 -5.99 0.03 1.11 -0.92 0.01  0.40 0.01 1
PSZ1G127.02+26.21       89.84666  86.22861 0.6300      18286 -0.79 0.04 -1.41 0.19 -6.10 0.26 2.52 -0.50 0.01  1.71 0.01 1
PSZ1G224.01-11.14       97.75291 -14.83500 0.6200      18293 -0.77 0.01 -1.74 0.02 -6.78 0.18 1.91 -0.70 0.01  1.13 0.01 1
SPTCLJ0655-5234        103.97375 -52.56805 0.4724      13486 -0.76 0.01 -1.29 0.01 -5.82 0.01 1.20 -0.98 0.01  0.42 0.01 1
PSZ2G181.06+48.47      144.85745  40.75748 0.2350      22650 -0.99 0.01 -1.10 0.01 -5.49 0.01 2.13 -0.72 0.01  1.28 0.01 2
A1156                  166.23167  47.42083 0.2152      21709 -0.79 0.01 -2.40 0.01 -8.53 0.49 1.73 -0.48 0.01  1.14 0.01 2
SDSSJ1142.8+1527       175.69041  15.45778 1.1200      18277 -0.52 0.02 -2.44 0.10 -6.23 0.12 2.18 -0.58 0.01  1.40 0.01 1
PSZ1G135.24+65.43      184.77721  50.91310 0.5271      21715 -0.97 0.02 -1.01 0.01 -5.83 0.20 1.75 -0.46 0.01  1.18 0.01 2
SPTCLJ1315-2806        198.81100 -28.10910 1.3900      23214 -0.45 0.01 -2.41 0.02 -5.14 0.05 1.24 -0.88 0.01  0.52 0.01 2
WHLJ132419.7+041907    201.08197   4.31863 0.2615      23068 -0.26 0.01 -3.27 0.01 -8.84 0.12 0.75 -2.03 0.01 -0.62 0.01 2
WHLJ133029.5+490848    202.62276  49.14661 0.3353      21708 -0.93 0.01 -1.29 0.01 -6.26 0.14 2.83 -0.48 0.01  1.95 0.01 2
SPTCLJ1342-2442        205.50349 -24.70510 0.8100      21567 -0.56 0.01 -1.52 0.01 -5.53 0.03 1.38 -0.71 0.01  0.74 0.01 2
WHLJ134737.4+501109    206.90582  50.18583 0.2810      21714 -0.31 0.01 -3.00 0.06 -6.93 0.05 0.85 -1.18 0.01  0.03 0.01 2
A1904                  215.53278  48.55620 0.0708      21712 -0.89 0.01 -1.04 0.01 -5.57 0.01 2.30 -0.53 0.01  1.52 0.01 2
PSZ2G104.74+40.42      236.59300  69.95050 0.6900      22641 -1.07 0.03 -0.84 0.06 -5.79 0.43 1.45 -0.26 0.01  1.09 0.01 2
CIZAJ1809.0-0414       272.25500  -4.24389 0.3050      25087 -0.54 0.01 -3.07 0.02 -7.64 0.08 0.94 -1.77 0.01 -0.31 0.01 2
PSZ2G075.85+15.53      287.78854  44.91729 9.9999      21544  0.00 0.00  0.00 0.00  0.00 0.00 0.81 -0.87 0.01  0.21 0.01 2
A3674                  305.20792 -30.03361 0.2073      23363 -0.48 0.01 -2.01 0.01 -5.73 0.02 1.22 -1.16 0.01  0.31 0.01 2
SPTCLJ2215-3537        333.76651 -35.62080 1.1600      24614 -0.26 0.01 -2.59 0.01 -6.65 0.06 0.67 -0.89 0.01  0.10 0.01 2
SPTCLJ2218-4519        334.74582 -45.31611 0.6365      13501 -0.76 0.01 -1.68 0.01 -5.92 0.04 1.68 -0.86 0.01  0.85 0.01 1
PSZ1G048.22-51.60      335.05209 -12.21639 0.5440      18283 -0.72 0.01 -1.73 0.01 -6.21 0.05 1.49 -1.01 0.01  0.61 0.01 1
SPTCLJ2222-4834        335.71210 -48.57695 0.6519      13497 -0.51 0.01 -2.92 0.02 -6.39 0.04 1.45 -1.22 0.01  0.44 0.01 1
SPTCLJ2232-6000        338.14084 -59.99805 0.5948      13502 -0.41 0.01 -2.89 0.01 -6.58 0.03 0.99 -1.39 0.01 -0.01 0.01 1
SPTCLJ2233-5339        338.31876 -53.65389 0.4396      13504 -0.64 0.02 -1.57 0.02 -6.64 0.16 1.10 -1.11 0.01  0.26 0.01 1
SPTCLJ2236-4555        339.21875 -45.93000 1.1600      13507 -0.48 0.01 -2.22 0.01 -5.31 0.07 1.41 -0.53 0.01  0.88 0.01 1
SPTCLJ2245-6207        341.26001 -62.11611 0.5800      13499 -1.11 0.01 -1.74 0.02 -5.38 0.12 2.84 -0.22 0.01  2.13 0.01 1
SPTCLJ2258-4044        344.70584 -40.74000 0.8971      13495 -0.77 0.01 -1.92 0.01 -6.01 0.15 1.92 -0.64 0.01  1.17 0.01 1
SPTCLJ2259-6057        344.75208 -60.96000 0.7500      13498 -0.51 0.01 -2.43 0.01 -6.16 0.04 0.99 -1.13 0.01  0.16 0.01 1
SPTCLJ2301-4023        345.47083 -40.38889 0.8349      13505 -0.41 0.01 -1.83 0.05 -6.00 0.05 1.07 -0.91 0.01  0.38 0.01 1
SPTCLJ2306-5120        346.61209 -51.33700 1.2700      21549 -0.60 0.01 -1.62 0.02 -4.51 0.04 1.89 -0.79 0.01  1.05 0.01 2
SPTCLJ2315-2127        348.82800 -21.45700 0.5400      21571 -0.66 0.01 -2.45 0.03 -5.62 0.04 1.52 -0.97 0.01  0.66 0.01 2
SPTCLJ2317-3239        349.45499 -32.66560 1.0500      22654 -0.36 0.01 -2.78 0.01 -7.10 0.09 0.90 -1.38 0.01 -0.07 0.01 2
SPTCLJ2320-5233        350.12509 -52.56410 0.7550      21552 -0.48 0.04 -2.48 0.22 -3.39 1.28 2.24 -0.54 0.01  1.48 0.01 2
PSZ1G108.18-11.53      350.62375  48.77500 0.3347      17213 -1.05 0.01 -1.52 0.01 -5.52 0.13 2.69 -0.64 0.01  1.74 0.01 1
SPTCLJ2331-5736        352.91891 -57.61550 1.3800      22073 -1.01 0.02 -0.26 0.19 -6.28 0.29 2.87 -0.08 0.01  2.25 0.01 1
SPTCLJ2334-5308        353.51501 -53.14100 1.2000      21705 -0.39 0.03 -2.49 0.05 -3.98 0.07 1.07 -0.78 0.01  0.46 0.01 2
SPTCLJ2335-5434        353.88101 -54.58600 0.8660      23027 -0.32 0.01 -2.98 0.09 -4.39 0.06 1.00 -0.90 0.01  0.33 0.01 2
SPTCLJ2336-5252        354.08771 -52.87250 1.2200      23127 -0.43 0.02 -2.08 0.08 -3.34 0.03 1.38 -0.61 0.01  0.80 0.01 2
SPTCLJ2345-6406        356.25000 -64.09889 0.9400      13500 -0.79 0.01 -1.16 0.01 -5.53 0.02 1.42 -0.75 0.01  0.74 0.01 1
SPTCLJ2352-4657        358.06790 -46.96000 0.7300      13506 -0.66 0.01 -2.78 0.01 -5.68 0.05 2.10 -0.94 0.01  1.10 0.01 1
CODEX-59603            359.43332   0.80194 0.0616      18636  0.00 0.00  0.00 0.00  0.00 0.00 0.59 -1.69 0.01 -0.51 0.01 1

1: new redshift; 2: new cluster

==> tableA1.dat <==
RXCJ0000.1+0816             0.02958   8.27444 0.0396 0741581501 -0.14 0.01 -4.04 0.08 -6.50 0.01 0.89 -2.46 0.01 -0.81 0.01 2
A2690                       0.09120 -25.13822 0.0840 0125310101 -0.60 0.01 -1.86 0.02 -6.66 0.05 2.54 -1.33 0.01  1.16 0.01 2
SPTCLJ0000-5748             0.25000 -57.80695 0.7020      18238 -0.29 0.01 -3.50 0.01 -8.15 0.22 0.80 -1.19 0.01 -0.02 0.01 1
SPTCLJ0001-5440             0.40583 -54.66972 0.7300      19761 -0.50 0.01 -1.53 0.01 -3.99 0.05 1.40 -0.34 0.01  1.00 0.01 1
XMMXCSJ0002-3556            0.56708 -35.94272 0.7704 0145020201 -0.64 0.03 -1.41 0.03 -5.81 0.11 2.45 -1.19 0.01  1.19 0.01 2
A2715                       0.68944 -34.67154 0.1160 0655300101 -0.76 0.01 -1.52 0.01 -5.64 0.03 2.30 -0.55 0.01  1.51 0.01 2
A2697                       0.79826  -6.09169 0.2484 0652010401 -0.66 0.02 -2.38 0.02 -6.67 0.13 1.11 -1.90 0.01 -0.27 0.01 2
A2717                       0.80042 -35.92722 0.0490 0145020201 -0.39 0.01 -3.32 0.01 -7.54 0.05 1.03 -1.93 0.01 -0.35 0.01 4
A2700                       0.96083   2.06333 0.0924 0201900101 -0.51 0.01 -3.05 0.03 -7.88 0.10 1.40 -2.29 0.01 -0.33 0.01 2
ZGXJ000402-355635           1.00742 -35.94317 0.4974 0145020201 -0.58 0.04 -2.12 0.05 -6.15 0.13 2.17 -1.42 0.01  0.83 0.01 2
WHLJ000524+161309           1.35000  16.21917 0.1160 0783270101 -0.73 0.01 -1.66 0.01 -6.62 0.03 2.05 -1.39 0.01  0.76 0.01 2
Z15                         1.58453  10.86429 0.1663      12251 -0.53 0.01 -2.51 0.01 -7.14 0.02 1.15 -1.76 0.01 -0.15 0.01 1
ACTCLJ0008.1+0201           2.04333   2.02000 0.3651      19586 -0.67 0.01 -2.44 0.01 -6.46 0.07 2.00 -0.88 0.01  1.07 0.01 1
WHLJ001037.1+112957         2.65464  11.49916 0.1042      20514 -0.62 0.01 -3.16 0.01 -4.82 0.01 1.91 -0.70 0.01  1.13 0.01 1
A2734                       2.83625 -28.85500 0.0625 0675470801 -0.63 0.01 -2.66 0.03 -6.72 0.02 1.85 -1.37 0.01  0.62 0.01 4
ZwCl0008.8+5215             2.85667  52.52806 0.1040      19916 -1.07 0.01 -1.04 0.01 -5.42 0.01 1.44 -0.81 0.01  0.71 0.01 1
MACS0011.7-1523             2.92875 -15.38944 0.3780       6105 -0.41 0.01 -3.05 0.01 -7.11 0.05 0.96 -1.72 0.01 -0.26 0.01 1
A7                          2.93500  32.41694 0.1062 0827021201 -0.76 0.01 -2.33 0.02 -7.65 0.36 1.64 -2.17 0.01 -0.07 0.01 4
SPTCLJ0013-4906             3.33083 -49.11611 0.4075      13462 -0.72 0.01 -1.50 0.01 -5.81 0.02 2.03 -0.48 0.01  1.37 0.01 6
A13                         3.40958 -19.50222 0.0943 0200270101 -0.69 0.01 -2.25 0.01 -6.84 0.05 1.43 -1.39 0.01  0.31 0.01 4
A2744                       3.57875 -30.38944 0.3080 0743850101 -1.01 0.03 -1.54 0.01 -6.19 0.11 1.30 -0.67 0.01  0.71 0.01 4
SPTCLJ0014-4952             3.70125 -49.87861 0.7485      13471 -1.10 0.01 -1.12 0.01 -5.73 0.04 2.31 -0.27 0.01  1.71 0.01 1
ACTLJ0014-0056              3.72542  -0.95222 0.5330      16228 -0.58 0.03 -2.28 0.09 -6.47 0.12 1.49 -1.39 0.01  0.35 0.01 1
WHLJ001817+161740           4.57208  16.29447 0.5477 0111000101 -0.71 0.03 -1.74 0.04 -7.16 0.32 2.32 -0.88 0.01  1.30 0.01 2
CL0016+1626                 4.64083  16.43806 0.5410        520 -0.80 0.01 -2.39 0.04 -6.88 0.10 1.53 -1.25 0.02  0.48 0.01 3
AS26S                       4.70833 -20.57899 9.9999 0744390201  0.00 0.00  0.00 0.00  0.00 0.00 1.87 -0.81 0.01  1.03 0.01 2
RXCJ0018.9-4051             4.76000 -40.85972 0.4400      17184 -0.72 0.01 -1.90 0.01 -5.50 0.02 1.47 -0.89 0.01  0.68 0.01 1
AS26                        4.76625 -20.43806 0.5400 0744390201 -0.69 0.04 -2.22 0.03 -6.79 0.27 1.48 -1.39 0.01  0.35 0.01 2
CL0019.6+0336               4.91107   3.59926 0.2685 0693010301 -0.70 0.01 -1.78 0.01 -6.26 0.09 1.23 -0.92 0.01  0.49 0.01 2
PSZ2G113.91-37.01           4.91428  25.27983 0.1336 0827021001 -0.56 0.01 -2.07 0.02 -6.29 0.06 1.39 -0.64 0.01  0.79 0.01 4
PSZ2G114.79-33.71           5.15480  28.65949 0.0979 0827320401 -0.76 0.01 -2.82 0.06 -8.07 0.22 2.09 -2.12 0.01  0.29 0.01 4
A22                         5.17833 -25.71028 0.1424 0201900301 -0.73 0.01 -1.48 0.01 -7.01 0.16 1.85 -1.32 0.01  0.66 0.01 2
ZGXJ002138-083621           5.40668  -8.60576 0.4688 0200630201 -0.74 0.02 -1.41 0.04 -5.58 0.14 2.10 -0.84 0.01  1.17 0.01 2
ACTCLJ0022-0036             5.55417  -0.60944 0.8050      16226 -0.75 0.05 -1.87 0.08 -6.08 0.17 2.13 -0.91 0.01  1.15 0.01 1
MACSJ0024.5+3312            6.13667  33.20722 0.2250      16101 -0.40 0.01 -2.90 0.01 -5.61 0.01 1.04 -1.51 0.01 -0.06 0.01 1
MACSJ0025.4-1222            6.37250 -12.37694 0.5843      10413 -0.82 0.01 -2.02 0.02 -6.34 0.05 1.97 -1.26 0.01  0.79 0.01 1
CL0024+1652                 6.64875  17.16278 0.3900 0050140201 -0.55 0.02 -2.31 0.05 -6.07 0.12 1.28 -1.24 0.01  0.30 0.01 4
RXJ0027.6+2616              6.95750  26.27389 0.3668      14012 -0.74 0.01 -2.17 0.01 -6.66 0.04 1.74 -1.11 0.01  0.73 0.01 1
PSZ2G304.84-41.40           7.03400 -75.63500 0.4100 0723160301 -0.78 0.02 -1.97 0.15 -7.05 0.52 1.89 -0.71 0.01  1.10 0.01 4
WHLJ002855.5+174412         7.23118  17.73678 0.1102      20504 -0.07 0.01 -2.13 0.01 -5.50 0.01 0.48 -0.31 0.01  0.35 0.01 1
A2782                       7.55181 -53.40652 0.0879 0677180701 -0.76 0.01 -2.43 0.03 -7.41 0.13 2.23 -1.62 0.01  0.74 0.01 2
RXJ0030.5+2618              7.64180  26.30254 0.5160 0402750201 -0.72 0.04 -2.03 0.04 -6.89 0.32 2.02 -1.44 0.01  0.71 0.01 4
WHLJ003058+262603           7.74194  26.43438 0.5581 0402750201 -0.64 0.03 -2.38 0.08 -5.41 0.09 1.67 -1.13 0.01  0.66 0.01 2
SPTCLJ0033-6326             8.46875 -63.44389 0.5963      13483 -0.56 0.01 -2.04 0.02 -6.05 0.07 1.13 -0.98 0.01  0.37 0.01 6
WHYJ003410-021039           8.54496  -2.17762 0.0580 0720250401 -1.08 0.01 -1.23 0.05 -6.07 0.02 1.98 -0.61 0.01  1.24 0.01 2
ACTCLJ0034.4+0225           8.59840   2.42060 0.3503      19587 -0.80 0.01 -1.06 0.01 -6.07 0.01 1.34 -0.62 0.01  0.77 0.01 1
WHYJ003441-015813           8.67136  -1.97053 0.3163 0720250401 -0.12 0.01 -2.64 0.02 -5.78 0.09 1.03 -1.47 0.01 -0.04 0.01 2
J003509-020814              8.77068  -2.13735 0.0666 0720250401 -0.43 0.01 -2.46 0.01 -5.98 0.02 1.74 -0.97 0.01  0.82 0.01 2
MACSJ0035.4-2015            8.86083 -20.26278 0.3640       3262 -0.61 0.01 -2.14 0.01 -7.43 0.08 1.13 -1.75 0.01 -0.16 0.01 1
WHYJ003555-444637           8.97756 -44.77688 0.2301 0827240601 -0.62 0.02 -1.80 0.02 -5.64 0.08 1.94 -1.12 0.01  0.87 0.01 2
MCXCJ0035.9+8513            8.99332  85.22332 0.8100 0502950201 -0.52 0.05 -1.79 0.03 -5.47 0.06 2.01 -1.31 0.01  0.78 0.01 2
WHYJ003613-443358           9.05325 -44.56619 0.1374 0827240601 -0.60 0.01 -2.30 0.01 -6.35 0.07 1.45 -1.13 0.01  0.50 0.01 2
A68                         9.27208   9.15306 0.2550 0084230201 -0.69 0.02 -1.78 0.01 -7.03 0.50 1.69 -1.65 0.01  0.32 0.01 4
SPTCLJ0037-5047             9.44333 -50.79750 1.0181      13493 -0.72 0.02 -1.33 0.01 -4.30 0.05 2.01 -0.78 0.02  1.15 0.01 1
WHLJ003839+004345           9.66339   0.72909 0.6955 0203690101 -1.07 0.04 -0.93 0.03 -5.14 0.07 2.40 -0.45 0.01  1.66 0.01 2
WHLJ003922+004820           9.84173   0.80542 0.4148 0203690101 -0.82 0.03 -1.04 0.01 -5.45 0.10 2.55 -0.90 0.01  1.46 0.01 2
WHLJ003942+004541           9.92708   0.76139 0.4019 0203690101 -0.66 0.02 -1.50 0.02 -6.37 0.14 2.71 -1.23 0.01  1.35 0.01 2
A76                        10.00208   6.81806 0.0405 0405550101 -0.94 0.01 -1.25 0.01 -6.91 0.02 2.30 -1.30 0.01  1.01 0.01 2
A77                        10.14238  29.52429 0.0708 0765000801 -0.42 0.01 -2.78 0.03 -7.38 0.03 1.62 -2.06 0.01 -0.01 0.01 2
SPTCLJ0040-4407            10.20802 -44.13072 0.3092 0827251001 -0.57 0.02 -2.10 0.01 -6.68 0.19 1.11 -1.66 0.01 -0.11 0.01 2
WHYJ004052+415134          10.21949  41.85945 0.3513 0204790401 -0.95 0.02 -0.98 0.02 -5.09 0.06 2.66 -0.40 0.01  1.88 0.01 2
WHLJ004055.0+331007        10.22936  33.16867 0.4832      13880 -0.26 0.01 -2.92 0.01 -5.60 0.02 0.86 -1.31 0.01 -0.05 0.01 1
AS67                       10.24320 -44.49237 0.3237 0827251101 -0.71 0.02 -2.75 0.05 -4.66 0.04 2.09 -0.54 0.01  1.37 0.01 4
WHYJ004100-444529          10.24901 -44.75818 0.2166 0827251201 -0.81 0.01 -1.48 0.01 -7.31 0.47 2.38 -1.16 0.01  1.16 0.01 2
WHLJ004118+252609          10.32710  25.43585 0.1454 0153030101 -1.02 0.02 -1.39 0.03 -5.70 0.04 2.80 -0.72 0.01  1.77 0.01 2
A85                        10.45875  -9.30194 0.0551 0723802201 -0.42 0.01 -3.11 0.01 -7.18 0.04 0.95 -1.34 0.01 -0.01 0.01 2
A2811                      10.53625 -28.53583 0.1079 0404520101 -0.61 0.01 -2.39 0.01 -7.10 0.09 1.25 -1.79 0.01 -0.10 0.01 2
CODEX-64232                10.63375 -11.06861 0.5467      18633 -0.71 0.01 -0.74 0.01 -6.11 0.15 2.49 -0.47 0.01  1.71 0.01 1
WHLJ004252+004306          10.71958   0.71833 0.2697 0090070201 -0.73 0.02 -1.49 0.01 -5.52 0.11 2.50 -1.13 0.01  1.27 0.01 2
A2813                      10.85167 -20.62139 0.2924 0827041501 -0.67 0.02 -2.26 0.04 -7.32 0.33 1.35 -1.64 0.01  0.09 0.01 4
WHLJ004335+010111          10.89609   1.01971 0.1952 0090070201 -0.69 0.02 -1.91 0.01 -6.52 0.20 2.01 -0.85 0.01  1.10 0.01 2
WHLJ004350+004718          10.95833   0.78836 0.4758 0090070201 -0.92 0.03 -1.19 0.05 -6.17 0.20 2.83 -0.55 0.01  1.90 0.01 2
Z235                       10.96739  24.40594 0.0837      11735 -0.21 0.01 -4.01 0.02 -7.30 0.01 0.71 -2.14 0.01 -0.73 0.01 1
XMMUJ0044.0-2033           11.02167 -20.56611 1.5790      15093 -0.33 0.03 -1.66 0.13 -5.34 0.67 1.00 -1.02 0.05  0.25 0.03 1
ACTCLJ0044.4+0113          11.10667   1.21353 1.1100 0602340101 -0.65 0.04 -2.10 0.05 -6.39 0.20 1.73 -1.50 0.01  0.46 0.01 2
ACTCLJ0045.2-0153          11.30208  -1.87544 0.5450      19588 -0.60 0.01 -2.18 0.03 -5.67 0.02 0.99 -1.25 0.01  0.08 0.01 1
MCXCJ0046.3+8530           11.55563  85.51914 0.6150 0100640101 -0.80 0.05 -1.74 0.01 -5.58 0.07 2.09 -1.03 0.01  1.04 0.01 2
A98N                       11.60190  20.62134 0.1043 0652460201 -0.36 0.01 -3.29 0.05 -7.84 0.10 1.10 -1.72 0.01 -0.16 0.01 4
RXJ0046.4+4204             11.60458  42.07583 0.3000      17014 -0.48 0.01 -2.64 0.03 -7.22 0.04 0.97 -1.16 0.01  0.13 0.01 1
A98S                       11.62738  20.46245 0.1063 0652460101 -0.76 0.01 -1.51 0.02 -6.90 0.04 2.15 -1.36 0.01  0.85 0.01 2
NSCJ0046+2015              11.64863  20.25745 0.1288 0652460101 -0.85 0.01 -1.32 0.01 -6.48 0.05 1.93 -1.28 0.01  0.75 0.01 2
MACSJ0047.3-0810           11.84083  -8.15694 0.3170       3263 -0.62 0.01 -1.50 0.01 -5.05 0.04 2.74 -0.93 0.01  1.58 0.01 1
PLCKG111.1-87.5            12.29625 -24.68194 0.5200 0693662101 -0.65 0.03 -2.28 0.06 -6.52 0.24 1.46 -1.63 0.01  0.17 0.01 2
AS84                       12.35000 -29.52444 0.1080 0201900401 -0.46 0.01 -3.16 0.05 -9.05 0.51 1.21 -2.43 0.01 -0.56 0.01 2
A2837                      13.18708 -80.26639 0.1142      15156 -0.21 0.01 -3.89 0.23 -8.34 0.02 0.61 -1.86 0.01 -0.61 0.01 1
WHLJ005300-083937          13.24848  -8.66013 0.3155 0504100301 -0.68 0.02 -2.35 0.15 -5.20 0.04 2.52 -0.51 0.01  1.70 0.01 2
WHYJ005305-704737          13.27167 -70.79366 0.2645 0795630201 -0.79 0.03 -1.63 0.03 -6.09 0.09 2.27 -0.93 0.01  1.23 0.01 2
ESO351-021                 13.74892 -35.32170 0.0571 0653450101 -0.23 0.01 -3.67 0.02 -5.79 0.01 0.90 -1.88 0.01 -0.41 0.01 2
PSZ2G126.72-72.82          13.99792  -9.98794 0.0535 0784450701 -0.22 0.01 -1.94 0.05 -6.57 0.02 2.01 -1.84 0.01  0.43 0.01 2
A115                       13.99917  26.37806 0.1971 0203220101 -1.56 0.01 -2.83 0.01 -3.82 0.03 2.10  0.16 0.01  1.85 0.01 2
MCXCJ0056.0-3732           14.01458 -37.54528 0.1625 0305860301 -0.71 0.01 -2.35 0.06 -7.56 0.16 1.81 -1.82 0.01  0.29 0.01 2
A119                       14.07625  -1.21667 0.0442 0012440101 -0.96 0.01 -1.88 0.01 -6.12 0.01 2.15 -0.98 0.01  1.11 0.01 4
WHYJ005627-665120          14.11318 -66.85569 0.2641 0653880201 -0.80 0.02 -1.91 0.04 -6.55 0.15 2.38 -1.13 0.01  1.18 0.01 2
MCXCJ0056.9-2740           14.23695 -27.67502 0.5600 0111282001 -0.54 0.03 -1.67 0.02 -5.37 0.06 2.10 -0.89 0.01  1.14 0.01 2
A122                       14.35292 -26.28056 0.1135 0504160101 -0.66 0.01 -2.40 0.01 -8.54 0.33 1.49 -1.53 0.01  0.26 0.01 4
WHYJ005743-670136          14.43155 -67.02677 0.2388 0653880201 -0.66 0.01 -0.76 0.01 -5.95 0.04 2.19 -0.73 0.01  1.31 0.01 2
AS112                      14.45042 -66.81222 0.0665 0653880201 -0.69 0.01 -1.24 0.01 -6.83 0.02 2.46 -1.66 0.01  0.88 0.01 2
SPTCLJ0058-6145            14.58583 -61.76805 0.8300      13479 -0.74 0.01 -2.20 0.01 -5.26 0.04 2.27 -0.84 0.01  1.30 0.01 6
WHYJ005848-280041          14.70212 -28.01135 0.2021 0111280601 -0.52 0.01 -2.72 0.02 -5.55 0.02 1.54 -1.42 0.01  0.36 0.01 2
ACTCLJ0059-0049            14.78542  -0.83500 0.7860      16227 -0.81 0.02 -1.86 0.04 -5.86 0.04 2.25 -0.67 0.01  1.40 0.01 1
A133                       15.67542 -21.87361 0.0566 0723801301 -0.32 0.01 -3.74 0.07 -8.83 0.10 0.71 -2.13 0.01 -0.72 0.01 4
SPTCLJ0102-4603            15.67708 -46.07195 0.8405      13485 -0.82 0.01 -1.35 0.01 -5.56 0.11 2.14 -0.50 0.01  1.43 0.01 6
ACTJ0102-4915              15.73458 -49.27306 0.8700      14022 -1.08 0.01 -2.19 0.01 -4.75 0.01 1.70 -0.11 0.02  1.38 0.01 1
WHLJ010330+251500          15.87710  25.25005 0.1875 0784450501 -0.66 0.02 -1.56 0.02 -5.18 0.02 2.15 -0.84 0.01  1.21 0.01 2
RMJ010352+251221           15.96670  25.20574 0.2621 0784450501 -0.69 0.02 -1.39 0.01 -7.15 0.28 2.27 -1.13 0.01  1.10 0.01 2
WHLJ010407+250056          16.03031  25.01534 0.2753 0784450501 -0.71 0.01 -2.17 0.02 -6.72 0.12 1.91 -1.55 0.01  0.55 0.01 2
WHLJ010414+250501          16.04133  25.12564 0.1611 0784450501 -0.57 0.01 -3.14 0.20 -6.70 0.06 2.50 -1.89 0.01  0.75 0.01 2
WHLJ010455.4+000336        16.23071   0.06009 0.2767      11765 -0.87 0.01 -1.62 0.01 -6.67 0.04 2.25 -0.72 0.01  1.36 0.01 1
MCXCJ0105.0+0201           16.25958   2.03000 0.1967 0781200401 -0.82 0.02 -1.91 0.01 -6.72 0.15 1.67 -1.16 0.01  0.64 0.01 4
WHLJ010513+015519          16.30511   1.92196 0.3238 0781200401 -0.89 0.03 -1.06 0.01 -5.73 0.10 2.44 -0.78 0.01  1.46 0.01 2
MOOJ0105+1323              16.38125  13.39861 0.5485      18298 -0.72 0.01 -1.34 0.01 -5.05 0.02 2.22 -0.28 0.01  1.64 0.01 1
A141                       16.39500 -24.65472 0.2300 0693010501 -0.92 0.02 -1.29 0.01 -5.34 0.06 2.18 -0.40 0.01  1.53 0.01 4
SPTCLJ0106-5943            16.61500 -59.72139 0.3480      13468 -0.54 0.01 -2.62 0.01 -7.03 0.03 1.42 -1.43 0.01  0.27 0.01 1
Z348                       16.71052   1.06971 0.2514      10465 -0.19 0.01 -3.84 0.01 -7.51 0.02 0.65 -1.50 0.01 -0.34 0.01 3
RXJ0106.8-0229             16.72207  -2.48244 0.1890      16154 -0.50 0.01 -3.12 0.02 -5.71 0.01 1.00 -0.96 0.01  0.29 0.01 1
400dJ0106+3209             16.74583  32.15833 0.1120       2147 -0.46 0.01 -2.91 0.10 -5.30 0.01 0.94 -0.81 0.01  0.35 0.01 1
WHLJ010722+141623          16.84109  14.27322 0.0744 0305920101 -0.57 0.01 -1.89 0.01 -6.71 0.03 1.91 -1.62 0.01  0.50 0.01 2
CIZAJ0107.7+5408           16.94917  54.14194 0.1066      15152 -0.90 0.01 -1.34 0.01 -7.92 0.06 1.44 -1.60 0.01  0.17 0.01 1
XCLASS510                  17.00800 -80.31000 0.3400 0145540101 -0.72 0.03 -1.96 0.14 -6.24 0.16 2.67 -1.39 0.01  1.21 0.01 2
A151                       17.20875 -15.41000 0.0533 0765001201 -0.37 0.01 -2.94 0.01 -7.94 0.07 1.61 -2.08 0.01 -0.03 0.01 2
WHLJ010859+132601          17.24480  13.43366 0.1459 0203280301 -0.57 0.02 -2.51 0.09 -6.02 0.02 2.12 -1.21 0.01  0.93 0.01 2
A15                        17.30947  13.16625 0.0588 0203280301 -0.51 0.01 -2.89 0.02 -6.39 0.02 1.70 -0.59 0.01  1.05 0.01 2
A2877                      17.50167 -45.92278 0.0247 0204540201  0.00 0.00  0.00 0.00  0.00 0.00 1.40 -0.81 0.01  0.68 0.01 4
MCXCJ0110.0+1358           17.52292  13.98028 0.0581 0503600701 -0.33 0.01 -2.99 0.02 -6.22 0.01 1.45 -2.55 0.01 -0.46 0.01 2
RXJ0110.3+1938             17.57500  19.63972 0.3170 0500940101 -0.67 0.03 -1.99 0.03 -5.99 0.15 1.76 -0.88 0.01  0.90 0.01 2
MACSJ0111.5+0855           17.88125   8.92750 0.2630       3256 -0.26 0.02 -3.49 0.05 -6.13 0.04 0.72 -1.62 0.01 -0.37 0.01 1
MCXCJ0111.6-3811           17.90250 -38.18667 0.1458 0002942301 -0.52 0.01 -2.85 0.16 -5.70 0.05 1.15 -1.14 0.01  0.27 0.01 2
A160                       18.24833  15.49139 0.0426       3219 -0.50 0.01 -2.00 0.01 -6.97 0.01 2.17 -1.17 0.01  1.00 0.01 3
WHLJ011425+002932          18.60667   0.49222 0.3400 0404410101 -0.76 0.02 -1.69 0.03 -6.32 0.17 2.17 -1.20 0.01  0.98 0.01 2
SPTCLJ0114-4123            18.68120 -41.39680 0.3800 0724770901 -0.85 0.02 -2.08 0.05 -7.19 0.48 1.78 -1.21 0.01  0.69 0.01 2
A168                       18.73999   0.43080 0.0450 0747400151 -1.07 0.01 -1.01 0.01 -6.01 0.01 2.83 -1.01 0.01  1.59 0.01 2
RXCJ0117.8-5455            19.46042 -54.92389 0.2510       5832 -0.40 0.01 -4.16 0.01 -5.59 0.02 0.72 -1.10 0.01 -0.01 0.01 1
A2895                      19.54625 -26.97306 0.2270 0841951101 -0.87 0.02 -1.68 0.01 -6.42 0.09 1.69 -0.99 0.01  0.77 0.01 4
MS0116.3-0115              19.72339  -1.00391 0.0452 0153170101 -0.31 0.01 -3.07 0.01 -7.67 0.03 1.30 -1.26 0.01  0.30 0.01 4
MRC0116+111                19.75708  11.38833 0.1316      11865 -0.55 0.01 -2.25 0.01 -3.74 0.01 2.58 -0.64 0.01  1.66 0.01 1
WHLJ011934+112106          19.89445  11.35180 0.5225 0722900101 -0.66 0.04 -1.97 0.03 -5.93 0.09 1.86 -1.44 0.01  0.59 0.01 2
WHLJ012023-000444          20.09641  -0.07898 0.0780 0605391101 -0.20 0.01 -3.66 0.07 -6.08 0.01 1.00 -1.77 0.01 -0.27 0.01 2
RXCJ0120.9-1351            20.24542 -13.85861 0.0519      15154 -0.20 0.01 -3.79 0.01 -6.54 0.01 0.68 -2.24 0.01 -0.82 0.01 1
WHLJ012105+034814          20.27300   3.80300 0.3414 0200730301 -0.64 0.02 -2.10 0.03 -7.34 0.24 2.13 -1.68 0.01  0.62 0.01 2
PSZ2G132.54-42.16          20.43469  20.13973 0.1940 0784450301 -0.74 0.02 -2.40 0.03 -6.73 0.08 1.55 -1.48 0.01  0.33 0.01 2
SPTCLJ0123-4821            20.79583 -48.35806 0.6550      13491 -0.79 0.02 -1.82 0.01 -6.13 0.10 1.74 -0.92 0.01  0.86 0.01 6
NGC507                     20.91628  33.25606 0.0165 0723800301  0.00 0.00  0.00 0.00  0.00 0.00 1.05 -1.68 0.01 -0.17 0.01 4
WHLJ012349+333922          20.95411  33.65612 0.2524 0301150401 -0.76 0.02 -1.39 0.02 -6.62 0.19 2.28 -0.41 0.01  1.59 0.01 2
WHLJ012458+320148          21.24401  32.02988 0.3047 0201090401 -0.74 0.01 -0.97 0.02 -7.13 0.29 2.29 -0.71 0.01  1.40 0.01 2
CODEX-59915                21.25500  -5.53139 0.4754      18629 -0.68 0.02 -2.00 0.08 -5.47 0.01 2.47 -0.65 0.01  1.57 0.01 1
A193                       21.26583   8.68806 0.0486       6931 -0.55 0.01 -2.19 0.01 -6.83 0.01 1.27 -1.90 0.01 -0.15 0.01 1
WHLJ012524+321403          21.34987  32.23429 0.2756 0201090401 -0.52 0.02 -2.95 0.10 -6.52 0.10 1.36 -0.98 0.01  0.54 0.01 2
A189                       21.35292   1.74111 0.0328 0109860101 -0.24 0.01 -4.20 0.02 -6.76 0.01 0.87 -1.99 0.01 -0.51 0.01 2
A194                       21.42000  -1.40722 0.0180 0136340101  0.00 0.00  0.00 0.00  0.00 0.00 2.25 -1.57 0.01  0.79 0.01 2
ACTCLJ0127.3+0021          21.81939   0.34469 0.4090      19589 -0.56 0.01 -2.35 0.01 -6.03 0.03 1.76 -0.75 0.01  0.98 0.01 1
A209                       22.97083 -13.60944 0.2060 0084230301 -0.74 0.02 -2.07 0.01 -7.29 0.30 1.15 -1.34 0.01  0.14 0.01 4
RXJ0132.6-0804             23.17042  -8.07222 0.1489      16149 -0.18 0.01 -3.82 0.01 -6.90 0.02 0.70 -1.83 0.01 -0.52 0.01 1
PSZ1G295.60-51.95          23.40480 -64.57010 0.3330 0762800301 -1.14 0.03 -1.77 0.08 -5.41 0.08 2.47 -0.48 0.01  1.69 0.01 2
PSZ2G140.90-52.52          23.82000   8.79722 0.6187      18288 -0.85 0.01 -1.63 0.01 -5.51 0.01 2.41 -0.52 0.01  1.62 0.01 1
RXCJ0137.2-0912            24.31417  -9.20278 0.0392 0765001101 -0.24 0.01 -3.04 0.01 -7.62 0.02 1.02 -0.87 0.01  0.36 0.01 2
PSZ2G155.27-68.42          24.32800  -8.47820 0.5748 0827060801 -0.73 0.02 -1.68 0.02 -6.20 0.14 1.49 -1.19 0.01  0.49 0.01 2
A222                       24.37167 -12.98611 0.2130 0502020201 -0.89 0.02 -1.90 0.02 -6.81 0.24 1.79 -0.79 0.01  0.98 0.01 4
A223                       24.48500 -12.80028 0.2070 0502020201 -0.63 0.01 -2.71 0.02 -6.92 0.09 1.35 -1.31 0.01  0.30 0.01 4
A223N                      24.50964 -12.75572 0.2050 0502020201 -0.77 0.02 -2.72 0.04 -5.72 0.04 2.17 -1.38 0.01  0.86 0.01 2
RXCJ0138.0-2155            24.51583 -21.92528 0.3380      17186 -0.29 0.01 -3.51 0.01 -7.91 0.15 0.65 -1.63 0.01 -0.42 0.01 6
MACSJ0140.0-0555           25.00292  -5.91722 0.4502      12243 -0.78 0.01 -1.69 0.01 -7.85 0.20 1.48 -0.75 0.01  0.78 0.01 1
A2933                      25.17161 -54.55719 0.0925 0305060101 -0.92 0.01 -1.65 0.01 -7.37 0.20 2.44 -0.43 0.01  1.70 0.01 2
CL0141-3034                25.38458 -30.57833 0.4420       5778 -0.75 0.01 -2.74 0.01 -5.57 0.06 1.98 -0.79 0.01  1.12 0.01 1
RXJ0142.0+2131             25.51326  21.51994 0.3873      10440 -0.76 0.01 -2.24 0.01 -5.87 0.02 1.63 -1.12 0.01  0.64 0.01 1
SPTCLJ0142-5032            25.54583 -50.54000 0.6793      13467 -0.80 0.05 -2.01 0.06 -5.94 0.17 2.28 -0.70 0.01  1.39 0.01 6
CIZAJ0142.9+4438           25.73917  44.64417 0.3410 0762800901 -0.47 0.02 -2.73 0.03 -6.80 0.18 1.16 -1.55 0.01 -0.00 0.01 4
WHLJ014429+021232          26.12454   2.21203 0.1660 0200430701 -0.93 0.01 -0.85 0.02 -5.56 0.07 2.76 -0.46 0.01  1.92 0.01 2
WHLJ014448-043258          26.20400  -4.55000 0.1700 0109661201 -0.77 0.02 -2.35 0.07 -6.21 0.18 1.67 -0.99 0.01  0.76 0.01 2
A2941                      26.25958 -53.01389 0.1183 0201900501 -0.89 0.01 -1.61 0.01 -7.05 0.10 2.31 -1.30 0.01  1.01 0.01 2
Halls-Lens                 26.73333  -9.49789 0.4440 0673750101 -0.76 0.03 -2.06 0.04 -6.90 0.43 1.24 -0.77 0.01  0.59 0.01 2
WHYJ014656-384314          26.73510 -38.72074 0.2553 0303560201 -0.61 0.03 -3.31 0.11 -5.17 0.06 0.91 -1.40 0.01 -0.08 0.01 2
WHLJ014752-093343          26.96708  -9.56194 0.4395 0673750101 -0.65 0.03 -1.88 0.03 -5.26 0.08 2.56 -0.50 0.01  1.73 0.01 2
WHLJ014855+130729          27.23012  13.12475 0.2270 0673770301 -0.39 0.01 -3.83 0.01 -7.71 0.22 0.95 -1.92 0.01 -0.40 0.01 2
MACSJ0150.3-1005           27.58866 -10.09181 0.3634      11711 -0.30 0.01 -3.69 0.01 -7.12 0.03 0.78 -1.47 0.01 -0.22 0.01 1
SPTCLJ0151-5954            27.85708 -59.90805 1.0300      13480 -0.86 0.01 -1.03 0.01 -6.57 0.16 2.86 -0.31 0.01  2.09 0.01 6
RXCJ0151.6-2900            27.90542 -28.97472 0.1823      17187 -0.35 0.01 -3.88 0.01 -6.33 0.01 0.88 -0.74 0.01  0.35 0.01 1
ZGXJ015223-140420          28.09398 -14.07233 0.3304 0109540101 -0.90 0.02 -1.81 0.04 -6.14 0.16 2.23 -1.01 0.01  1.15 0.01 2
MACSJ0152.5-2852           28.14375 -28.89389 0.3410       3264 -0.52 0.03 -2.85 0.07 -6.53 0.05 1.39 -1.03 0.01  0.52 0.01 1
MCXCJ0152.6-1358           28.17083 -13.96250 0.8310 0109540101 -1.23 0.05 -0.76 0.05 -5.00 0.11 3.00 -0.25 0.01  2.23 0.01 4
XCLASS471                  28.17300 -13.64900 0.8300 0112300101 -0.65 0.02 -1.68 0.07 -5.84 0.15 1.93 -0.82 0.01  1.06 0.01 4
A267                       28.17485   1.00709 0.2327       3580 -0.58 0.01 -2.17 0.01 -9.28 0.34 1.04 -1.48 0.01 -0.04 0.01 1
A262                       28.19500  36.15139 0.0174 0504780101  0.00 0.00  0.00 0.00  0.00 0.00 1.32 -1.73 0.01 -0.00 0.01 4
XCLASS442                  28.24100 -14.11400 0.7450 0109540101 -0.67 0.05 -2.39 0.09 -5.76 0.19 2.65 -1.28 0.01  1.27 0.01 2
RXCJ0153.5-0118            28.38333  -1.31222 0.2438 0762870401 -0.80 0.02 -2.39 0.03 -6.17 0.13 1.76 -1.36 0.01  0.57 0.01 2
MCXCJ0154.2-5937           28.56167 -59.63000 0.3600 0109460201 -0.87 0.01 -0.87 0.03 -6.08 0.17 1.95 -0.59 0.01  1.23 0.01 2
ACTCLJ0154.4-0321          28.61210  -3.35552 0.4458      19590 -0.54 0.01 -2.59 0.01 -6.74 0.09 1.03 -1.38 0.01  0.02 0.01 1
A272                       28.82954  33.94470 0.0877 0821690301 -0.77 0.02 -2.08 0.01 -6.38 0.03 2.36 -1.29 0.01  1.05 0.01 2
SPTCLJ0156-5541            29.04208 -55.69806 1.2200      13489 -0.63 0.01 -1.72 0.02 -7.92 0.55 1.46 -1.01 0.01  0.59 0.01 6
NGC741-742                 29.08764   5.62894 0.0186 0748190101  0.00 0.00  0.00 0.00  0.00 0.00 0.87 -2.21 0.01 -0.66 0.01 2
A2955                      29.24904 -17.03968 0.0943 0555220201 -0.71 0.01 -2.10 0.01 -5.79 0.01 2.52 -1.03 0.01  1.35 0.01 2
A281                       29.35125  -5.84000 0.0880 0781200101 -0.90 0.01 -1.71 0.01 -6.22 0.04 2.68 -1.13 0.01  1.40 0.01 2
A278                       29.35708  32.22389 0.0891 0203980101 -0.62 0.01 -2.77 0.02 -7.39 0.08 1.56 -1.86 0.01  0.08 0.01 2
A286                       29.61833  -1.78083 0.1603 0762870301 -0.77 0.02 -1.95 0.02 -6.57 0.09 1.78 -1.18 0.01  0.71 0.01 2
PSZ2G243.15-73.84          29.76294 -34.23512 0.4100 0827011301 -1.00 0.03 -1.49 0.01 -6.17 0.25 1.42 -0.81 0.01  0.70 0.01 4
CL0159+0030                29.82170   0.50344 0.3836       5777 -0.33 0.01 -2.69 0.02 -7.27 0.15 0.87 -0.94 0.01  0.21 0.01 3
MACSJ0159.8-0849           29.95555  -8.83303 0.4041       6106 -0.39 0.02 -2.99 0.14 -7.38 0.29 1.05 -1.63 0.01 -0.13 0.01 1
NGC777                     30.06209  31.42957 0.0167 0203610301  0.00 0.00  0.00 0.00  0.00 0.00 0.79 -3.05 0.01 -1.29 0.01 2
PSZ2G208.61-74.39          30.06260 -24.90780 0.7200 0693660801 -0.82 0.03 -1.03 0.02 -5.73 0.10 2.18 -1.09 0.01  1.06 0.01 2
GMBCGJ030.1+00.7           30.12750   0.74194 0.3448      15368 -0.31 0.01 -3.36 0.01 -4.95 0.03 1.07 -1.00 0.01  0.31 0.01 1
SPTCLJ0200-4852            30.14083 -48.87194 0.1925      13487 -0.37 0.01 -2.32 0.01 -5.44 0.01 0.97 -1.08 0.01  0.18 0.01 1
WHLJ020046-064230          30.19225  -6.70830 0.3383 0601740201 -0.71 0.02 -2.85 0.06 -5.98 0.16 1.97 -0.77 0.01  1.13 0.01 2
RMJ020119-064947           30.33177  -6.82991 0.3446 0601740201 -0.69 0.03 -1.58 0.03 -5.24 0.05 2.21 -1.26 0.01  0.96 0.01 2
A291                       30.43417  -2.20083 0.1970 0605000301 -0.31 0.01 -3.72 0.26 -9.20 0.56 0.79 -2.04 0.01 -0.60 0.01 2
WHLJ020233-073347          30.63760  -7.56292 0.5260 0411980201 -0.82 0.04 -1.25 0.04 -5.57 0.07 2.49 -0.41 0.01  1.75 0.01 2
PSZ2G134.64-11.80          30.65277  49.44566 0.2070 0763230201 -0.42 0.02 -3.07 0.02 -7.40 0.35 0.97 -2.02 0.01 -0.46 0.01 2
WHLJ020342-074706          30.92458  -7.78500 0.4398 0411980201 -0.80 0.02 -1.51 0.06 -6.06 0.14 3.05 -0.95 0.01  1.79 0.01 2
WHLJ020444-093145          31.18868  -9.52441 0.6232 0763910301 -0.70 0.03 -1.26 0.03 -4.59 0.06 2.03 -1.00 0.01  1.01 0.01 2
SPTCLJ0205-5829            31.44370 -58.48550 1.3220 0675010101 -0.82 0.05 -1.48 0.07 -5.49 0.21 2.54 -0.62 0.01  1.64 0.01 4
XLSSC100                   31.54900  -6.19300 0.9150 0742430201 -0.66 0.03 -1.89 0.07 -5.91 0.19 2.06 -0.89 0.01  1.10 0.01 2
ACTCLJ0206-0114            31.55583  -1.23806 0.6760      16229 -0.81 0.01 -1.74 0.01 -7.00 0.14 2.35 -0.85 0.01  1.35 0.01 1
XCLASS59                   31.95700   2.15600 0.0228 0741440101  0.00 0.00  0.00 0.00  0.00 0.00 1.68 -0.37 0.01  1.18 0.01 2
RXJ0210.2-3932             32.55750 -39.54750 0.1680 0401130101 -0.67 0.01 -3.12 0.16 -5.71 0.04 1.87 -1.12 0.01  0.81 0.01 2
RXJ0210.4-3929             32.60667 -39.49639 0.3058 0401130101 -0.80 0.03 -1.43 0.03 -6.17 0.08 2.46 -0.98 0.01  1.34 0.01 2
A2984                      32.85625 -40.28667 0.1042 0201900601 -0.40 0.01 -3.69 0.15 -7.06 0.04 1.27 -1.98 0.01 -0.21 0.01 2
SPTCLJ0212-4656            33.10792 -46.95000 0.6535      13464 -0.90 0.01 -1.02 0.02 -5.32 0.04 2.51 -0.21 0.01  1.90 0.01 6
XLSSC099                   33.22000  -6.20200 0.3910 0742430101 -0.51 0.03 -1.85 0.04 -5.51 0.08 1.99 -1.02 0.01  0.97 0.01 2
WHLJ021322-060556          33.34330  -6.10100 0.7400 0742430101 -0.78 0.02 -1.95 0.07 -6.47 0.40 1.85 -1.28 0.01  0.69 0.01 2
WHLJ021408-053531          33.53333  -5.59250 0.4440 0651170501 -0.90 0.02 -1.23 0.05 -5.55 0.15 2.67 -0.92 0.01  1.53 0.01 2
A329                       33.67125  -4.56333 0.1410 0404967201 -1.00 0.01 -1.22 0.01 -6.05 0.04 2.16 -1.11 0.01  1.03 0.01 2
WHLJ021446-035631          33.69355  -3.94187 0.1384 0763910401 -0.29 0.01 -3.55 0.20 -6.82 0.05 1.07 -1.91 0.01 -0.30 0.01 2
ACTJ0215-5212              33.82500 -52.20833 0.5100      12268 -0.56 0.01 -1.76 0.01 -5.08 0.05 1.15 -1.09 0.01  0.31 0.01 1
XCLASS345                  33.84667  -3.72625 1.0040 0673110201 -0.86 0.05 -1.60 0.02 -5.50 0.16 2.38 -1.37 0.01  1.02 0.01 4
ACTCLJ0215.4+0030          33.86875   0.51036 0.8650 0762290501 -0.72 0.04 -1.99 0.04 -5.81 0.17 2.17 -1.54 0.01  0.75 0.01 2
CL0216-1747                34.14000 -17.79139 0.5780       5760 -0.54 0.01 -2.04 0.02 -6.22 0.04 1.39 -0.86 0.01  0.64 0.01 1
AS239                      34.17625 -47.82333 0.0635 0501110201 -0.55 0.01 -2.81 0.01 -6.83 0.03 1.65 -1.97 0.01  0.08 0.01 2
1RXSJ021649+7036           34.25583  70.60445 0.0655      16293 -0.53 0.01 -1.84 0.01 -6.39 0.01 1.36 -1.14 0.01  0.43 0.01 1
ACTCLJ0217-5245            34.29583 -52.75556 0.3432 0652951401 -1.07 0.01 -0.75 0.05 -6.92 0.41 2.42 -0.77 0.01  1.46 0.01 4
XLSSJ021744-0346           34.43300  -3.76000 1.9100 0760540101 -0.53 0.03 -2.44 0.06 -4.74 0.07 1.94 -1.35 0.01  0.71 0.01 2
ACTCL0217.8-0048           34.45084  -0.80422 0.7880 0762290201 -0.76 0.04 -1.54 0.02 -5.49 0.20 2.21 -0.56 0.01  1.44 0.01 2
CLJ021801-034433           34.50494  -3.73278 0.7203 0760540101 -0.90 0.04 -1.53 0.02 -5.70 0.11 2.02 -0.61 0.01  1.27 0.01 2
WHLJ021805-033923          34.52200  -3.65600 0.2000 0760540101 -0.30 0.01 -3.03 0.02 -6.57 0.20 0.91 -0.81 0.01  0.32 0.01 2
ACTCLJ0218.2-0041          34.57000  -0.69494 0.6720 0762290201 -0.89 0.02 -1.78 0.02 -6.63 0.40 2.52 -1.24 0.01  1.21 0.01 2
WHLJ021831+003859          34.63263  -0.64975 0.4376 0762290201 -0.70 0.02 -1.06 0.01 -6.22 0.16 2.21 -1.22 0.01  1.00 0.01 2
ACTCLJ0219.8+0022          34.95792   0.37361 0.5522 0800971201 -0.73 0.03 -1.41 0.02 -5.96 0.10 2.15 -1.12 0.01  1.01 0.01 2
RXCJ0220.9-3829            35.23583 -38.48472 0.2287       9411 -0.37 0.01 -3.72 0.01 -7.84 0.06 0.76 -1.78 0.01 -0.45 0.01 1
WHLJ022133+212157          35.39092  21.36593 0.1844 0827030601 -0.94 0.01 -1.75 0.02 -7.96 0.49 1.91 -1.91 0.01  0.31 0.01 4
WHLJ022145-034602          35.44083  -3.76889 0.4290 0037982501 -0.68 0.03 -1.69 0.03 -6.04 0.16 1.83 -1.09 0.01  0.80 0.01 2
XLSSC006                   35.46413  -3.75348 0.4412 0604280101 -0.53 0.02 -2.45 0.03 -7.04 0.25 1.25 -1.86 0.01 -0.14 0.01 2
RCS0222+0144               35.66917   1.74222 0.2500      10485 -0.61 0.01 -2.55 0.01 -5.35 0.02 1.94 -0.81 0.01  1.08 0.01 1
XCLASS1385                 35.78400  86.33700 0.1860      20783 -0.52 0.01 -2.18 0.01 -5.04 0.01 2.16 -0.59 0.01  1.39 0.01 5
ACTCLJ0223.1-0056          35.79167  -0.95247 0.6630 0800970901 -0.63 0.03 -2.33 0.02 -8.28 0.59 1.34 -1.18 0.01  0.38 0.01 2
WHLJ022328-085155          35.86761  -8.86541 0.1629 0763910701 -0.55 0.01 -2.01 0.03 -6.78 0.09 2.38 -0.97 0.01  1.29 0.01 2
WHYJ022333+425356          35.88948  42.89902 0.3175 0002970201 -0.67 0.02 -2.16 0.04 -6.25 0.09 2.04 -1.29 0.01  0.83 0.01 2
XCLASS1955                 36.01708  -4.22514 1.0500 0210490101 -0.57 0.03 -2.29 0.05 -5.49 0.08 1.77 -1.36 0.01  0.58 0.01 4
RCSJ0224.5-0002            36.12500  -0.03333 0.7730       4987 -0.61 0.01 -2.12 0.01 -5.58 0.04 1.54 -0.82 0.01  0.78 0.01 1
RXCJ0225.1-2928            36.29375 -29.47389 0.0607 0201900701 -0.33 0.01 -2.65 0.03 -6.76 0.02 1.60 -1.24 0.01  0.54 0.01 2
XCLASS54                   36.32000  -5.88800 0.0500 0404965201 -0.32 0.01 -2.94 0.03 -6.22 0.01 1.87 -1.90 0.01  0.28 0.01 2
SLJ0225.3-0441             36.35208  -4.67833 0.2600 0109520301 -0.48 0.02 -3.02 0.04 -7.06 0.45 1.54 -1.55 0.01  0.28 0.01 2
PLCKESZG256.4-65           36.35674 -42.01405 0.2200 0803550101 -0.58 0.01 -2.99 0.05 -6.97 0.18 1.19 -1.22 0.01  0.25 0.01 2
WHLJ022544-031233          36.43720  -3.20917 0.1412 0037981301 -0.99 0.01 -0.82 0.01 -6.08 0.02 2.46 -1.34 0.01  1.09 0.01 2
HSCSJ022549-0553           36.45542  -5.89617 0.2327 0404965201 -0.60 0.02 -1.95 0.02 -5.94 0.06 2.21 -1.53 0.01  0.78 0.01 2
A3017                      36.46739 -41.90866 0.2195 0803550101 -0.48 0.02 -3.13 0.08 -5.87 0.10 0.95 -1.00 0.01  0.22 0.01 4
PSZ2G138.61-10.84          36.75640  49.08170 0.7020 0783881701 -0.44 0.04 -1.89 0.06 -5.53 0.11 1.87 -1.01 0.01  0.89 0.01 2
RzCS768                    36.84292  -3.36139 0.3290 0651770101 -0.59 0.02 -2.07 0.01 -6.46 0.15 1.61 -0.95 0.01  0.74 0.01 2
XLSSC003                   36.90861  -3.29978 0.8378 0651770101 -0.62 0.03 -2.29 0.07 -6.19 0.16 2.27 -1.20 0.01  1.06 0.01 2
WHLJ022804-045100          37.01865  -4.84987 0.2871 0109520201 -0.77 0.02 -1.99 0.03 -5.80 0.10 2.33 -0.77 0.01  1.39 0.01 2
MCXCJ0228.2-1005           37.05500 -10.09444 0.1490 0112860101 -0.57 0.01 -2.95 0.14 -5.57 0.05 1.63 -0.86 0.01  0.81 0.01 2
WHLJ022827-042608          37.11594  -4.43548 0.4330 0112680401 -0.77 0.03 -1.43 0.04 -5.84 0.17 2.77 -0.48 0.01  1.91 0.01 2
ACTCLJ0228+0030            37.12667   0.51000 0.7200      16303 -0.73 0.01 -1.72 0.01 -5.52 0.03 0.44 -0.67 0.01  0.08 0.01 1
WHLJ022832-094920          37.13723  -9.82220 0.3748 0694590301 -0.74 0.03 -1.16 0.02 -5.46 0.07 2.33 -0.54 0.01  1.54 0.01 2
WHLJ022857+313444          37.23981  31.57886 0.4303 0693970301 -0.44 0.02 -2.30 0.08 -6.16 0.20 1.44 -1.17 0.01  0.47 0.01 2
RXCJ0229.3-3332            37.34292 -33.53778 0.0792 0677180801 -0.57 0.01 -2.19 0.01 -6.95 0.02 1.53 -1.60 0.01  0.24 0.01 2
XCLASS1218                 37.44100 -29.63200 0.0610 0305800901 -0.49 0.01 -3.39 0.03 -5.39 0.01 1.07 -1.80 0.01 -0.23 0.01 4
HSCJ0230-0626              37.58482  -6.43386 1.0880 0800400401 -1.14 0.04 -0.97 0.07 -6.10 0.21 2.14 -0.72 0.01  1.29 0.01 2
CL0230+1836                37.61083  18.60611 0.7990       5754 -1.03 0.01 -1.95 0.01 -6.01 0.11 2.85 -0.24 0.01  2.13 0.01 1
SPTCLJ0230-6028            37.64100 -60.46940 0.7400 0675010401 -0.55 0.02 -2.42 0.03 -6.58 0.23 1.52 -1.58 0.01  0.25 0.01 2
SPTCLJ0231-5403            37.77700 -54.06400 0.5855 0204530101 -0.68 0.02 -1.68 0.01 -6.06 0.17 2.11 -1.18 0.01  0.94 0.01 2
A362                       37.94708  -4.85583 0.1843 0762870201 -0.94 0.01 -1.27 0.01 -6.64 0.14 2.24 -1.54 0.01  0.80 0.01 2
SPTCLJ0232-4421            38.07787 -44.34486 0.2836 0042340301 -0.51 0.01 -2.89 0.06 -6.65 0.15 1.09 -0.67 0.01  0.55 0.01 4
ACTJ0232-5257              38.18750 -52.95222 0.5900      12263 -0.90 0.01 -1.91 0.02 -5.12 0.03 2.86 -0.37 0.01  2.05 0.01 1
SPTCLJ0233-5819            38.25610 -58.32690 0.6630 0675010601 -0.75 0.03 -2.26 0.04 -6.01 0.21 1.70 -1.55 0.01  0.39 0.01 2
XCLASS2254                 38.25800 -71.27300 0.5500 0510181701 -0.84 0.03 -1.45 0.02 -5.77 0.12 2.21 -1.27 0.01  0.96 0.01 2
WHLJ023317+201245          38.32100  20.21241 0.1721 0604210301 -0.65 0.01 -2.27 0.04 -5.95 0.04 1.83 -1.52 0.01  0.51 0.01 2
WHLJ023347-085057          38.44667  -8.84917 0.2600 0690870101 -0.97 0.02 -1.26 0.02 -4.95 0.04 2.41 -0.57 0.01  1.58 0.01 2
SPTCLJ0234-5831            38.67000 -58.52000 0.4150 0674491001 -0.36 0.02 -2.45 0.06 -7.22 0.28 1.20 -1.29 0.01  0.21 0.01 4
ACTJ0235-5121              38.94667 -51.35167 0.2780      12262 -0.82 0.01 -1.36 0.01 -6.23 0.10 1.77 -1.25 0.01  0.65 0.01 1
RXJ0236.0-5224             39.02083 -52.41889 0.5900      12096 -0.48 0.01 -1.93 0.02 -5.23 0.11 0.73 -0.75 0.01  0.23 0.01 6
ACTJ0237-4939              39.26250 -49.65750 0.4000      12266 -0.82 0.01 -2.32 0.02 -6.43 0.06 2.59 -0.56 0.01  1.72 0.01 1
2PIGG-1571                 39.26804 -25.39286 0.0568 0655300301 -0.83 0.01 -0.44 0.01 -5.58 0.01 2.35 -1.40 0.01  0.97 0.01 2
A368                       39.37167 -26.50472 0.2200       9412 -0.38 0.01 -3.26 0.01 -7.72 0.04 1.04 -1.73 0.01 -0.21 0.01 1
A3038                      39.50625 -52.40278 0.1350       9392 -0.59 0.01 -2.00 0.01 -6.26 0.02 1.81 -1.07 0.01  0.80 0.01 3
WHLJ023941-012812          39.92365  -1.46989 0.3246 0782150101 -0.95 0.03 -1.62 0.04 -5.20 0.05 1.78 -0.28 0.01  1.32 0.01 2
A370                       39.96038  -1.58561 0.3750 0782150101 -0.88 0.03 -1.99 0.03 -6.09 0.18 2.00 -0.85 0.01  1.09 0.01 4
ACTCLJ0240.0+0116          40.00708   1.26844 0.6200 0800971001 -0.91 0.03 -1.31 0.01 -6.17 0.30 2.21 -1.22 0.01  0.99 0.01 2
SPTCLJ0240-5946            40.16200 -59.77030 0.4000 0674490101 -0.62 0.03 -1.82 0.04 -7.19 0.21 1.45 -1.53 0.01  0.23 0.01 2
ACTCLJ0241.2-0018          40.31417  -0.31139 0.6840 0762290401 -0.94 0.05 -1.30 0.02 -7.91 0.60 1.97 -0.78 0.01  1.12 0.01 2
A3041                      40.33708 -28.65750 0.2352 0762800601 -0.90 0.02 -1.25 0.01 -5.76 0.05 2.46 -1.02 0.01  1.31 0.01 4
MACSJ0242.5-213            40.64958 -21.54056 0.3140 0673830101 -0.23 0.01 -2.93 0.01 -8.69 0.32 0.77 -1.80 0.01 -0.45 0.01 4
SPTCLJ0243-5930            40.86167 -59.51333 0.6500      13484 -0.59 0.01 -1.97 0.02 -6.95 0.10 1.55 -1.11 0.01  0.59 0.01 1
SPTCLJ0243-4833            40.91000 -48.55700 0.5300 0723780801 -0.47 0.03 -2.37 0.05 -7.28 1.06 1.13 -1.60 0.01 -0.05 0.01 2
MCXCJ0244.1-2611           41.02625 -26.18528 0.1362 0729160301 -0.97 0.01 -1.74 0.02 -6.22 0.08 2.46 -0.97 0.01  1.35 0.01 2
AS295                      41.37125 -53.02361 0.3000      16524 -0.80 0.01 -0.90 0.01 -7.02 0.06 1.94 -0.75 0.01  1.12 0.01 3
CLJ0245+0936               41.44042   9.61000 0.1470       9394 -0.39 0.01 -2.65 0.01 -5.53 0.01 1.57 -0.92 0.01  0.73 0.01 1
A376                       41.51083  36.88778 0.0488      12277 -0.46 0.01 -2.43 0.01 -7.16 0.01 1.73 -1.18 0.01  0.67 0.01 1
A3048                      41.52172 -20.47394 0.3085 0674380501 -0.64 0.02 -2.57 0.04 -6.25 0.14 1.41 -1.31 0.01  0.35 0.01 2
PLCKG205.0-63.0            41.60750 -20.55469 0.3100 0674380501 -1.03 0.02 -1.60 0.02 -6.28 0.24 2.63 -1.36 0.01  1.21 0.01 2
AS296                      41.71466 -42.37802 0.0696 0555220301 -0.68 0.01 -2.61 0.03 -6.46 0.04 1.65 -0.87 0.01  0.82 0.01 2
A383                       42.01413  -3.52923 0.1898       2321 -0.27 0.01 -3.68 0.03 -8.18 0.04 0.84 -2.08 0.01 -0.59 0.01 3
ACTCLJ0248.2+0238          42.05000   2.63417 0.5568      19591 -0.70 0.01 -1.69 0.03 -6.12 0.16 1.61 -0.87 0.01  0.79 0.01 1
A384                       42.06792  -2.27889 0.2360 0721890401 -0.73 0.02 -2.13 0.02 -7.10 0.24 1.33 -1.40 0.01  0.23 0.01 2
IC1860                     42.40375 -31.18861 0.0223 0146510401  0.00 0.00  0.00 0.00  0.00 0.00 0.87 -1.54 0.01 -0.20 0.01 2
XCLASS514                  42.52800 -31.06800 0.9100 0146510401 -0.87 0.03 -0.92 0.02 -4.96 0.06 2.63 -0.68 0.01  1.67 0.01 2
SPTCLJ0252-4824            43.21208 -48.41500 0.4207      13494 -0.92 0.01 -1.11 0.01 -6.33 0.06 1.45 -0.71 0.01  0.78 0.01 6
NGC1132                    43.21630  -1.27470 0.0231 0151490101  0.00 0.00  0.00 0.00  0.00 0.00 1.22 -1.36 0.01  0.17 0.01 4
PSZ2G277.76-51.74          43.59620 -58.96360 0.4400 0674380301 -0.99 0.03 -1.25 0.01 -5.87 0.21 1.94 -0.91 0.01  1.01 0.01 2
SPTCLJ0254-6051            43.60150 -60.86430 0.4400 0692900201 -1.01 0.03 -1.32 0.03 -5.64 0.09 2.36 -0.79 0.01  1.40 0.01 2
CIZAJ0254.4+4134           43.62292  41.57167 0.0172 0605540101  0.00 0.00  0.00 0.00  0.00 0.00 1.88 -1.43 0.01  0.61 0.01 4
MCXCJ0255.8+0918           43.96375   9.31333 0.0258 0203610501  0.00 0.00  0.00 0.00  0.00 0.00 0.88 -2.26 0.01 -0.69 0.01 2
PLCKG147.3-16.6            44.09900  40.29100 0.6400 0693661601 -0.97 0.04 -1.11 0.01 -5.77 0.16 2.57 -1.37 0.01  1.15 0.01 2
SPTCLJ0256-5617            44.10083 -56.29722 0.6300      14448 -0.91 0.02 -1.04 0.03 -6.26 0.09 1.87 -0.70 0.01  1.10 0.01 1
ACTCLJ0256.5+0006          44.12833   0.10083 0.3600 0801610101 -0.73 0.04 -1.49 0.02 -5.59 0.06 1.84 -0.76 0.01  1.04 0.01 4
MACSJ0257-2325             44.28813 -23.43495 0.5049 0551850201 -0.55 0.02 -2.17 0.05 -7.71 0.49 1.26 -1.73 0.01 -0.05 0.01 4
SPTCLJ0257-5732            44.35160 -57.54230 0.4340 0674491101 -0.85 0.03 -1.44 0.04 -5.25 0.07 2.76 -0.68 0.01  1.76 0.01 2
A400                       44.41208   6.00611 0.0244 0404010101  0.00 0.00  0.00 0.00  0.00 0.00 2.62 -1.13 0.01  1.35 0.01 4
A402                       44.42125 -22.15500 0.3224       3267 -0.47 0.01 -2.56 0.01 -6.39 0.01 1.08 -1.09 0.01  0.26 0.01 1
A399                       44.48508  13.01644 0.0718 0112260101 -0.90 0.01 -1.48 0.01 -6.61 0.07 1.67 -0.89 0.01  0.82 0.01 4
WHYJ025829-090517          44.62101  -9.08810 0.1904 0851181201 -0.84 0.02 -1.58 0.02 -6.33 0.06 1.96 -0.92 0.01  1.01 0.01 2
WHLJ025847+001218          44.69412   0.20512 0.2589 0606431301 -0.52 0.02 -1.90 0.04 -5.86 0.05 2.51 -1.10 0.01  1.29 0.01 2
A3074                      44.73417 -52.71722 0.0730       7374 -0.67 0.01 -2.63 0.01 -6.64 0.01 2.37 -0.83 0.01  1.38 0.01 1
A401                       44.73958  13.57944 0.0737      14024 -0.67 0.01 -2.17 0.01 -7.46 0.01 1.51 -1.96 0.01 -0.02 0.01 1
WHLJ025932+001354          44.88542   0.23167 0.2007 0606431301 -0.69 0.02 -1.75 0.03 -6.43 0.12 2.08 -1.11 0.01  0.97 0.01 2
CIZAJ0300.7+4427           45.18750  44.46306 0.0300 0744100301 -0.59 0.01 -2.04 0.01 -6.06 0.01 2.12 -1.21 0.01  0.93 0.01 2
RBS380                     45.28125 -47.10695 0.5150       2201 -0.07 0.03 -4.19 0.29 -6.28 0.50 0.57 -0.78 0.25  0.10 0.17 1
Z808                       45.40917   1.92083 0.1934      12253 -0.31 0.01 -3.82 0.01 -7.50 0.02 0.74 -1.77 0.01 -0.45 0.01 1
A407                       45.45583  35.83500 0.0462      18267 -0.49 0.01 -3.31 0.01 -7.06 0.01 1.84 -1.70 0.01  0.40 0.01 1
CL0302-0423                45.58875  -4.39139 0.3500       5782 -0.22 0.01 -3.47 0.01 -7.06 0.03 0.60 -2.28 0.01 -0.90 0.01 1
RXCJ0303.7-7752            45.94333 -77.86916 0.2742      15113 -0.76 0.01 -2.14 0.03 -6.99 0.09 1.12 -1.12 0.01  0.27 0.01 3
A3084                      46.03000 -36.94333 0.0977       9413 -0.34 0.01 -3.32 0.04 -6.69 0.01 0.91 -1.80 0.01 -0.35 0.01 1
ACTJ0304-4921              46.06250 -49.36167 0.4700      12265 -0.51 0.01 -2.30 0.01 -6.91 0.10 1.15 -1.35 0.01  0.13 0.01 1
SPTCLJ0304-4401            46.06400 -44.03000 0.5200 0700182201 -0.96 0.03 -1.33 0.01 -4.80 0.07 2.06 -0.62 0.01  1.29 0.01 4
MCXCJ0305.3+1728           46.32583  17.47333 0.4250 0112190101 -0.68 0.03 -1.92 0.03 -5.35 0.05 1.73 -1.09 0.01  0.73 0.01 2
CL0302+1658                46.38208  17.16750 0.4240        525 -0.36 0.01 -2.50 0.03 -7.02 0.14 1.22 -0.82 0.02  0.54 0.01 1
XCLASS500                  46.56000  -0.09500 0.4250 0142610101 -0.78 0.02 -2.17 0.05 -5.98 0.23 1.72 -1.11 0.01  0.71 0.01 2
WHLJ030617-000824          46.57240  -0.14300 0.1090 0142610101 -1.03 0.01 -1.68 0.01 -6.04 0.05 2.41 -0.52 0.01  1.62 0.01 2
MCXCJ0306.4-0943           46.61833  -9.72806 0.0338 0601930401 -0.10 0.01 -4.44 0.04 -5.78 0.01 0.80 -2.31 0.01 -0.78 0.01 4
A3088                      46.76708 -28.67056 0.2534 0042340501 -0.46 0.02 -2.71 0.03 -8.22 0.56 0.88 -2.28 0.01 -0.70 0.01 4
SPTCLJ0307-6225            46.83333 -62.43361 0.6100      12191 -1.05 0.01 -1.62 0.01 -4.86 0.02 2.48  0.04 0.01  2.05 0.01 1
SPTCLJ0307-5042            46.96083 -50.70500 0.5500      13476 -0.70 0.01 -2.76 0.02 -7.01 0.09 1.76 -0.99 0.01  0.82 0.01 6
MACSJ0308.9+2645           47.23250  26.76028 0.3240       3268 -0.63 0.01 -3.10 0.03 -6.86 0.03 1.21 -1.43 0.01  0.12 0.01 1
CXO031027-203537           47.61500 -20.59306 0.6916      14236 -0.47 0.01 -2.17 0.01 -5.97 0.03 0.97 -1.38 0.01 -0.02 0.01 6
SPTCLJ0310-4646            47.63375 -46.78500 0.2056      13492 -0.26 0.01 -2.73 0.01 -5.68 0.01 0.89 -1.33 0.01 -0.04 0.01 1
A3094                      47.89125 -26.92111 0.0680       5799 -0.76 0.01 -1.80 0.01 -6.40 0.01 2.33 -0.56 0.01  1.53 0.01 1
WHYJ031221+183929          48.08942  18.65816 0.2314 0724440101 -0.75 0.02 -1.34 0.01 -6.09 0.12 2.12 -0.74 0.01  1.25 0.01 2
PLCKG171.9-40.6            48.23083   8.38056 0.2700      15302 -0.83 0.01 -2.01 0.01 -7.24 0.06 1.73 -0.95 0.01  0.83 0.01 1
SPTCLJ0313-5334            48.48090 -53.57810 1.3700 0803050401 -0.72 0.03 -1.60 0.03 -5.54 0.10 1.86 -1.28 0.01  0.70 0.01 4
A3104                      48.58250 -45.42417 0.0730 0765000401 -0.42 0.01 -3.03 0.03 -7.79 0.12 1.05 -1.97 0.01 -0.36 0.01 2
SPTCLJ0317-5935            49.32080 -59.58560 0.4690 0674490501 -0.77 0.03 -2.15 0.05 -6.97 0.28 2.35 -1.45 0.01  0.94 0.01 2
A3112                      49.49375 -44.23889 0.0753 0603050101 -0.27 0.01 -3.41 0.04 -8.06 0.04 0.64 -1.74 0.01 -0.51 0.01 4
CL0318-0302                49.63917  -3.04889 0.3700       5775 -0.61 0.01 -1.56 0.01 -6.87 0.03 1.67 -0.59 0.01  1.03 0.01 1
MOOJ0319-0025              49.85667  -0.42222 1.1940      19577 -0.42 0.02 -1.99 0.05 -4.89 0.08 1.80 -0.50 0.01  1.18 0.01 1
Perseus                    49.94667  41.51306 0.0179 0305780101  0.00 0.00  0.00 0.00  0.00 0.00 1.00 -1.57 0.01 -0.13 0.01 4
MCXCJ0320.3-4259           50.07542 -42.98694 0.1580 0670380601 -0.56 0.02 -2.28 0.05 -5.92 0.07 1.58 -1.00 0.01  0.68 0.01 2
ACTCLJ0320.4+0032          50.12417   0.53139 0.3561 0781040101 -0.41 0.02 -2.35 0.05 -7.19 0.26 1.01 -1.53 0.01 -0.09 0.01 4
MCXCJ0320.6-4311           50.15750 -43.19778 0.1490 0670380601 -0.67 0.01 -2.24 0.04 -5.89 0.03 1.83 -1.11 0.01  0.79 0.01 2
WHLJ032111+002620          50.29667   0.43889 0.3561 0781040101 -0.61 0.03 -2.80 0.03 -6.43 0.22 1.28 -1.34 0.01  0.23 0.01 2
A3120                      50.48750 -51.32583 0.0690       6951 -0.23 0.01 -4.36 0.08 -8.26 0.02 0.69 -2.14 0.01 -0.74 0.01 1
A3122                      50.57625 -41.33889 0.0643 0720253201 -0.90 0.01 -1.30 0.01 -6.03 0.02 2.06 -0.93 0.01  1.08 0.01 2
1RXSJ0324.0+2421           51.00750  24.35861 9.9999      20851  0.00 0.00  0.00 0.00  0.00 0.00 1.18 -1.07 0.01  0.34 0.01 1
SPTCLJ0324-6236            51.05292 -62.60167 0.7400      13137 -0.52 0.03 -2.52 0.18 -4.99 0.23 1.23 -0.82 0.01  0.55 0.01 1
WHYJ032447-290521          51.19815 -29.08926 0.1922 0204190201 -0.63 0.02 -2.36 0.08 -9.16 0.49 2.32 -0.44 0.01  1.61 0.01 2
Mrk609                     51.35061  -6.13301 0.0341 0103861001 -0.11 0.01 -4.27 0.04 -7.96 0.06 0.83 -3.06 0.01 -1.27 0.01 2
WHLJ032551+405825          51.46453  40.97372 0.2734 0554500801 -0.89 0.02 -1.45 0.02 -5.64 0.06 1.83 -0.56 0.01  1.17 0.01 2
MACSJ0326.8-0043           51.70833  -0.73083 0.4450       5810 -0.19 0.01 -3.29 0.01 -7.98 0.10 0.58 -2.11 0.01 -0.80 0.01 1
WHLJ032727.5-132630        51.86454 -13.44159 0.5640      12960 -0.55 0.02 -2.06 0.03 -6.89 0.07 1.34 -1.24 0.01  0.34 0.01 1
3C88                       51.97708   2.56306 0.0302 0403010101 -0.04 0.01 -3.82 0.04 -6.45 0.01 0.78 -2.32 0.01 -0.80 0.01 4
CL0328-2140                52.15042 -21.66778 0.5900       5755 -0.63 0.01 -2.37 0.02 -6.66 0.03 1.42 -1.01 0.01  0.56 0.01 1
A3126                      52.15625 -55.71278 0.0856 0720250501 -0.61 0.01 -2.37 0.01 -8.25 0.19 1.47 -1.82 0.01  0.04 0.01 4
RXJ0329.0+0256             52.26172   2.94182 0.4122 0200750401 -0.76 0.04 -1.53 0.04 -5.98 0.22 2.32 -0.73 0.01  1.41 0.01 2
SPTCLJ0329-2330            52.31750 -23.50306 1.2270      18282 -0.72 0.01 -1.97 0.03 -6.47 0.06 1.69 -1.07 0.01  0.72 0.01 6
MACS0329.7-0212            52.42292  -2.19611 0.4500       6108 -0.30 0.01 -3.68 0.01 -7.19 0.03 0.72 -1.13 0.02 -0.03 0.01 1
A3128                      52.47917 -52.56667 0.0599 0400130201 -0.52 0.01 -2.45 0.01 -5.54 0.01 1.97 -1.27 0.01  0.78 0.01 4
ACTCL0330-5228             52.66667 -52.48056 0.4400 0400130101 -1.07 0.02 -1.78 0.02 -5.89 0.20 2.48 -0.80 0.01  1.47 0.01 2
RXCJ0331.1-2100            52.78167 -21.00417 0.1880      10790 -0.28 0.01 -3.04 0.01 -8.17 0.07 0.66 -1.76 0.01 -0.51 0.01 1
WHYJ033127-281811          52.86248 -28.30309 0.2570 0827211401 -0.19 0.01 -4.44 0.01 -6.16 0.07 0.72 -1.83 0.01 -0.51 0.01 2
CL0333-2456                53.29250 -24.94472 0.4750       5764 -0.71 0.01 -1.64 0.01 -6.15 0.02 1.95 -0.75 0.01  1.12 0.01 1
A3135                      53.50935 -39.00015 0.0642 0601930201 -0.84 0.01 -1.82 0.04 -6.64 0.05 2.81 -1.27 0.01  1.40 0.01 4
SPTCLJ0334-4659            53.54708 -46.99611 0.4861      13470 -0.44 0.01 -2.56 0.01 -6.86 0.07 1.13 -1.39 0.01  0.08 0.01 6
RXJ0334.2-0111             53.56917  -1.18778 0.1519      14028 -0.39 0.01 -2.01 0.01 -6.46 0.01 0.99 -0.78 0.01  0.40 0.01 1
RXCJ0334-5342              53.73417 -53.70222 0.0630       6953 -0.63 0.01 -3.09 0.01 -2.91 0.01 2.43 -0.22 0.01  1.83 0.01 1
PSZ1G193.29-46.13          53.96417  -6.97578 0.6500 0693661501 -1.20 0.03 -1.15 0.03 -5.86 0.15 2.23 -0.84 0.01  1.27 0.01 2
A3140                      54.07792 -40.62222 0.0620       9416 -0.21 0.01 -2.77 0.01 -7.21 0.01 0.75 -1.98 0.01 -0.59 0.01 1
MCXCJ0336.8-2804           54.20583 -28.08139 0.1050 0827231101 -0.85 0.01 -2.36 0.02 -6.07 0.04 2.11 -1.14 0.01  0.98 0.01 4
RXJ0337-3457               54.35292 -34.95806 0.8400 0210480101 -0.71 0.02 -0.69 0.04 -6.08 0.35 2.79 -0.96 0.01  1.59 0.01 4
MCXCJ0337.7-2522           54.43812 -25.37669 0.5850 0107860401 -0.63 0.02 -1.35 0.05 -6.11 0.16 2.56 -0.74 0.01  1.58 0.01 2
ZGXJ033748-230400          54.44937 -23.06672 0.6426 0305930101 -0.56 0.03 -1.69 0.02 -5.98 0.10 1.80 -1.33 0.01  0.62 0.01 4
A447                       54.49500  -5.12028 0.1123        796 -0.39 0.01 -2.99 0.08 -6.76 0.01 1.63 -1.76 0.01  0.20 0.01 1
Fornax                     54.61625 -35.44833 0.0046 0012830101  0.00 0.00  0.00 0.00  0.00 0.00 1.15 -2.31 0.01 -0.52 0.01 2
PSZ2G176.27-35.04          54.68472   9.97118 0.0347 0109870101 -0.20 0.01 -3.27 0.01 -8.95 0.08 0.79 -2.25 0.01 -0.75 0.01 4
A3151                      55.11549 -28.70637 0.0676 0653770101 -0.64 0.01 -2.18 0.01 -7.06 0.03 2.12 -1.73 0.01  0.58 0.01 2
RXCJ0340.6-0239            55.17417  -2.66583 0.0360 0800760701 -0.19 0.01 -3.65 0.03 -6.45 0.01 1.10 -1.66 0.01 -0.12 0.01 2
RXCJ0340-4542              55.20625 -45.67778 0.0698       6954 -0.80 0.01 -1.29 0.01 -8.27 0.03 1.84 -0.93 0.01  0.92 0.01 1
CL0340-2823                55.21500 -28.38611 0.3460       5780 -0.45 0.01 -2.16 0.01 -6.33 0.06 1.25 -1.17 0.01  0.33 0.01 1
RBS461                     55.32042  15.40750 0.0290 0505230401  0.00 0.00  0.00 0.00  0.00 0.00 1.51 -2.00 0.01 -0.05 0.01 4
WHYJ034138-531028          55.40631 -53.17435 0.0852 0744411301 -0.85 0.01 -1.66 0.01 -5.53 0.02 2.33 -0.73 0.01  1.42 0.01 2
WHYJ034152-011652          55.46401  -1.28134 0.1213 0200430101 -0.77 0.01 -2.15 0.13 -5.91 0.03 1.69 -1.59 0.01  0.36 0.01 2
ACTCLJ0342.0+0105          55.50875   1.08542 1.0700 0762290101 -0.88 0.06 -1.90 0.08 -5.85 0.19 2.02 -1.06 0.01  0.96 0.01 2
A3158                      55.72458 -53.63528 0.0597 0300210201 -0.71 0.01 -2.04 0.01 -7.65 0.10 1.60 -1.57 0.01  0.31 0.01 4
SPTCLJ0343-5518            55.76340 -55.30490 0.4900 0724770801 -0.72 0.03 -2.07 0.04 -6.42 0.15 2.00 -1.13 0.01  0.90 0.01 2
SPTCLJ0344-5452            56.09260 -54.87260 1.0100 0675010701 -0.75 0.04 -2.21 0.06 -6.77 0.48 1.92 -1.36 0.01  0.69 0.01 2
ZGXJ034501-411320          56.25456 -41.22211 0.4664 0201900801 -0.50 0.03 -2.48 0.07 -5.72 0.05 1.56 -1.17 0.01  0.55 0.01 2
AS384                      56.44042 -41.20750 0.0500 0201900801 -0.25 0.01 -3.83 0.03 -8.33 0.04 1.08 -2.29 0.01 -0.56 0.01 2
A458                       56.48333 -24.28028 0.1057 0765031101 -0.69 0.01 -2.73 0.03 -5.67 0.03 1.84 -1.16 0.01  0.76 0.01 2
ACTJ0346-5438              56.71250 -54.64833 0.5500      12270 -0.60 0.03 -2.43 0.12 -5.71 0.03 1.43 -1.09 0.01  0.51 0.01 1
SPTCLJ0348-4514            57.07583 -45.24528 0.3251      13465 -0.68 0.01 -1.94 0.01 -6.38 0.03 1.36 -1.14 0.01  0.43 0.01 1
CL0350-3801                57.68292 -38.02361 0.3630       7227 -0.54 0.01 -2.31 0.02 -7.62 0.60 1.78 -0.95 0.01  0.86 0.01 1
AS405                      57.78708 -82.21667 0.0613 0720250601 -0.73 0.01 -2.63 0.01 -6.93 0.03 2.02 -1.65 0.01  0.56 0.01 4
RXJ0351.6-3649             57.90750 -36.83056 0.3720 0603500201 -0.90 0.02 -1.37 0.08 -4.69 0.05 2.86 -1.22 0.01  1.47 0.01 2
RBS485                     58.08625 -54.88583 0.0444 0651580601 -0.65 0.01 -2.51 0.01 -6.58 0.01 2.25 -1.43 0.01  0.88 0.01 2
A3186                      58.12292 -74.03083 0.1273 0723161201 -0.98 0.02 -1.48 0.01 -6.12 0.08 1.53 -0.78 0.01  0.79 0.01 4
SPTCLJ0352-5647            58.23667 -56.79917 0.6600      13490 -0.66 0.01 -1.54 0.01 -6.07 0.05 1.73 -0.88 0.01  0.87 0.01 1
RXCJ0352.9+1941            58.24542  19.68306 0.1090      10466 -0.18 0.01 -4.07 0.10 -8.91 0.01 0.61 -2.22 0.01 -0.85 0.01 1
SPTCLJ0354-5904            58.56110 -59.07410 0.4100 0724770501 -0.87 0.03 -1.54 0.02 -5.98 0.14 2.41 -1.02 0.01  1.28 0.01 2
CL0355-3741                58.99708 -37.69611 0.4730       5761 -0.46 0.01 -2.40 0.01 -6.57 0.07 1.03 -1.40 0.01  0.01 0.01 1
XCLASS408                  59.35400   1.30000 0.1300 0094790201 -0.69 0.01 -2.17 0.02 -6.18 0.04 2.15 -0.97 0.01  1.13 0.01 2
XCSJ0357.7+0101            59.43583   1.02692 0.3600 0094790201 -0.97 0.02 -1.42 0.02 -4.92 0.06 2.51 -0.49 0.01  1.71 0.01 2
WHLJ035818+124006          59.57506  12.66846 0.2132 0782060601 -0.87 0.02 -0.93 0.03 -6.27 0.26 2.21 -0.67 0.01  1.37 0.01 2
MACSJ0358.8-2955           59.72667 -29.92556 0.4250      12300 -0.54 0.01 -1.20 0.01 -6.95 0.02 1.69 -0.84 0.01  0.87 0.01 1
G189.84-37.24              60.00051   0.19215 9.9999 0723161701  0.00 0.00  0.00 0.00  0.00 0.00 1.99 -1.21 0.01  0.84 0.01 2
4C+34.16                   60.22858  34.71942 0.0780 0083950101 -0.70 0.01 -1.97 0.01 -6.59 0.02 2.14 -1.55 0.01  0.72 0.01 2
PSZ2G208.57-44.31          60.64750 -15.68194 0.8500 0783880301 -0.62 0.04 -1.27 0.07 -5.43 0.13 2.83 -0.67 0.01  1.82 0.01 4
SPTCLJ0403-5719            60.96700 -57.32410 0.4300 0674491201 -0.34 0.02 -2.45 0.07 -8.42 0.60 1.16 -1.68 0.01 -0.09 0.01 2
A3213                      61.07833 -27.05139 0.2502      10448 -0.56 0.01 -2.56 0.01 -5.04 0.02 2.67  0.04 0.01  2.19 0.01 1
MACSJ0404.6+1109           61.13667  11.13417 0.3580       3269 -0.83 0.01 -1.50 0.01 -5.60 0.03 1.86 -0.50 0.01  1.23 0.01 1
WHYJ040527-371715          61.27918 -37.28793 0.0960 0201130101 -0.73 0.01 -1.94 0.01 -6.08 0.05 1.74 -0.78 0.01  0.95 0.01 2
CL0405-4100                61.35125 -41.00417 0.6860       7191 -0.48 0.02 -2.08 0.03 -6.14 0.07 0.80 -1.27 0.01 -0.07 0.01 1
RXJ0405.8+3803             61.45500  38.05889 0.0550      16120 -0.35 0.01 -3.56 0.01 -6.33 0.01 0.92 -1.96 0.01 -0.45 0.01 1
MCXCJ0406.7-7116           61.69083 -71.27500 0.2290 0111970301 -0.78 0.02 -2.38 0.05 -5.93 0.06 2.51 -1.24 0.01  1.20 0.01 2
SPTCLJ0406-5455            61.69220 -54.92050 0.7300 0675010501 -0.68 0.03 -1.73 0.03 -6.32 0.37 1.96 -1.26 0.01  0.79 0.01 2
WHYJ040650-565840          61.70807 -56.97780 0.2262 0854590901 -0.68 0.02 -2.10 0.07 -6.51 0.12 2.72 -0.88 0.01  1.59 0.01 2
SPTCLJ0406-4804            61.73083 -48.08194 0.7355      13477 -0.64 0.01 -2.09 0.02 -5.31 0.05 2.04 -0.55 0.01  1.33 0.01 6
A3223                      62.06750 -30.89444 0.0601 0765000901 -1.21 0.01 -1.25 0.01 -5.63 0.01 2.36 -0.56 0.01  1.55 0.01 2
SPTCLJ0411-4819            62.81400 -48.31900 0.4200 0841951201 -0.71 0.02 -2.41 0.06 -5.44 0.11 1.49 -0.39 0.01  1.03 0.01 4
A478                       63.35667  10.46694 0.0881 0109880101 -0.35 0.01 -3.48 0.12 -8.85 0.19 0.79 -2.32 0.01 -0.80 0.01 4
RXCJ0413.9-3805            63.48792 -38.10000 0.0501 0720253501 -0.28 0.01 -3.14 0.03 -8.68 0.14 1.36 -2.14 0.01 -0.25 0.01 2
MACSJ0416.1-2403           64.04125 -24.06611 0.4200      16523 -0.80 0.01 -2.13 0.01 -5.34 0.02 1.61 -0.68 0.01  0.92 0.01 1
MCXCJ0416.7-5525           64.18667 -55.41906 0.3650 0205090201 -0.59 0.03 -1.68 0.03 -5.61 0.12 2.48 -0.75 0.01  1.51 0.01 2
WHLJ041704+011308          64.27021   1.21890 0.3032 0161160101 -0.77 0.02 -2.08 0.04 -5.85 0.14 2.48 -0.97 0.01  1.36 0.01 2
SPTCLJ0417-4748            64.34000 -47.81194 0.6200      13397 -0.35 0.01 -2.65 0.02 -7.95 0.13 0.86 -1.44 0.01 -0.14 0.01 3
MACSJ0417.5-1154           64.39542 -11.90944 0.4400      11759 -0.49 0.01 -3.59 0.01 -5.48 0.01 1.15 -0.89 0.01  0.44 0.01 3
NGC1550                    64.90803   2.40946 0.0124 0723800501  0.00 0.00  0.00 0.00  0.00 0.00 0.89 -2.14 0.01 -0.60 0.01 2
RXCJ0422.8-5130            65.67542 -51.48677 0.0428 0651580101 -0.23 0.01 -3.94 0.06 -7.24 0.01 0.99 -2.03 0.01 -0.45 0.01 2
RBS540                     66.46120  -8.55690 0.0397 0300210401 -0.22 0.01 -3.81 0.03 -10.4 0.58 0.69 -2.45 0.01 -0.95 0.01 4
SPTCLJ0426-5455            66.52042 -54.92000 0.6300      13472 -1.01 0.01 -1.17 0.01 -5.58 0.03 1.24 -0.55 0.01  0.74 0.01 1
AS463                      67.28250 -53.84750 0.0394       7250 -0.65 0.01 -1.14 0.01 -5.96 0.01 1.30 -0.99 0.01  0.49 0.01 1
MACSJ0429.6-0253           67.40000  -2.88556 0.3990 0720700101 -0.30 0.02 -2.46 0.06 -8.26 0.76 0.80 -2.22 0.01 -0.71 0.01 4
A3266                      67.85042 -61.44389 0.0589 0105261101 -1.02 0.01 -1.28 0.01 -7.62 0.18 2.31 -0.63 0.01  1.47 0.01 4
NGC1600                    67.91642  -5.08625 0.0156 0400490201  0.00 0.00  0.00 0.00  0.00 0.00 0.90 -1.82 0.01 -0.37 0.01 2
A496                       68.41000 -13.25917 0.0330 0506260401 -0.31 0.01 -3.46 0.02 -8.42 0.06 0.80 -2.17 0.01 -0.68 0.01 4
RXJ0437.1+0043             69.28958   0.73111 0.2937      11729 -0.42 0.01 -2.74 0.03 -8.03 0.12 1.03 -1.80 0.01 -0.26 0.01 3
ACTJ0438-5419              69.57917 -54.31805 0.5400      12259 -0.64 0.01 -2.26 0.02 -6.40 0.04 1.18 -1.00 0.01  0.39 0.01 1
A500                       69.72792 -22.11361 0.0670 0720253301 -0.78 0.01 -2.21 0.01 -6.98 0.06 1.87 -1.15 0.01  0.79 0.01 2
RXJ0439.0+0715             69.75500   7.26000 0.2300       3583 -0.50 0.01 -3.06 0.01 -6.78 0.01 1.34 -1.47 0.01  0.19 0.01 1
RXJ0439+0520               69.75916   5.34528 0.2080       9369 -0.22 0.01 -3.22 0.01 -7.83 0.01 0.65 -1.99 0.01 -0.67 0.01 1
RXCJ0439.2-4600            69.80875 -46.01417 0.3400      17189 -0.40 0.01 -3.06 0.01 -7.96 0.12 1.31 -1.62 0.01  0.06 0.01 1
PSZ1G141.73+14.22          70.25708  68.23528 0.8330      18289 -0.62 0.03 -1.79 0.03 -7.95 0.55 1.72 -0.78 0.01  0.93 0.01 6
SPTCLJ0441-4854            70.45084 -48.92389 0.8100      13475 -0.49 0.02 -2.39 0.02 -5.87 0.11 0.87 -0.97 0.01  0.19 0.01 6
CL0442+0202                70.59875   2.03889 1.1100       3242 -0.09 0.01 -1.94 0.03 -3.79 0.08 0.58 -0.63 0.01  0.20 0.01 1
MS0440.5+0204              70.79166   2.17278 0.1880       4196 -0.26 0.01 -3.34 0.01 -8.81 0.03 0.84 -2.07 0.01 -0.58 0.01 1
NGC1650                    71.29796 -15.87003 0.0360 0800760601 -0.53 0.01 -2.35 0.01 -6.56 0.01 1.99 -1.65 0.01  0.54 0.01 2
SPTCLJ0446-5849            71.51583 -58.82250 1.1600      13482 -0.77 0.07 -1.96 0.12 -4.86 0.14 1.47 -0.31 0.01  1.07 0.01 1
PSZ2G239.93-39.97          71.68847 -37.05839 0.5800 0693661201 -0.72 0.01 -1.93 0.02 -6.21 0.20 1.78 -1.10 0.01  0.76 0.01 2
ZGXJ044742-201943          71.92298 -20.32854 0.3134 0142240101 -0.82 0.02 -1.56 0.02 -6.06 0.15 2.10 -0.97 0.01  1.08 0.01 2
A514                       72.05083 -20.46972 0.0713 0142240101 -1.12 0.01 -3.05 0.03 -6.55 0.05 2.58 -0.69 0.01  1.63 0.01 4
SPTCLJ0449-4901            72.28458 -49.01944 0.7853      13473 -0.90 0.01 -1.44 0.01 -6.57 0.19 2.03 -0.63 0.01  1.26 0.01 1
3C129                      72.28782  45.01089 0.0208 0146490101 -0.65 0.01 -1.92 0.01 -6.26 0.01 2.04 -0.48 0.01  1.37 0.01 4
WHYJ044929+060917          72.37205   6.15486 0.1860 0762760201 -0.69 0.01 -2.79 0.13 -6.06 0.06 1.80 -1.20 0.01  0.71 0.01 2
A3292                      72.48000 -44.67806 0.1723 0723161401 -0.67 0.01 -2.20 0.03 -7.03 0.17 1.41 -1.58 0.01  0.16 0.01 4
PSZ2G200.95-28.16          72.58280  -3.00790 0.2200 0822260101 -1.08 0.02 -1.23 0.01 -5.76 0.08 3.06 -0.64 0.01  2.01 0.01 2
MACSJ0451.9+0006           72.97667   0.10528 0.4300      19765 -0.58 0.01 -2.46 0.01 -6.71 0.06 1.60 -1.29 0.01  0.50 0.01 1
1WGAJ0454.0-0308           73.50500  -3.14440 0.2640 0827061001 -0.74 0.02 -2.29 0.03 -5.65 0.04 2.29 -1.34 0.01  0.97 0.01 2
PSZ2G201.50-27.31          73.53340  -3.03350 0.5377 0827061001 -0.67 0.02 -2.13 0.02 -6.29 0.17 1.48 -1.24 0.01  0.45 0.01 4
A521                       73.53792 -10.23861 0.2533 0603890101 -1.12 0.02 -1.78 0.04 -5.89 0.13 2.86 -0.93 0.01  1.67 0.01 4
A520                       73.57913   2.94689 0.1990 0201510101 -1.01 0.01 -1.03 0.01 -6.38 0.23 1.82 -1.22 0.01  0.71 0.01 4
PSZ2G219.89-34.39          73.68290 -20.28880 0.7000 0693660301 -0.80 0.04 -1.56 0.01 -7.01 0.51 1.60 -1.15 0.01  0.60 0.01 2
RXCJ0454.8-1806            73.70958 -18.10917 0.0335 0140210101 -0.43 0.01 -2.56 0.01 -7.31 0.02 1.38 -1.78 0.01  0.00 0.01 4
MACSJ0455.2+0657           73.82250   6.96306 0.4250       5812 -0.50 0.01 -2.58 0.01 -6.83 0.05 1.31 -1.49 0.04  0.15 0.03 1
SPTCLJ0456-5116            74.11792 -51.27806 0.5619      13474 -0.71 0.01 -1.93 0.03 -5.99 0.03 1.11 -0.92 0.01  0.40 0.01 6
MCXCJ0458.9-0029           74.72958  -0.48917 0.0150 0673180301  0.00 0.00  0.00 0.00  0.00 0.00 0.88 -1.12 0.01  0.09 0.01 2
A523                       74.77583   8.78028 0.1000 0761070201 -0.91 0.01 -1.48 0.01 -6.95 0.09 2.12 -1.47 0.01  0.76 0.01 4
PSZ2G287.96-32.99          74.90740 -75.79660 0.2500 0762800101 -0.86 0.01 -1.87 0.02 -7.24 0.35 1.67 -1.25 0.01  0.58 0.01 2
SPTCLJ0459-4947            74.92690 -49.78720 1.5493 0801950201 -0.54 0.04 -2.22 0.03 -7.05 0.37 1.78 -1.01 0.01  0.82 0.01 2
A3301                      75.19375 -38.67806 0.0536 0083151201 -0.68 0.01 -2.40 0.01 -7.01 0.03 1.83 -1.65 0.01  0.43 0.01 2
AS506                      75.26831 -24.41129 0.3200 0110870101 -0.93 0.02 -1.58 0.02 -5.98 0.11 1.90 -1.21 0.01  0.77 0.01 2
A3307                      75.91954 -29.60997 0.1540 0672900501 -0.68 0.02 -2.97 0.08 -5.47 0.04 1.41 -1.32 0.01  0.34 0.01 2
RXJ0505.3-2849             76.33292 -28.81811 0.5090 0111160201 -0.72 0.02 -1.47 0.01 -5.75 0.13 1.97 -0.94 0.01  1.01 0.01 2
A536                       76.94041  -9.25444 0.0398      16150 -0.32 0.01 -2.90 0.01 -6.29 0.01 1.35 -1.35 0.01  0.28 0.01 1
SPTCLJ0509-5342            77.33583 -53.70500 0.4626       9432 -0.56 0.01 -2.58 0.01 -5.87 0.02 1.84 -1.22 0.02  0.72 0.01 1
A3322                      77.55750 -45.32111 0.2000 0692933001 -0.65 0.02 -2.60 0.05 -7.02 0.11 1.57 -1.22 0.01  0.53 0.01 4
MCXCJ0510.7-0801           77.69963  -8.02897 0.2195 0721890201 -0.78 0.02 -1.72 0.02 -6.48 0.13 2.06 -1.27 0.01  0.85 0.01 4
SPTCLJ0511-5154            77.92000 -51.90400 0.7400 0675010801 -0.92 0.05 -1.98 0.03 -6.07 0.27 2.41 -1.17 0.01  1.17 0.01 2
RXCJ0514.3-2227            78.59292 -22.45278 0.3574      17190 -0.15 0.01 -3.85 0.04 -5.02 0.08 0.53 -0.81 0.20  0.05 0.14 1
A3330                      78.66666 -49.05416 0.0921       4980 -0.65 0.01 -2.61 0.01 -7.10 0.01 1.56 -1.46 0.01  0.36 0.01 3
AS520                      79.12500 -54.50833 0.2952 0692934301 -1.03 0.02 -1.37 0.01 -6.73 0.45 2.76 -0.96 0.01  1.57 0.01 4
A539                       79.15542   6.43778 0.0284       5808 -0.30 0.01 -3.54 0.01 -7.29 0.01 1.75 -2.15 0.01  0.03 0.01 1
MACSJ0520.7-1328           80.17500 -13.48028 0.3400       3272 -0.47 0.01 -2.87 0.01 -7.42 0.07 0.93 -1.59 0.01 -0.19 0.01 1
RXJ0522.2-3625             80.55917 -36.41778 0.4720 0302580901 -0.81 0.02 -1.35 0.09 -7.60 0.37 3.03 -0.63 0.01  2.00 0.01 4
SPTCLJ0522-4818            80.56541 -48.30500 0.2960       4208 -0.44 0.01 -3.00 0.05 -6.38 0.02 1.12 -1.46 0.01  0.03 0.01 3
A3341                      81.38667 -31.59556 0.0379      15155 -0.33 0.01 -2.82 0.01 -8.79 0.01 1.37 -1.58 0.01  0.14 0.01 3
WHYJ052551+014423          81.46265   1.73982 0.2053 0554610101 -0.73 0.01 -1.71 0.02 -5.66 0.04 2.18 -1.02 0.01  1.10 0.01 2
A3343                      81.46500 -47.25056 0.1913      15122 -0.55 0.01 -3.16 0.01 -6.73 0.01 1.28 -1.78 0.01 -0.07 0.01 3
SPTCLJ0528-5300            82.01250 -52.99583 0.7648      11874 -0.52 0.02 -2.30 0.01 -4.54 0.03 2.15 -0.63 0.01  1.35 0.01 1
RXCJ0528.2-2942            82.06416 -29.71583 0.1582       9418 -0.62 0.01 -3.17 0.03 -7.35 0.04 1.74 -1.68 0.01  0.34 0.01 1
MCXCJ0528.9-3927           82.22100 -39.47098 0.2630 0042340801 -0.62 0.01 -2.28 0.01 -7.36 0.36 0.93 -0.87 0.01  0.29 0.01 4
A543                       82.66000 -22.44833 0.0850      16153 -0.36 0.01 -2.57 0.01 -6.38 0.01 0.85 -1.87 0.01 -0.44 0.01 1
PSZ2G286.62-31.24          82.88160 -75.18050 0.2100 0674380201 -0.82 0.02 -1.68 0.02 -6.96 0.19 1.59 -1.31 0.01  0.48 0.01 4
A545                       83.09625 -11.53056 0.1540 0674670101 -0.73 0.01 -2.28 0.05 -8.34 0.48 1.74 -1.58 0.01  0.41 0.01 4
RXCJ0532.9-3701            83.23333 -37.02611 0.2747      15112 -0.53 0.01 -2.56 0.03 -7.02 0.03 1.08 -1.88 0.01 -0.28 0.01 3
SPTCLJ0534-5005            83.39792 -50.09195 0.8810      12002 -0.68 0.01 -1.28 0.01 -4.03 0.02 1.37 -0.20 0.01  1.07 0.01 1
SCSOJ0534-5435             83.70000 -54.59278 0.6500 0604010501 -0.77 0.04 -0.96 0.03 -5.93 0.19 2.74 -0.42 0.01  1.93 0.01 2
SPTCLJ0535-4801            83.94640 -48.02290 0.9000 0783880101 -0.64 0.02 -1.69 0.03 -5.84 0.18 2.09 -1.37 0.01  0.80 0.01 4
A3358                      84.56792 -20.62306 0.0915 0677181201 -0.69 0.01 -2.61 0.02 -7.09 0.10 1.63 -2.06 0.01  0.00 0.01 2
SPTCLJ0538-5605            84.61680 -56.13127 0.3933 0604010601 -0.58 0.03 -1.54 0.04 -5.64 0.11 2.02 -0.74 0.01  1.18 0.01 2
AS540                      85.02782 -40.83657 0.0360 0149420101 -0.37 0.01 -3.26 0.04 -7.10 0.02 1.25 -1.37 0.01  0.19 0.01 4
CLJ0542.8-4100             85.71167 -41.00139 0.6400        914 -0.77 0.01 -1.66 0.02 -7.02 0.17 1.71 -0.74 0.01  0.96 0.01 1
PSZ2G241.11-28.68          85.73782 -35.98423 0.4200 0827050801 -0.72 0.03 -1.85 0.02 -7.26 0.89 1.65 -1.66 0.01  0.29 0.01 2
ZGXJ054322-355601          85.84217 -35.93373 0.5758 0827050801 -0.63 0.02 -2.32 0.03 -6.77 0.19 2.00 -1.45 0.01  0.69 0.01 2
A548B                      86.36333 -25.93889 0.0424 0302030101 -0.53 0.01 -2.27 0.01 -5.96 0.01 2.43 -1.32 0.01  1.09 0.01 2
SPTCLJ0546-5345            86.65400 -53.76100 1.1600 0744400301 -0.61 0.03 -2.37 0.03 -7.25 0.35 1.28 -1.58 0.01  0.07 0.01 4
MACSJ0547.0-3904           86.75667 -39.07444 0.2100       3273 -0.23 0.01 -2.86 0.01 -6.68 0.01 0.70 -1.31 0.01 -0.17 0.01 1
A3364                      86.90917 -31.87528 0.1483 0201900901 -0.68 0.01 -2.09 0.02 -7.96 0.28 1.23 -1.39 0.01  0.16 0.01 4
A548E                      87.16500 -25.45833 0.0395      12273 -0.39 0.01 -2.87 0.01 -6.31 0.01 1.50 -1.23 0.01  0.47 0.01 1
RXCJ0548.8-2154            87.21000 -21.91194 0.0928 0760970101 -0.98 0.01 -1.34 0.01 -6.56 0.05 2.08 -0.73 0.01  1.23 0.01 2
SPTCLJ0549-6204            87.32600 -62.08300 0.3200 0827050701 -0.36 0.01 -2.40 0.01 -7.77 0.17 0.85 -1.89 0.01 -0.46 0.01 2
SPTCLJ0552-5709            87.90208 -57.15611 0.4230      11871 -0.77 0.02 -1.35 0.04 -5.70 0.07 1.75 -0.64 0.02  1.05 0.01 1
A550                       88.21833 -21.05694 0.0990      15307 -0.66 0.01 -1.56 0.01 -6.64 0.01 1.75 -1.28 0.01  0.62 0.01 3
PSZ2G239.27-26.01          88.34847 -33.70192 0.4300 0827010401 -0.87 0.03 -1.84 0.02 -5.89 0.11 2.34 -0.97 0.01  1.26 0.01 4
SPTCLJ0555-6405            88.85083 -64.09889 0.4200      13404 -0.86 0.01 -1.46 0.01 -7.27 0.24 1.88 -1.00 0.01  0.90 0.01 1
AS555                      89.30500 -37.46611 0.0440 0765010701 -0.34 0.01 -3.60 0.04 -7.38 0.03 0.90 -2.15 0.01 -0.60 0.01 2
PSZ1G127.02+26.21          89.84666  86.22861 0.6300      18286 -0.79 0.04 -1.41 0.19 -6.10 0.26 2.52 -0.50 0.01  1.71 0.01 6
ACTJ0559-5249              89.93000 -52.82417 0.6104      13117 -0.91 0.01 -1.58 0.01 -6.38 0.12 2.65 -0.43 0.01  1.85 0.01 3
PSZ2G225.93-19.99          90.05200 -20.11900 0.4600 0827050601 -1.11 0.03 -2.28 0.04 -6.23 0.20 2.42 -0.07 0.01  1.93 0.01 2
A3376                      90.54907 -39.95732 0.0470 0151900101 -0.99 0.01 -0.86 0.01 -5.96 0.01 2.15 -0.44 0.01  1.48 0.01 2
PSZ2G170.22+09.74          90.83944  42.23229 0.2280 0675060101 -1.29 0.03 -1.34 0.01 -5.57 0.08 1.98 -0.79 0.01  1.12 0.01 2
A3378                      91.47000 -35.30056 0.1410      15315 -0.34 0.01 -3.74 0.01 -6.83 0.01 0.82 -1.72 0.01 -0.36 0.01 3
SPTCLJ0607-4448            91.89840 -44.80330 1.4300 0803050501 -0.59 0.04 -2.26 0.07 -6.17 0.22 1.74 -1.24 0.01  0.64 0.01 4
XCLASS1297                 91.90000 -61.92800 0.3300 0403072201 -0.43 0.02 -2.64 0.02 -6.66 0.12 1.34 -1.42 0.01  0.23 0.01 2
WHYJ060809-615348          92.03896 -61.89671 0.2424 0403072201 -0.89 0.02 -1.45 0.04 -6.60 0.14 2.48 -0.61 0.01  1.61 0.01 2
SPTCLJ0615-5746            93.95708 -57.77806 0.9720      14018 -0.48 0.04 -2.25 0.11 -6.51 0.12 1.19 -1.36 0.01  0.15 0.01 1
CIZAJ0616.3-2156           94.08208 -21.94833 0.1710 0692932501 -0.92 0.01 -2.27 0.04 -7.24 0.34 1.83 -0.92 0.01  0.92 0.01 4
NGC2207                    94.09179 -21.37267 0.0091 0300800101  0.00 0.00  0.00 0.00  0.00 0.00 1.03 -2.13 0.01 -0.48 0.01 2
AS579                      94.13083 -39.80028 0.1520 0692931801 -0.75 0.01 -2.14 0.03 -6.71 0.12 1.60 -0.82 0.01  0.83 0.01 4
ACTCLJ0616-5227            94.15000 -52.45972 0.7100 0693662301 -0.60 0.03 -2.26 0.04 -7.68 0.62 1.50 -1.02 0.01  0.61 0.01 4
RXCJ0616.8-4748            94.22333 -47.80500 0.1164 0201901101 -0.86 0.02 -2.20 0.01 -6.98 0.17 1.98 -1.37 0.01  0.73 0.01 2
MCXCJ0621.7-5242           95.43167 -52.70306 0.0510 0852980601 -0.45 0.01 -3.68 0.02 -9.40 0.52 1.22 -2.17 0.01 -0.37 0.01 2
PSZ1G139.61+24.20          95.45375  74.70139 0.2671      15139 -0.42 0.01 -3.27 0.08 -8.01 0.05 0.93 -1.25 0.01  0.04 0.01 1
WHYJ062211+781831          95.54668  78.30874 0.1363 0110930101 -0.76 0.01 -1.72 0.01 -6.78 0.13 2.11 -1.01 0.01  1.06 0.01 2
A3390                      96.15292 -37.33583 0.0333 0800761301 -0.23 0.01 -2.55 0.01 -6.33 0.01 1.36 -1.95 0.01 -0.12 0.01 2
A3391                      96.59500 -53.69556 0.0514 0505210401 -0.71 0.01 -2.41 0.02 -7.99 0.06 2.25 -1.87 0.01  0.58 0.01 4
A3395SW                    96.70000 -54.54528 0.0510 0400010301 -0.95 0.01 -1.47 0.01 -6.18 0.02 2.20 -0.81 0.01  1.27 0.01 4
A3395E                     96.90417 -54.45000 0.0500 0400010301 -0.82 0.01 -1.79 0.01 -5.67 0.01 2.28 -0.78 0.01  1.35 0.01 2
A3396                      97.20750 -41.72833 0.1759 0761115201 -0.47 0.02 -3.54 0.36 -7.15 0.21 0.98 -2.08 0.01 -0.49 0.01 2
PSZ1G224.01-11.14          97.75291 -14.83500 0.6200      18293 -0.77 0.01 -1.74 0.02 -6.78 0.18 1.91 -0.70 0.01  1.13 0.01 6
RXCJ0631.3-5610            97.83625 -56.17222 0.0540 0720253401 -0.52 0.01 -1.62 0.01 -6.64 0.03 2.52 -1.20 0.01  1.23 0.01 2
A3399                      99.32875 -48.47833 0.2026 0692933101 -0.94 0.02 -2.10 0.05 -5.78 0.04 2.07 -0.42 0.01  1.43 0.01 4
PSZ2G167.67+17.63          99.52632  47.78268 0.1740 0692932601 -0.85 0.01 -1.95 0.02 -6.68 0.16 1.88 -1.66 0.01  0.45 0.01 4
AS592                      99.69167 -53.97917 0.2216 0650860101 -0.50 0.02 -1.77 0.02 -7.58 0.23 1.31 -1.20 0.01  0.36 0.01 4
SPTCLJ0640-5113           100.06450 -51.22040 1.2500 0803050101 -0.57 0.05 -2.02 0.04 -6.97 0.26 1.70 -1.51 0.01  0.43 0.01 4
A3402                     100.39584 -49.80889 0.1463      12267 -0.77 0.01 -0.90 0.01 -5.87 0.01 1.35 -0.38 0.01  0.94 0.01 1
A3404                     101.37208 -54.21889 0.1670 0201901201 -0.62 0.02 -2.38 0.04 -6.52 0.11 1.08 -1.01 0.01  0.31 0.01 4
SPTCLJ0646-6236           101.63917 -62.61361 1.2000      18457 -0.71 0.08 -1.76 0.17 -4.66 0.35 2.30 -0.69 0.04  1.42 0.03 1
WHYJ064706-265426         101.77673 -26.90734 0.2560 0821870501 -0.56 0.02 -2.26 0.01 -6.29 0.10 1.55 -1.84 0.01  0.09 0.01 2
MACSJ0647.7+7015          101.96042  70.24861 0.5907       3584 -0.57 0.01 -2.41 0.02 -6.74 0.03 1.34 -1.32 0.01  0.29 0.01 3
CIZAJ0649.3+1801          102.34500  18.01667 0.0640      19750 -0.40 0.01 -3.38 0.04 -6.39 0.01 0.89 -1.12 0.01  0.10 0.01 1
A562                      102.98542  69.32389 0.1100       6936 -0.71 0.01 -1.91 0.01 -7.84 0.04 1.76 -1.40 0.01  0.54 0.01 1
SPTCLJ0655-5234           103.97375 -52.56805 0.4724      13486 -0.76 0.01 -1.29 0.01 -5.82 0.01 1.20 -0.98 0.01  0.42 0.01 6
Bullet                    104.56667 -55.94308 0.2960 0112980201 -0.91 0.01 -0.65 0.01 -5.67 0.08 1.97 -0.78 0.01  1.11 0.01 4
ACTJ0707-5522             106.80417 -55.38000 0.4300      12271 -0.87 0.01 -1.49 0.01 -6.51 0.05 1.88 -1.00 0.01  0.90 0.01 1
MACSJ0712.3+5931          108.08500  59.53889 0.3280      11709 -0.42 0.01 -2.54 0.01 -6.18 0.02 1.15 -1.49 0.01  0.04 0.01 1
PSZ1G254.45-14.43         108.44083 -43.24250 0.5500      18294 -0.79 0.01 -1.50 0.01 -6.28 0.03 1.47 -0.99 0.01  0.61 0.01 1
PSZ848                    109.04000   5.57611 9.9999      15299  0.00 0.00  0.00 0.00  0.00 0.00 1.23 -1.46 0.05  0.12 0.03 1
EXSS0713.2+3724           109.16500  37.32444 9.9999       4204  0.00 0.00  0.00 0.00  0.00 0.00 2.98 -0.36 0.01  2.14 0.01 1
MACSJ0717.5+3745          109.37886  37.75826 0.5458 0672420201 -0.87 0.04 -2.00 0.03 -5.15 0.08 2.37 -0.76 0.01  1.42 0.01 4
CIZAJ0719.5+0043          109.89417   0.71861 0.2197 0821690101 -0.72 0.02 -1.66 0.02 -5.83 0.07 1.88 -0.83 0.01  1.01 0.01 2
RXJ0720.8+7109            110.22417  71.14917 0.2309      14450 -0.51 0.01 -2.77 0.01 -5.58 0.01 1.81 -1.57 0.01  0.46 0.01 3
A576                      110.35065  55.73887 0.0389 0504320101 -0.60 0.01 -2.36 0.01 -8.05 0.05 1.63 -1.91 0.01  0.10 0.01 4
PSZ1G209.8+10.2           110.60750   7.39556 0.6770      18292 -1.20 0.01 -0.81 0.01 -5.16 0.03 1.61 -0.30 0.01  1.18 0.01 1
PLCKG284.9-23.7           110.80542 -73.45695 0.3900      15296 -0.58 0.01 -2.13 0.01 -5.87 0.03 1.76 -1.04 0.01  0.79 0.01 1
A578                      111.23000  66.97861 0.0866      11749 -0.53 0.01 -1.75 0.01 -6.51 0.01 2.22 -1.03 0.01  1.13 0.01 3
PSZ2G283.16-22.91         111.74381 -71.62331 0.4500 0723160701 -0.72 0.03 -1.95 0.06 -7.01 0.32 1.76 -1.41 0.01  0.54 0.01 2
PSZ2G206.45+13.89         112.49700  11.93960 0.3810 0762440301 -0.67 0.02 -1.97 0.03 -7.24 0.39 1.48 -1.19 0.01  0.48 0.01 2
A585                      112.70988  40.79350 0.1187      17167 -0.71 0.01 -2.73 0.03 -6.32 0.01 2.67 -0.93 0.01  1.53 0.01 1
A586                      113.09167  31.62972 0.1710 0673850201 -0.49 0.02 -4.11 0.48 -7.09 0.11 0.86 -2.19 0.01 -0.65 0.01 4
WHYJ073256+314202         113.23446  31.70054 0.1949 0673850201 -0.75 0.02 -1.79 0.01 -5.94 0.04 1.78 -0.86 0.01  0.92 0.01 2
PSZ2G204.10+16.51         113.96011  15.09797 0.1220 0827040401 -0.58 0.01 -2.55 0.01 -7.66 0.12 1.11 -1.69 0.01 -0.13 0.01 2
WHLJ073605+433908         114.02417  43.65222 0.4282 0083000101 -0.65 0.02 -1.95 0.03 -6.66 0.29 1.79 -1.36 0.01  0.60 0.01 2
CIZAJ0738.2+0101          114.56917   1.03083 0.1890 0827330201 -0.35 0.01 -3.63 0.42 -9.24 0.41 0.92 -2.41 0.01 -0.76 0.01 4
UGC3957                   115.24292  55.42694 0.0340 0653580101 -0.20 0.01 -4.21 0.03 -7.36 0.01 1.04 -2.34 0.01 -0.63 0.01 4
ZwCl0735.7+7421           115.43667  74.24778 0.2160 0303950101 -0.42 0.02 -3.23 0.05 -9.04 0.59 0.92 -1.74 0.01 -0.30 0.01 4
MACSJ0744.9+3927          116.21863  39.45759 0.6976 0551851201 -0.47 0.03 -2.38 0.03 -6.83 0.18 0.99 -1.43 0.01 -0.04 0.01 4
XCSJ0746.0+3052           116.51500  30.87900 0.2200 0503600201 -0.28 0.01 -3.03 0.06 -5.62 0.05 1.61 -1.26 0.01  0.53 0.01 2
ZwCl0743.5+3110           116.65542  31.01361 0.0579 0503600201 -0.44 0.01 -2.94 0.02 -7.29 0.01 1.44 -1.99 0.01 -0.09 0.01 2
CIZAJ0747.5-1917          116.88500 -19.29222 0.1028 0744340101 -0.27 0.01 -3.54 0.07 -9.45 0.46 0.71 -1.94 0.01 -0.59 0.01 4
MCXCJ0748.1+1832          117.03958  18.54639 0.0400 0651780201 -0.57 0.01 -2.70 0.01 -6.91 0.01 1.84 -2.00 0.01  0.19 0.01 2
PSZ2G218.54+13.26         117.20110   1.13750 0.3270 0762440501 -0.81 0.03 -1.48 0.01 -6.14 0.10 1.75 -1.41 0.01  0.53 0.01 2
PSZ2G157.43+30.34         117.23788  59.69498 0.4500 0723160501 -0.83 0.04 -1.62 0.02 -6.55 0.24 1.60 -1.05 0.01  0.66 0.01 2
WHLJ075052+500252         117.71833  50.04778 0.4172 0800761001 -0.92 0.03 -0.58 0.01 -5.70 0.24 2.68 -0.59 0.01  1.76 0.01 2
WHLJ075053.0+1740         117.72086  17.67676 0.1870 0653040201 -1.05 0.02 -1.17 0.01 -6.62 0.10 2.35 -1.15 0.01  1.14 0.01 2
RXCJ0751.1+1743           117.82812  17.65097 0.1870 0653040201 -0.72 0.02 -1.37 0.01 -6.92 0.14 2.14 -0.91 0.01  1.16 0.01 2
RXJ0751.3+5012            117.84375  50.21250 0.0220 0800761001  0.00 0.00  0.00 0.00  0.00 0.00 2.59 -0.28 0.01  1.91 0.01 4
A598                      117.85000  17.51306 0.1894 0653040201 -0.30 0.01 -2.45 0.05 -8.13 0.40 0.82 -1.26 0.01 -0.05 0.01 4
A602                      118.35083  29.36611 0.0619 0761112401 -0.75 0.01 -1.96 0.02 -6.91 0.04 2.48 -1.71 0.01  0.86 0.01 2
CIZAJ0757.9-2157          119.48417 -21.96111 0.0490 0744100501 -0.53 0.01 -2.72 0.03 -7.73 0.03 2.17 -1.60 0.01  0.71 0.01 2
ZwCl0755.8+5408           119.92834  54.00167 0.1038      18248 -0.48 0.01 -2.22 0.01 -7.57 0.01 1.10 -1.53 0.01 -0.03 0.01 1
WHLJ080013.1+081208       120.05458   8.20222 0.3398      18223 -0.64 0.01 -1.86 0.01 -5.54 0.02 2.52 -0.85 0.01  1.47 0.01 1
A611                      120.23674  36.05654 0.2839       3194 -0.45 0.01 -2.84 0.03 -7.62 0.06 0.98 -1.46 0.01 -0.07 0.01 3
PSZ2G224.82+13.62         120.42340  -4.06510 0.2500 0762440401 -0.78 0.02 -2.43 0.04 -6.93 0.30 1.75 -1.73 0.01  0.31 0.01 2
WHLJ080225+390529         120.60708  39.09139 0.3779 0553790701 -0.98 0.02 -1.07 0.02 -8.92 0.43 2.81 -0.48 0.01  1.93 0.01 2
CODEX-12451               121.17125  53.42056 0.5950      15279 -0.62 0.02 -1.67 0.11 -5.56 0.08 1.89 -0.52 0.02  1.24 0.01 1
3C192                     121.39582  24.16398 0.0597 0203280201 -0.74 0.01 -2.37 0.02 -5.28 0.02 1.56 -1.09 0.01  0.61 0.01 2
A623                      121.41209  -0.94389 0.0902      18216 -0.71 0.01 -2.69 0.01 -6.12 0.01 1.23 -1.13 0.01  0.34 0.01 1
RXJ0807.5+3401            121.87833  34.01139 0.2080      18228 -0.17 0.01 -3.89 0.12 -7.75 0.03 0.57 -1.40 0.01 -0.33 0.01 1
WHLJ080747+394635         121.94708  39.77639 0.3465 0553790101 -0.93 0.02 -1.59 0.02 -5.96 0.18 2.49 -0.79 0.01  1.49 0.01 2
CL0809+2811               122.42083  28.19944 0.3990       5774 -0.87 0.01 -1.42 0.01 -6.61 0.08 1.51 -0.82 0.01  0.75 0.01 1
SDSSC4-3023               122.53550  35.27530 0.0839      20510 -0.43 0.01 -2.49 0.01 -4.98 0.01 1.52 -1.36 0.01  0.39 0.01 1
ZGXJ081018+482035         122.57328  48.34309 0.5377 0402780701 -0.81 0.04 -1.70 0.01 -7.43 0.39 1.81 -0.78 0.01  1.00 0.01 2
GMBCGJ122.576+18.26       122.57584  18.25500 0.4040      18628 -0.63 0.01 -2.37 0.01 -5.12 0.02 0.87 -0.33 0.01  0.62 0.01 1
CL0810+4216               122.59959  42.27333 0.0640      13986 -0.28 0.01 -2.87 0.01 -7.36 0.01 1.07 -1.27 0.01  0.13 0.01 1
CIZAJ0812.5-5714          123.12625 -57.23500 0.0620 0502670301 -0.54 0.01 -2.66 0.01 -7.84 0.10 1.44 -1.58 0.01  0.19 0.01 2
WHLJ081510+482234         123.79470  48.37608 0.1540 0604810101 -0.79 0.01 -1.52 0.01 -5.28 0.04 2.27 -0.87 0.01  1.28 0.01 2
A644                      124.35208  -7.51278 0.0704 0744412201 -0.54 0.01 -2.07 0.01 -7.57 0.08 1.21 -1.17 0.01  0.29 0.01 4
RXJ0819.6+6336            124.91292  63.61000 0.1190       2199 -0.45 0.01 -3.21 0.06 -7.07 0.01 1.34 -1.29 0.01  0.31 0.01 1
WHLJ082004+232502         125.01553  23.41731 0.5417 0843830201 -0.92 0.03 -1.27 0.03 -5.60 0.15 2.52 -0.38 0.01  1.79 0.01 2
RXJ0821.0+0752            125.26000   7.86306 0.1100      17563 -0.24 0.01 -3.36 0.03 -6.86 0.01 0.79 -1.90 0.01 -0.51 0.01 1
A653                      125.46542   1.21167 0.0822 0201901301 -0.59 0.01 -2.10 0.01 -6.77 0.03 2.65 -1.45 0.01  1.16 0.01 2
WHLJ082258+041756         125.74542   4.29889 0.0975 0741580501 -0.82 0.01 -2.10 0.01 -7.03 0.11 1.20 -1.43 0.01  0.11 0.01 2
ZwCl0820.6+0436           125.79792   4.35611 0.0293 0741580501  0.00 0.00  0.00 0.00  0.00 0.00 0.87 -2.06 0.01 -0.55 0.01 4
A657                      125.83042  15.96250 0.1567 0742510401 -0.72 0.01 -2.93 0.04 -6.96 0.10 1.51 -1.10 0.01  0.56 0.01 2
WHLJ082500+042549         126.25078   4.43015 0.2120 0762950301 -1.09 0.03 -1.11 0.01 -6.32 0.09 2.75 -0.52 0.01  1.86 0.01 2
A655                      126.37109  47.13357 0.1274      15159 -0.66 0.01 -1.95 0.01 -7.03 0.01 1.51 -1.20 0.01  0.50 0.01 1
MACSJ0825.5+6157          126.41084  61.95806 0.5420       3198 -0.16 0.04 -3.95 0.30 -5.09 0.18 0.50 -0.74 0.01  0.07 0.01 1
ZwCl0823.2+0425           126.49094   4.24674 0.2251      10441 -0.52 0.01 -2.98 0.01 -8.09 0.12 1.31 -1.77 0.01 -0.04 0.01 3
WHLJ082602+041939         126.51106   4.32763 0.4771 0762950301 -0.78 0.03 -1.83 0.03 -6.49 0.26 1.79 -0.92 0.01  0.89 0.01 2
RXJ0826.1+2625            126.52667  26.42972 0.3510 0691670201 -0.59 0.03 -2.43 0.01 -4.83 0.05 0.94 -1.35 0.01 -0.03 0.01 2
MaxBCGJ126.73+36.4        126.73792  36.11639 0.1432      15381 -0.45 0.01 -2.42 0.01 -2.15 0.03 1.41 -0.58 0.01  0.84 0.01 1
A667                      127.02448  44.76676 0.1454      16148 -0.51 0.01 -2.86 0.01 -6.68 0.01 1.14 -1.43 0.01  0.07 0.01 1
RXCJ0828.2+4154           127.05917  41.89750 0.2516      17180 -0.16 0.01 -3.87 0.01 -6.35 0.06 0.52 -1.37 0.01 -0.34 0.01 1
A665                      127.68831  65.88203 0.1819 0109890501 -0.77 0.02 -1.58 0.02 -6.29 0.06 1.29 -0.53 0.01  0.79 0.01 2
WHLJ083339+350622         128.41476  35.10613 0.0539 0741030601 -0.56 0.01 -2.83 0.51 -5.95 0.01 1.34 -1.62 0.01  0.09 0.01 2
WHLJ083346+351449         128.44170  35.24698 0.4560 0741030601 -0.76 0.03 -1.52 0.03 -5.68 0.08 2.41 -0.58 0.01  1.58 0.01 2
GMBCGJ128.7+39.5          128.69843  39.47180 0.1729 0694590501 -0.51 0.02 -2.40 0.03 -5.60 0.03 1.56 -1.38 0.01  0.41 0.01 2
WHLJ083454.9+553421       128.72874  55.57250 0.2687       4940 -0.30 0.01 -3.19 0.09 -8.31 0.09 0.74 -2.31 0.01 -0.82 0.01 3
WHLJ083551+392622         128.96359  39.43933 0.2602 0694590501 -0.58 0.02 -2.79 0.03 -5.84 0.08 1.84 -1.50 0.01  0.53 0.01 2
A689                      129.35583  14.98306 0.2793 0501010101 -0.09 0.01 -4.12 0.01 -8.20 0.17 0.86 -2.18 0.01 -0.64 0.01 2
MaxBCGJ129.49+44.2        129.49709  44.24889 0.1459      15378 -0.29 0.01 -3.27 0.01 -3.89 0.05 0.70 -0.97 0.01  0.06 0.01 1
MCXCJ0838.1+2506          129.54333  25.10056 0.0286 0302260201  0.00 0.00  0.00 0.00  0.00 0.00 2.91 -0.51 0.01  1.99 0.01 2
CLJ0838+1948              129.62917  19.80556 0.1230       9397 -0.38 0.01 -3.21 0.05 -5.76 0.01 1.00 -1.56 0.01 -0.12 0.01 1
CODEX-47981               130.00999   8.63306 0.5405      18630 -0.54 0.01 -1.83 0.03 -5.39 0.07 1.44 -0.73 0.01  0.76 0.01 1
eMACSJ0840.2+4421         130.04076  44.36486 0.7000      21564 -0.58 0.01 -2.65 0.01 -7.12 0.06 1.92 -0.98 0.01  0.95 0.01 1
WHLJ084114.3+075844       130.30954   7.97879 0.2450      23139 -0.67 0.01 -1.86 0.01 -6.09 0.02 2.24 -0.81 0.01  1.29 0.01 1
A695                      130.31583  32.41000 0.1124       7917 -0.99 0.01 -3.74 0.15 -5.31 0.01 2.58 -1.48 0.01  1.09 0.01 1
A3411                     130.47792 -17.48472 0.1687 0745120101 -1.18 0.02 -1.92 0.03 -5.55 0.05 2.11 -0.42 0.01  1.47 0.01 4
ZGXJ084237+361627         130.65395  36.27414 0.7725 0827041001 -0.65 0.04 -1.70 0.02 -6.19 0.20 2.05 -1.11 0.01  0.95 0.01 2
MS0839.9+2938             130.73311  29.45750 0.1942       2224 -0.27 0.01 -3.34 0.01 -8.67 0.07 0.75 -1.98 0.01 -0.59 0.01 1
A697                      130.73982  36.36646 0.2836       4217 -0.77 0.01 -2.10 0.01 -6.87 0.05 1.07 -1.68 0.01 -0.15 0.01 3
RXCJ0844.9+4258           131.23625  42.98167 0.0541 0503600101 -0.35 0.01 -3.22 0.01 -7.17 0.01 1.06 -2.18 0.01 -0.50 0.01 4
WHLJ084701+345113         131.75751  34.85361 0.4643 0107860501 -0.74 0.02 -1.36 0.04 -5.65 0.07 2.30 -1.41 0.01  0.93 0.01 2
RXJ0847.1+3449            131.79707  34.82111 0.5600 0107860501 -0.87 0.04 -2.38 0.31 -5.38 0.08 2.78 -0.52 0.01  1.89 0.01 2
CLJ0848.6+4453            132.20541  44.92944 0.5430        927 -0.45 0.01 -3.02 0.04 -6.12 0.07 1.28 -1.26 0.01  0.29 0.01 1
WHLJ085007.1+293252       132.52954  29.54777 0.1162      20509 -0.47 0.01 -2.58 0.03 -5.58 0.01 1.43 -1.15 0.01  0.47 0.01 1
Z1953                     132.53297  36.07046 0.3782       1659 -0.66 0.01 -2.12 0.02 -6.77 0.14 1.04 -1.16 0.01  0.18 0.01 1
WHLJ085024+001536         132.59972   0.26012 0.1945 0761730501 -0.86 0.02 -1.41 0.01 -6.77 0.18 1.94 -1.21 0.01  0.80 0.01 2
HSCJ0850-0009             132.73299  -0.15855 0.8824 0800400601 -0.70 0.03 -1.56 0.03 -6.04 0.24 2.43 -0.77 0.01  1.46 0.01 2
PSZ1G171.01+39.44         132.74458  48.50056 0.5225      18290 -0.93 0.01 -1.49 0.02 -5.28 0.03 2.54 -0.38 0.01  1.81 0.01 1
GMBCGJ132.860+35.97       132.86041  35.97055 0.2647      18219 -0.39 0.01 -2.56 0.01 -6.55 0.19 1.32 -1.17 0.01  0.38 0.01 1
WHLJ085138.9+333106       132.91196  33.51838 0.3705       4205 -0.65 0.01 -2.87 0.02 -5.78 0.03 1.51 -1.01 0.01  0.63 0.01 1
MCXCJ0852.5+1618          133.13708  16.30528 0.0980 0206340101 -0.40 0.01 -3.60 0.05 -6.10 0.02 1.22 -1.93 0.01 -0.21 0.01 2
CL0853+5759               133.30875  57.99417 0.4750       5765 -0.90 0.02 -1.40 0.01 -5.01 0.01 2.43 -0.44 0.01  1.68 0.01 1
WHLJ085436.6+003833       133.65253   0.64257 0.1216      20519 -0.57 0.01 -2.44 0.01 -5.19 0.01 1.86 -0.77 0.01  1.04 0.01 1
WHLJ085450-012147         133.70863  -1.36311 0.3532 0651170301 -0.71 0.03 -1.60 0.03 -5.11 0.06 1.80 -0.60 0.01  1.12 0.01 2
RXJ085451.0+6219          133.71042  62.31389 0.2870      16138 -0.27 0.01 -4.98 0.10 -5.27 0.04 0.66 -1.16 0.01 -0.10 0.01 1
HSCSJ0855+0147            133.91550   1.78962 0.7196 0783881001 -0.75 0.02 -1.62 0.03 -6.27 0.38 2.31 -1.22 0.01  1.07 0.01 2
RXCJ0856.1+3756           134.03542  37.94778 0.4107 0302581801 -0.91 0.03 -1.46 0.01 -6.32 0.22 1.76 -1.09 0.01  0.75 0.01 2
WHLJ085620+014649         134.08582   1.78038 0.7241 0783881001 -0.52 0.03 -2.17 0.02 -6.35 0.17 1.20 -1.35 0.01  0.17 0.01 4
HSCSJ0856+0144            134.12221   1.74188 0.7103 0783881001 -0.71 0.03 -2.01 0.02 -5.26 0.11 1.96 -1.07 0.01  0.91 0.01 2
WHLJ085640+055347         134.16968   5.89649 0.0950 0653450501 -0.60 0.01 -2.71 0.04 -6.38 0.02 1.68 -1.34 0.01  0.52 0.01 2
XCLASS1953                134.57500  27.87800 9.9999 0210280101  0.00 0.00  0.00 0.00  0.00 0.00 2.32 -0.68 0.01  1.44 0.01 2
WHLJ085820+165825         134.58409  16.97359 0.4173 0303561101 -0.84 0.02 -1.11 0.03 -6.00 0.11 2.51 -0.48 0.01  1.72 0.01 2
MCXCJ0858.4+1357          134.60793  13.95667 0.4880 0203450101 -0.52 0.02 -2.38 0.07 -5.61 0.09 1.71 -0.48 0.01  1.13 0.01 2
WHLJ085836+541903         134.65221  54.31737 0.0862 0842362101 -0.37 0.01 -2.93 0.03 -6.74 0.03 1.36 -1.82 0.01 -0.04 0.01 2
WHLJ085845+171003         134.68793  17.16750 0.3225 0303561101 -0.77 0.03 -0.72 0.03 -6.90 0.24 2.84 -1.15 0.01  1.50 0.01 2
ZwCl0857.9+2107           135.15791  20.91611 0.2300 0402250701 -0.24 0.01 -3.69 0.01 -9.18 0.61 0.75 -2.04 0.01 -0.63 0.01 4
WHLJ090108.2+321438       135.28416  32.24389 0.3740       9323 -0.49 0.01 -2.03 0.01 -6.78 0.05 1.14 -1.22 0.01  0.21 0.01 1
GMBCGJ135.3+18.2          135.34334  18.24222 0.3350      18221 -0.41 0.01 -2.85 0.01 -5.87 0.04 1.03 -0.94 0.01  0.32 0.01 1
WHLJ090130-013917         135.37785  -1.65484 0.3076 0804410201 -0.95 0.03 -1.39 0.01 -6.23 0.15 2.20 -1.05 0.01  1.10 0.01 2
XCCJ0901.6-0154           135.40601  -1.90740 0.3151 0651170101 -0.68 0.02 -2.00 0.01 -5.80 0.18 1.86 -1.28 0.01  0.70 0.01 2
WHLJ090139-015852         135.41458  -1.98111 0.2960 0651170101 -0.71 0.02 -2.14 0.04 -5.27 0.05 2.40 -1.00 0.01  1.28 0.01 2
WHLJ090155+380952         135.48083  38.16444 0.4788 0782041201 -0.78 0.02 -1.60 0.02 -5.47 0.09 1.88 -0.67 0.01  1.13 0.01 2
WHLJ090236.8+520349       135.65334  52.06361 0.1081     115881 -0.52 0.01 -2.35 0.02 -5.39 0.02 2.12 -1.53 0.01  0.72 0.01 3
WHLJ090302.2+521332       135.75917  52.22556 0.2188     115882 -0.77 0.01 -1.75 0.01 -7.50 0.25 1.87 -0.95 0.01  0.93 0.01 1
A736                      135.79372  52.20200 0.0619 0784450101 -0.33 0.01 -2.66 0.01 -6.54 0.03 1.27 -1.48 0.01  0.13 0.01 2
RXJ090533.4+1840          136.38916  18.66945 0.1351      16139 -0.16 0.01 -4.06 0.01 -6.86 0.01 0.70 -2.05 0.01 -0.67 0.01 1
WHLJ090615+163614         136.56497  16.60398 0.2450 0670880501 -0.71 0.03 -1.99 0.02 -4.72 0.03 2.12 -0.67 0.01  1.30 0.01 2
WHLJ090631+164522         136.62935  16.75630 0.4391 0670880501 -0.09 0.01 -2.67 0.06 -7.82 0.30 0.89 -1.62 0.01 -0.24 0.01 2
WHLJ090642+163838         136.67436  16.64395 0.7002 0670880501 -0.78 0.03 -1.77 0.01 -5.71 0.19 1.85 -0.77 0.01  1.03 0.01 2
A744                      136.84291  16.65667 0.0729       6947 -0.34 0.01 -2.91 0.01 -6.36 0.01 0.92 -2.06 0.01 -0.52 0.01 3
WHLJ090849+143830         137.20583  14.64167 0.4531 0674370201 -0.38 0.03 -3.04 0.07 -9.02 0.65 1.08 -1.40 0.01  0.05 0.01 2
WHLJ090851+144551         137.21375  14.76417 0.4433 0674370201 -0.70 0.01 -2.35 0.05 -6.23 0.24 1.66 -1.49 0.01  0.41 0.01 2
WHLJ090853+285203         137.22241  28.86751 0.2539 0760740101 -0.69 0.02 -1.53 0.06 -6.40 0.11 2.42 -0.95 0.01  1.34 0.01 2
PLCKG214.6+37.0           137.25874  14.66158 0.4500 0674370201 -0.70 0.03 -2.61 0.05 -8.43 0.86 2.19 -1.57 0.01  0.74 0.01 2
A750                      137.28333  10.99250 0.1751 0605000901 -0.53 0.01 -2.15 0.02 -6.95 0.08 2.01 -1.89 0.01  0.39 0.01 4
A754                      137.28500  -9.66611 0.0542 0112950401 -1.17 0.01 -1.50 0.01 -5.42 0.01 2.62 -0.30 0.01  1.92 0.01 4
MS0906.5+1110             137.30312  10.97475 0.1702        924 -0.49 0.01 -2.73 0.01 -8.15 0.06 0.94 -1.39 0.01 -0.05 0.01 3
A746                      137.32669  51.52425 0.2154      15191 -1.22 0.01 -3.16 0.01 -5.49 0.02 3.16 -0.34 0.01  2.29 0.01 1
HSCJ0909-0051             137.38113  -0.85945 1.0739 0800400501 -0.68 0.05 -2.29 0.10 -7.74 0.68 2.45 -1.46 0.01  1.01 0.01 2
RXCJ0909.9+3106           137.47208  31.10083 0.2660      17178 -0.22 0.01 -4.32 0.01 -5.93 0.01 0.67 -1.37 0.01 -0.23 0.01 1
A761                      137.65125 -10.58111 0.0916 0765040601 -0.75 0.01 -2.69 0.01 -7.24 0.15 2.07 -1.78 0.01  0.51 0.01 2
RXJ0910+5422              137.68750  54.36889 1.1100       2227 -0.44 0.02 -2.12 0.02 -5.72 0.17 1.73 -1.18 0.02  0.67 0.01 1
WHLJ091049+385009         137.70750  38.83583 0.5651 0700180901 -0.77 0.02 -1.40 0.03 -5.89 0.14 1.89 -0.88 0.01  0.99 0.01 2
MACSJ0911.2+1746          137.79700  17.77554 0.5049 0693662501 -0.77 0.02 -1.71 0.02 -6.70 0.28 1.51 -1.30 0.01  0.43 0.01 4
CXOMPJ091126+0550         137.86082   5.83681 0.7682 0083240201 -0.27 0.03 -2.56 0.05 -6.68 0.26 1.07 -1.25 0.01  0.14 0.01 2
RXCJ0913.7+4056           138.43956  40.94116 0.4426      10445 -0.21 0.01 -2.95 0.01 -8.46 0.12 0.60 -2.09 0.01 -0.77 0.01 3
WHLJ091452+041555         138.71896   4.26537 0.1432 0602830401 -0.59 0.01 -2.58 0.08 -6.11 0.05 1.57 -1.34 0.01  0.44 0.01 2
DLSJ0916+2931             139.00000  29.52611 0.5300 0303820301 -0.10 0.01 -2.90 0.06 -8.50 0.23 0.93 -2.17 0.01 -0.58 0.01 2
MACSJ0916.1-0023          139.03847  -0.40449 0.3450 0804410101 -1.11 0.03 -0.65 0.01 -6.23 0.23 1.91 -1.19 0.01  0.80 0.01 2
WHLJ091615+295005         139.06540  29.83485 0.5360 0673150401 -0.78 0.02 -2.49 0.02 -5.43 0.09 1.92 -0.68 0.01  1.15 0.01 2
WHLJ091622+291620         139.09529  29.27240 0.5625 0673150301 -0.93 0.05 -1.00 0.01 -6.15 0.20 2.15 -1.12 0.01  1.02 0.01 2
GMBCGJ139.22+52.6         139.21625  52.64111 0.2690      17183 -0.04 0.01 -3.91 0.01 -5.24 0.01 0.65 -1.12 0.01 -0.08 0.01 1
WHLJ091736+284350         139.40205  28.73065 0.4240 0655571001 -0.44 0.02 -2.18 0.06 -5.87 0.07 1.97 -0.79 0.01  1.11 0.01 2
A773                      139.49747  51.70641 0.2170 0084230601 -0.69 0.02 -2.21 0.02 -7.23 0.34 1.29 -1.59 0.01  0.07 0.01 2
A780                      139.52708 -12.09333 0.0539 0504260101 -0.26 0.01 -3.39 0.02 -8.86 0.10 0.78 -2.53 0.01 -0.94 0.01 4
WHLJ091820+302416         139.58369  30.40448 0.1325 0673150501 -0.83 0.02 -1.36 0.01 -5.44 0.03 2.24 -1.08 0.01  1.12 0.01 2
LEDA87445                 139.61443 -12.37331 0.0575      20970 -0.41 0.01 -3.55 0.01 -5.02 0.01 0.71 -0.64 0.01  0.29 0.01 1
WHLJ091834.3+295318       139.65022  29.88549 0.3164      12186 -0.52 0.02 -1.29 0.03 -4.93 0.14 1.26 -0.40 0.01  0.86 0.01 1
PSZ1G295.24-21.55         139.73750 -81.05278 0.6100      18296 -0.56 0.01 -2.12 0.02 -6.15 0.08 1.62 -0.69 0.02  0.92 0.01 1
A781D                     139.89481  30.53358 0.4280 0401170101 -0.51 0.03 -2.55 0.07 -7.19 0.43 1.48 -1.56 0.01  0.23 0.01 2
WHLJ091939+370755         139.91611  37.13197 0.1071 0149010201 -0.33 0.01 -3.55 0.06 -6.33 0.05 0.90 -1.83 0.01 -0.37 0.01 2
A779                      139.95500  33.76028 0.0225 0853380301  0.00 0.00  0.00 0.00  0.00 0.00 0.76 -0.86 0.01  0.18 0.01 2
RXCJ0920.0+0102           140.00208   1.04000 0.0175 0673180201  0.00 0.00  0.00 0.00  0.00 0.00 0.63 -2.21 0.01 -0.83 0.01 2
WHLJ092018+370618         140.07832  37.10500 0.2396 0149010201 -0.29 0.02 -3.54 0.03 -8.92 0.90 0.80 -2.13 0.01 -0.65 0.01 2
A781                      140.09679  30.43763 0.2980 0401170101 -1.01 0.01 -1.24 0.01 -6.23 0.12 1.62 -0.69 0.01  0.92 0.01 2
A781B                     140.22083  30.46667 0.2910 0401170101 -0.87 0.01 -1.53 0.01 -6.53 0.38 2.07 -1.37 0.01  0.79 0.01 2
WHLJ092052+294112         140.22212  29.68450 0.2805 0673150101 -0.70 0.02 -1.82 0.04 -6.99 0.43 2.43 -0.72 0.01  1.50 0.01 2
A781C                     140.29167  30.46417 0.4270 0401170101 -0.97 0.03 -1.37 0.02 -6.78 0.21 1.96 -1.13 0.01  0.87 0.01 2
WHLJ092121+031713         140.33792   3.28694 0.3578 0804410501 -0.77 0.04 -2.23 0.10 -7.09 0.35 1.75 -0.60 0.01  1.08 0.01 2
WHLJ092127+295800         140.36583  29.96667 0.4196 0673150201 -0.78 0.04 -1.24 0.04 -5.35 0.08 2.04 -0.98 0.01  1.03 0.01 2
DLSJ092141+295543         140.42262  29.92860 0.8100 0673150201 -0.67 0.03 -2.19 0.07 -4.88 0.06 2.48 -0.77 0.01  1.50 0.01 2
WHLJ092207.6+034558       140.53188   3.76633 0.2800      11768 -0.94 0.01 -1.49 0.01 -6.53 0.08 2.64 -0.54 0.01  1.77 0.01 1
WHLJ092257+311239         140.74042  31.21000 0.4159 0785151201 -0.75 0.02 -1.80 0.05 -5.41 0.09 1.91 -0.86 0.01  1.02 0.01 2
WHYJ092345.2-230909       140.93826 -23.15245 0.3400       2020 -0.81 0.01 -1.55 0.01 -6.04 0.02 1.49 -1.26 0.01  0.44 0.01 1
A795                      141.02208  14.17250 0.1359 0827031001 -0.42 0.01 -2.61 0.07 -7.29 0.24 0.82 -1.64 0.01 -0.31 0.01 4
WHLJ092545+305900         141.43996  30.98303 0.5865 0200730101 -0.71 0.03 -1.72 0.02 -7.45 0.21 1.69 -0.88 0.01  0.85 0.01 2
WHLJ092608+240524         141.53357  24.09004 0.1780 0802750201 -0.79 0.01 -0.86 0.01 -6.32 0.04 2.25 -1.13 0.01  1.08 0.01 2
CL0926+1242               141.65292  12.71778 0.5114       5838 -0.51 0.01 -3.06 0.01 -6.43 0.05 1.11 -1.29 0.01  0.14 0.01 3
WHLJ092642.6+174111       141.67755  17.68634 0.1216      20513 -0.40 0.01 -2.58 0.01 -6.47 0.01 1.07 -0.90 0.01  0.38 0.01 1
WHLJ092710.6+532731       141.79417  53.45861 0.2052      17177 -0.28 0.01 -2.97 0.01 -6.68 0.02 0.81 -1.76 0.01 -0.40 0.01 1
WHLJ092730+301045         141.87500  30.17917 0.3650 0604530101 -0.56 0.03 -2.36 0.08 -8.14 0.50 1.62 -1.35 0.01  0.48 0.01 2
A801                      142.01888  20.52920 0.1923      11767 -0.48 0.01 -2.16 0.03 -7.54 0.08 1.23 -1.48 0.01  0.10 0.01 1
A803                      142.30281  12.13074 0.0904      20507 -0.54 0.01 -3.07 0.01 -4.63 0.01 1.86 -0.61 0.01  1.15 0.01 1
A815                      143.03590  29.06782 0.2809 0742510701 -1.32 0.03 -1.31 0.02 -5.61 0.13 2.23 -0.84 0.01  1.26 0.01 2
PLCKG227.99+38.11         143.09125   5.68392 0.8100 0783880501 -0.74 0.03 -1.97 0.05 -5.26 0.15 2.03 -0.80 0.01  1.15 0.01 4
RXCJ0933.4+3403           143.36292  34.05056 0.0274       3227  0.00 0.00  0.00 0.00  0.00 0.00 0.79 -1.50 0.01 -0.23 0.01 1
eMACSJ0935.1+0614         143.76347   6.24402 0.7500      21565 -0.36 0.01 -3.02 0.01 -6.89 0.05 0.89 -1.24 0.01  0.02 0.01 1
WHLJ093819.7+520305       144.58192  52.05125 0.3438      15137 -0.59 0.01 -1.85 0.01 -5.88 0.02 1.56 -0.57 0.01  0.96 0.01 1
PSZ2G181.06+48.47         144.85745  40.75748 0.2350      22650 -0.99 0.01 -1.10 0.01 -5.49 0.01 2.13 -0.72 0.01  1.28 0.01 5
MACSJ0940.9+0744          145.22377   7.74038 0.3394      11712 -0.48 0.01 -2.77 0.01 -6.97 0.03 1.08 -1.52 0.01 -0.04 0.01 1
SL2SJ09413-1100           145.39458 -11.01500 0.3850 0670020401 -0.58 0.03 -2.43 0.05 -6.12 0.12 2.05 -1.23 0.01  0.87 0.01 2
A853                      145.56163  15.38090 0.1653      12250 -0.46 0.01 -3.22 0.01 -5.84 0.01 0.85 -0.50 0.01  0.49 0.01 1
GMBCGJ145.6+47.0          145.62369  47.04222 0.3990 0106460101 -0.67 0.03 -2.02 0.05 -5.13 0.06 2.29 -1.49 0.01  0.86 0.01 2
A851                      145.74167  46.98667 0.4069 0106460101 -1.08 0.02 -0.87 0.01 -5.89 0.20 2.31 -1.03 0.01  1.20 0.01 2
RXCJ0944.6-2633           146.15250 -26.56556 0.1421 0761112901 -0.08 0.01 -5.06 0.72 -6.18 0.03 0.91 -1.62 0.01 -0.23 0.01 2
A868                      146.35167  -8.65417 0.1530 0017540101 -0.83 0.01 -1.84 0.02 -7.13 0.17 1.72 -1.12 0.01  0.71 0.01 4
WHLJ094531+094635         146.37949   9.77629 0.2114 0743950101 -0.91 0.02 -0.04 0.01 -5.68 0.05 2.64 -1.31 0.01  1.25 0.01 2
RBS797                    146.80417  76.38722 0.3540       7902 -0.21 0.01 -3.69 0.01 -8.55 0.12 0.58 -1.77 0.01 -0.57 0.01 3
MACSJ0949.8+1708          147.46585  17.11960 0.3881       3274 -0.66 0.01 -3.04 0.01 -6.80 0.07 1.30 -1.53 0.01  0.12 0.01 3
WHLJ094958+170824         147.49417  17.14006 0.4124 0723160201 -0.13 0.01 -2.60 0.03 -6.54 0.08 0.87 -1.61 0.01 -0.25 0.01 4
Z2701                     148.20488  51.88484 0.2139       3195 -0.28 0.01 -4.37 0.01 -8.32 0.09 0.73 -1.69 0.01 -0.41 0.01 1
RXCJ0953-1558             148.30042 -15.98111 0.0302 0140210201 -0.20 0.01 -4.02 0.02 -7.01 0.01 1.01 -2.14 0.01 -0.51 0.01 2
RXCJ0953.6+0142           148.42239   1.70066 0.0986 0720252401 -0.35 0.01 -3.76 0.05 -6.47 0.04 1.11 -2.29 0.01 -0.53 0.01 2
GMBCGJ148.6+17.6          148.56395  17.59145 0.3816      13215 -0.46 0.01 -3.46 0.05 -4.50 0.06 2.83 -0.90 0.02  1.66 0.01 1
EISJ0954-2023             148.65416 -20.38194 1.1410       4378 -0.07 0.01 -2.76 0.03 -5.58 0.11 0.66 -1.52 0.12 -0.34 0.08 1
XCLASS1704                148.82500  69.85300 9.9999 0112290201  0.00 0.00  0.00 0.00  0.00 0.00 2.41 -0.52 0.01  1.61 0.01 2
A901B                     148.98917  -9.98408 0.1600 0148170101 -0.28 0.01 -4.30 0.33 -8.03 0.29 0.82 -2.23 0.01 -0.70 0.01 2
CL0956+4107               149.01416  41.12056 0.5870       5759 -0.78 0.01 -1.25 0.01 -6.08 0.03 1.53 -0.90 0.01  0.71 0.01 1
A901A                     149.11000  -9.95608 0.1600 0148170101 -0.13 0.01 -4.14 0.38 -5.53 0.05 0.65 -1.91 0.01 -0.62 0.01 2
WHLJ095737+023426         149.40425   2.57382 0.3700 0203362101 -0.65 0.02 -2.72 0.14 -6.31 0.14 1.64 -1.20 0.01  0.59 0.01 2
RXJ0957.8+6534            149.47166  65.57500 0.5300 0502430201 -0.35 0.02 -2.01 0.07 -6.43 0.13 1.52 -1.48 0.01  0.31 0.01 2
GMBCGJ149.5+19.3          149.49815  19.26939 0.1054      20506 -0.50 0.01 -2.55 0.01 -4.88 0.01 1.49 -1.20 0.01  0.48 0.01 1
A907                      149.59250 -11.05972 0.1527       3205 -0.38 0.01 -3.43 0.01 -7.90 0.03 1.05 -2.08 0.01 -0.44 0.01 3
WHLJ095824+024916         149.60007   2.82118 0.3400 0203362101 -0.80 0.03 -2.33 0.07 -6.98 0.32 2.31 -0.97 0.01  1.24 0.01 2
WHLJ095902.7+025544       149.76125   2.92889 0.3505      15213 -0.59 0.01 -1.21 0.01 -7.12 0.22 1.34 -0.94 0.01  0.55 0.01 1
WHLJ095904+130524         149.76875  13.09000 0.3959 0504100201 -0.76 0.02 -2.12 0.05 -6.71 0.49 1.88 -1.35 0.01  0.66 0.01 2
XCLASS1992                149.92339   2.52502 0.7297 0203361701 -0.96 0.02 -0.84 0.01 -6.43 0.39 1.75 -1.10 0.01  0.74 0.01 2
WHLJ095951+014049         149.96413   1.68101 0.3721 0203361501 -0.46 0.03 -2.38 0.05 -5.75 0.13 1.39 -1.42 0.01  0.26 0.01 4
PSZ1G264.40+19.49         150.00209 -30.27611 0.2400      15132 -0.70 0.01 -2.89 0.01 -7.74 0.12 1.86 -1.71 0.01  0.41 0.01 1
NGC3091                   150.05954 -19.63696 0.0132 0041180301  0.00 0.00  0.00 0.00  0.00 0.00 0.68 -2.36 0.01 -0.90 0.01 2
RXJ1000.5+4409            150.12709  44.15445 0.1540       9421 -0.37 0.01 -2.65 0.01 -6.03 0.01 1.02 -0.72 0.01  0.46 0.01 1
WHLJ100045.5+013926       150.18958   1.65722 0.2200      15224 -0.58 0.01 -1.90 0.01 -5.46 0.01 1.09 -0.94 0.01  0.37 0.01 3
WHLJ100052+154003         150.21667  15.66750 0.2798 0655380801 -0.53 0.03 -2.35 0.04 -6.60 0.19 1.76 -0.93 0.01  0.87 0.01 2
WHLJ100117+285111         150.32292  28.85306 0.0946 0405340101 -0.11 0.01 -3.34 0.04 -5.77 0.03 1.11 -1.68 0.01 -0.12 0.01 2
CL1002+6858               150.53708  68.97750 0.4934       2076 -0.79 0.01 -1.58 0.01 -5.79 0.02 1.43 -1.05 0.01  0.54 0.01 1
WHLJ100226+203101         150.61166  20.51694 0.2937 0742510101 -0.62 0.02 -2.69 0.04 -6.31 0.08 2.04 -1.06 0.01  0.98 0.01 4
PSZ2G213.30+50.99         150.62971  20.52838 0.3205 0761590101 -0.54 0.01 -1.97 0.02 -6.10 0.08 1.82 -1.17 0.01  0.74 0.01 4
ZwCl0959.6+3257           150.66083  32.69944 0.0500 0503600301 -0.49 0.01 -2.19 0.01 -7.01 0.02 2.19 -1.78 0.01  0.60 0.01 2
RXJ1002.6-0808            150.66833  -8.14611 0.5240 0302580301 -0.82 0.02 -2.51 0.07 -5.01 0.15 1.94 -0.53 0.01  1.27 0.01 2
MaxBCGJ150.6+20.4         150.68706  20.49151 0.2971 0742510101 -0.66 0.01 -2.22 0.03 -6.16 0.12 1.95 -0.86 0.01  1.04 0.01 2
RXCJ1003.0+3254           150.76707  32.90778 0.4161 0302581601 -0.41 0.02 -2.60 0.07 -7.20 0.95 1.12 -1.40 0.01  0.08 0.01 2
SDSSJ1004+4112            151.14458  41.21250 0.6800       5794 -0.36 0.01 -1.98 0.02 -6.85 0.03 1.03 -1.04 0.01  0.25 0.01 1
MACSJ1006.9+3200          151.72778  32.02545 0.3989       5819 -0.86 0.01 -1.62 0.01 -7.34 0.28 2.12 -0.35 0.01  1.52 0.01 1
WHLJ100741+380104         151.92722  38.01295 0.1120 0653450201 -0.51 0.01 -2.77 0.05 -6.58 0.02 1.34 -1.51 0.01  0.16 0.01 2
MCXCJ1008.7+5342          152.19917  53.70083 0.8700 0070340201 -0.76 0.05 -1.68 0.02 -5.32 0.13 2.48 -0.98 0.01  1.35 0.01 2
MS1006.0+1202             152.19958  11.79250 0.2210        925 -0.72 0.01 -1.66 0.02 -6.47 0.02 1.77 -0.52 0.01  1.15 0.01 1
2MASXJ101007+3253         152.52936  32.89139 0.3190 0802750101 -0.90 0.03 -1.40 0.02 -6.70 0.19 2.07 -0.85 0.01  1.14 0.01 2
RXJ1011.0+5339            152.77126  53.65750 0.3290 0500940201 -0.78 0.02 -1.45 0.03 -5.29 0.04 2.55 -1.64 0.01  0.95 0.01 2
WHLJ101119+533431         152.83057  53.57516 0.3896 0500940201 -0.82 0.03 -1.98 0.04 -6.05 0.34 2.07 -1.13 0.01  0.95 0.01 2
CHIPS1011-0505            152.86667  -5.09458 9.9999      21547  0.00 0.00  0.00 0.00  0.00 0.00 1.77 -1.30 0.01  0.62 0.01 1
PSZ2G262.83+25.77         153.25771 -24.50358 0.1801 0784450201 -1.04 0.02 -1.39 0.01 -6.35 0.12 2.42 -1.09 0.01  1.24 0.01 2
MCXCJ1013.5-1350          153.39999 -13.84250 0.1517      20548 -0.67 0.01 -1.38 0.01 -7.44 0.03 1.50 -1.05 0.01  0.59 0.01 1
RXJ1013.6+4933            153.41000  49.55194 0.1330 0206340201 -0.57 0.01 -2.41 0.03 -7.00 0.07 1.83 -1.60 0.01  0.46 0.01 2
A957                      153.41792  -0.91444 0.0436      15166 -0.59 0.01 -1.93 0.01 -5.93 0.01 1.92 -0.88 0.01  1.01 0.01 1
A954                      153.43668  -0.10861 0.0932 0201750401 -0.75 0.01 -2.22 0.01 -5.86 0.01 1.79 -1.29 0.01  0.64 0.01 2
MOOJ1014+0038             153.53500   0.64056 0.8100      18299 -0.44 0.01 -2.43 0.01 -5.39 0.04 1.25 -0.94 0.01  0.48 0.01 1
A961                      154.09418  33.63472 0.1241 0821810701 -0.75 0.01 -2.08 0.01 -6.75 0.07 1.63 -1.65 0.01  0.28 0.01 4
A963                      154.30792  39.02528 0.2060 0084230701 -0.51 0.01 -2.63 0.01 -7.45 0.29 0.92 -2.11 0.01 -0.55 0.01 2
A970                      154.34750 -10.67750 0.0587      12285 -0.56 0.01 -1.67 0.01 -8.21 0.02 1.64 -0.63 0.01  0.98 0.01 1
A959                      154.39291  59.56083 0.2850 0406630201 -1.07 0.01 -1.21 0.01 -6.92 0.27 1.65 -1.21 0.01  0.60 0.01 4
WHLJ101931+080352         154.88083   8.06444 0.1689 0093640301 -0.73 0.01 -0.33 0.01 -5.43 0.04 2.23 -0.77 0.01  1.31 0.01 2
MSPM18                    155.41679  23.89990 0.0396 0152580101 -0.49 0.01 -2.28 0.01 -6.73 0.02 1.84 -1.55 0.01  0.50 0.01 2
RXCJ1022.0+3830           155.51958  38.51194 0.0491       6942 -0.11 0.01 -3.54 0.01 -5.44 0.01 1.18 -2.34 0.01 -0.52 0.01 3
A980                      155.61842  50.10562 0.1582      15105 -0.65 0.01 -2.53 0.02 -7.07 0.01 1.42 -1.57 0.01  0.18 0.01 1
X-CLASS2208               155.81599  43.99900 0.1050 0503630201 -0.25 0.01 -2.74 0.02 -5.71 0.02 1.12 -1.48 0.01  0.03 0.01 2
ZwCl1021.0+0426           155.91513   4.18621 0.2906 0605540201 -0.29 0.01 -3.14 0.02 -7.60 0.24 0.73 -1.80 0.01 -0.48 0.01 4
RBS865                    155.91632  49.14400 0.1414      15114 -0.65 0.01 -1.91 0.01 -7.21 0.04 1.51 -1.41 0.01  0.35 0.01 1
A3444                     155.96167 -27.25861 0.2533 0827011001 -0.31 0.01 -3.74 0.07 -7.71 0.34 0.91 -1.92 0.01 -0.44 0.01 4
PSZ2G278.79+08.54         156.21330 -47.34080 9.9999 0762440101  0.00 0.00  0.00 0.00  0.00 0.00 2.03 -0.71 0.01  1.21 0.01 4
ZwCl1023.3+1257           156.49162  12.68538 0.1434 0723161001 -0.37 0.01 -3.63 0.25 -9.35 0.33 0.89 -2.58 0.01 -0.90 0.01 4
RXJ1027.1-0318            156.78442  -3.32192 0.0381 0305800101 -0.04 0.01 -3.48 0.04 -5.99 0.01 1.01 -1.98 0.01 -0.40 0.01 2
SDSSJ1029+2623            157.30208  26.39222 0.5840      11755 -0.44 0.01 -1.91 0.01 -7.46 0.10 1.30 -1.07 0.01  0.43 0.01 1
PSZ2G272.88+19.14         157.42113 -35.32579 0.0111 0691950201  0.00 0.00  0.00 0.00  0.00 0.00 2.21 -1.33 0.01  0.92 0.01 2
MKW2                      157.54459  -3.16333 0.0375 0404840201 -0.27 0.01 -2.45 0.01 -7.14 0.03 1.57 -1.11 0.01  0.60 0.01 2
RXJ103035.2+5132          157.64667  51.54222 0.5097      16137 -0.19 0.01 -3.16 0.01 -7.07 0.04 0.54 -1.81 0.01 -0.63 0.01 1
WHLJ103101+305143         157.75752  30.86198 0.1432 0102040301 -0.75 0.01 -1.93 0.03 -6.39 0.15 2.30 -0.68 0.01  1.42 0.01 2
A1033                     157.93471  35.04140 0.1224      15614 -0.59 0.01 -1.82 0.01 -7.72 0.02 1.35 -0.72 0.01  0.71 0.01 1
A1035                     158.03046  40.20921 0.0684 0653810501 -0.36 0.01 -3.17 0.02 -7.47 0.03 1.28 -2.14 0.01 -0.31 0.01 2
WHLJ103215+401012         158.06375  40.17000 0.0530 0653810501 -0.66 0.01 -1.36 0.01 -5.79 0.01 2.16 -1.47 0.01  0.79 0.01 2
WHLJ103344+524855         158.43500  52.81510 0.1310 0830500301 -0.94 0.01 -1.30 0.02 -5.64 0.04 2.21 -0.70 0.01  1.34 0.01 2
WHLJ103351+650103         158.46237  65.01751 0.3900 0674810701 -0.68 0.04 -2.53 0.05 -6.17 0.17 1.96 -0.81 0.01  1.09 0.01 2
Hydra                     159.17416 -27.52444 0.0126 0206230101  0.00 0.00  0.00 0.00  0.00 0.00 1.55 -1.22 0.01  0.51 0.01 4
SDSSJ1038+4849            159.67958  48.82167 0.4256      11756 -0.38 0.01 -2.65 0.01 -5.85 0.04 0.84 -1.25 0.01 -0.03 0.01 1
MCXCJ1039.5+3947          159.87683  39.78861 0.0928 0406610101 -0.45 0.01 -2.46 0.02 -6.02 0.02 1.72 -1.38 0.01  0.53 0.01 2
PLCKG241.8+51.5           159.91689   5.16102 0.0700      15117 -1.29 0.01 -1.55 0.01 -5.45 0.01 0.71 -0.21 0.01  0.59 0.01 1
A1069                     159.93500  -8.68361 0.0650 0720251801 -0.51 0.01 -2.06 0.01 -9.23 0.39 1.64 -0.86 0.01  0.82 0.01 2
A1068                     160.18292  39.94806 0.1375 0147630101 -0.24 0.01 -3.83 0.30 -7.34 0.05 0.79 -1.92 0.01 -0.52 0.01 4
CIZAJ1040.7-7047          160.19749 -70.78694 0.0610       2300 -0.44 0.01 -3.43 0.02 -7.72 0.01 1.26 -2.12 0.01 -0.31 0.01 1
WHLJ104056-010358         160.23500  -1.06611 0.2540 0654080301 -0.52 0.02 -3.09 0.04 -6.10 0.12 1.50 -1.46 0.01  0.31 0.01 2
WHLJ104422+213035         161.09250  21.50972 0.4703 0128531401 -0.64 0.03 -1.93 0.04 -5.93 0.13 2.04 -1.01 0.01  1.01 0.01 2
WHLJ104429+214104         161.12433  21.68455 0.6396 0128531401 -0.29 0.02 -2.24 0.03 -4.38 0.08 1.43 -1.39 0.01  0.31 0.01 2
A1084                     161.13750  -7.07278 0.1323 0201901501 -0.28 0.01 -4.53 0.24 -8.26 0.29 0.79 -2.13 0.01 -0.66 0.01 2
WHLJ104513.5+580834       161.30615  58.14266 0.1216      20511 -0.45 0.01 -2.10 0.01 -5.28 0.01 1.40 -0.99 0.01  0.56 0.01 1
RXJ1045+0420              161.45210   4.34240 0.1540 0653450601 -1.02 0.01 -1.03 0.01 -5.88 0.05 2.80 -1.02 0.01  1.55 0.01 2
A1095                     161.87083  15.23389 0.2108 0721880101 -1.05 0.02 -1.09 0.01 -6.64 0.14 2.02 -0.91 0.01  1.06 0.01 4
WHLJ104740.7+590702       161.91959  59.11722 0.3531       5028 -0.47 0.01 -2.65 0.03 -5.34 0.05 1.49 -1.11 0.01  0.54 0.01 1
WHLJ104800+151605         162.00208  15.26806 0.2214 0721880101 -0.90 0.02 -1.31 0.01 -5.33 0.03 2.63 -0.67 0.01  1.67 0.01 2
CIGJ104804+313843         162.01529  31.64525 0.7500 0843830401 -0.78 0.02 -2.14 0.05 -6.27 0.25 1.98 -1.14 0.01  0.88 0.01 2
WHLJ104809+312830         162.03653  31.47526 0.1189 0843830401 -0.87 0.01 -2.12 0.01 -7.35 0.09 2.65 -1.36 0.01  1.22 0.01 2
DLSJ104821-041401         162.09071  -4.23370 0.2200 0150620901 -0.68 0.02 -1.24 0.01 -6.35 0.06 2.58 -0.88 0.01  1.50 0.01 2
WHLJ104847+591945         162.19624  59.32942 0.2080 0556211401 -0.59 0.02 -3.12 0.04 -5.34 0.04 1.43 -0.84 0.01  0.68 0.01 2
XCLASS1125                162.40199 -13.96800 0.3600 0301830101 -0.63 0.03 -2.02 0.05 -5.00 0.09 2.03 -0.81 0.01  1.14 0.01 2
NGC3411                   162.61029 -12.84461 0.0153 0146510301  0.00 0.00  0.00 0.00  0.00 0.00 0.82 -2.07 0.01 -0.60 0.01 4
RXJ1050.5-0236            162.65218  -2.60451 0.1805      16152 -0.26 0.01 -3.14 0.02 -7.60 0.02 0.75 -1.72 0.01 -0.41 0.01 1
SDSSJ1050+0017            162.66624   0.28531 0.5930      20567 -0.35 0.02 -3.49 0.03 -6.25 0.08 0.74 -1.31 0.01 -0.14 0.01 1
XCLASS1126                162.69701 -14.17100 0.5300 0301830101 -0.61 0.03 -2.14 0.06 -5.02 0.05 2.24 -0.97 0.01  1.19 0.01 2
WHLJ105200+103406         163.04164  10.56828 0.2201 0693430401 -0.86 0.02 -1.76 0.03 -5.87 0.07 2.75 -1.10 0.01  1.47 0.01 2
WHLJ105248+104132         163.20099  10.69211 0.1050 0693430401 -0.65 0.01 -2.58 0.03 -5.93 0.02 1.82 -1.20 0.01  0.73 0.01 2
PLCKG212.5+63.2           163.21973  24.23337 0.5250 0693660701 -0.98 0.03 -1.56 0.04 -5.97 0.26 2.41 -0.93 0.01  1.33 0.01 2
RXCJ1053.7+5452           163.40250  54.86806 0.0720      15322 -1.10 0.01 -1.77 0.01 -5.48 0.01 2.57 -0.18 0.01  1.96 0.01 1
RXJ1053.7+5735            163.41583  57.58833 1.1400       4936 -0.72 0.01 -2.21 0.01 -5.35 0.08 2.39 -0.39 0.01  1.69 0.01 1
DLSJ1054-0549             163.56168  -5.81389 0.1900 0552860101 -0.57 0.01 -3.40 0.02 -5.84 0.09 0.94 -1.79 0.01 -0.32 0.01 2
RMJ1054+1439              163.57309  14.65117 0.3002      17160 -0.92 0.01 -1.33 0.01 -5.85 0.02 2.31 -0.61 0.01  1.48 0.01 1
SHK-1                     163.77292  40.45528 0.1170      18231 -0.58 0.01 -2.72 0.04 -4.02 0.01 1.74 -0.32 0.01  1.26 0.01 1
XCLASS2025                163.79832  -5.07111 0.6800 0303820201 -0.59 0.03 -1.73 0.03 -6.65 0.29 1.90 -0.96 0.01  0.95 0.01 4
RCS2J1055-0459            163.89809  -4.99087 0.6090 0303820201 -0.68 0.03 -1.78 0.02 -5.79 0.12 1.96 -1.26 0.01  0.78 0.01 2
BLOXJ1056-0335            164.10417  -3.58778 0.5802 0094800101 -0.34 0.02 -2.45 0.03 -5.92 0.12 1.41 -0.86 0.01  0.65 0.01 2
WHLJ105656+065917         164.23470   6.98817 0.2961 0200530501 -0.63 0.02 -1.48 0.01 -4.94 0.04 2.60 -1.14 0.01  1.33 0.01 2
MS1054.4-0321             164.23584  -3.62667 0.8342        512 -1.05 0.02 -0.85 0.01 -5.09 0.04 2.50 -0.68 0.01  1.57 0.01 3
CL1058+0137               164.54578   1.60458 0.0395 0601930101 -0.51 0.01 -2.15 0.01 -6.66 0.01 2.58 -1.45 0.01  1.11 0.01 4
A1132                     164.60750  56.79167 0.1363      19770 -0.81 0.01 -2.08 0.01 -6.03 0.01 1.48 -1.54 0.01  0.24 0.01 1
WHLJ105947+085036         164.94508   8.84341 0.3948 0674360101 -0.71 0.01 -1.97 0.04 -5.77 0.09 2.34 -1.06 0.01  1.20 0.01 2
GMBCGJ165.03+02.04        165.03085   2.04798 0.4005      15371 -0.73 0.01 -1.53 0.01 -6.72 0.18 2.18 -0.54 0.01  1.43 0.01 1
A1142                     165.20375  10.55972 0.0349 0782330301 -0.52 0.01 -1.67 0.01 -6.54 0.01 1.84 -1.36 0.01  0.62 0.01 4
WHLJ110106+110404         165.27824  11.06771 0.4879 0103861801 -0.10 0.01 -2.74 0.07 -7.91 0.24 0.89 -1.87 0.01 -0.41 0.01 2
WHLJ110244+223715         165.68417  22.62097 0.2512 0690090301 -0.61 0.02 -2.06 0.02 -7.03 0.32 2.31 -1.29 0.01  1.02 0.01 2
CL1103.6+3555             165.90459  35.92167 0.7800 0205370101 -0.76 0.05 -1.71 0.02 -5.63 0.13 2.03 -1.19 0.01  0.89 0.01 2
CL1103.7-1245             165.93083 -12.75947 0.9600 0406210101 -0.44 0.03 -1.69 0.05 -3.96 0.07 1.97 -1.28 0.01  0.78 0.01 2
A1156                     166.23167  47.42083 0.2152      21709 -0.79 0.01 -2.40 0.01 -8.53 0.49 1.73 -0.48 0.01  1.14 0.01 5
MACSJ1105.7-1014          166.44333 -10.24361 0.4660       5817 -0.73 0.01 -2.30 0.01 -6.84 0.08 1.75 -0.67 0.01  1.03 0.01 1
WHLJ110608.5+333339       166.53542  33.56083 0.4936      18626 -1.09 0.01 -1.80 0.42 -5.45 0.03 2.96 -0.13 0.02  2.28 0.01 1
WHLJ110722+255152         166.84303  25.86442 0.1864 0803240301 -0.61 0.01 -2.38 0.07 -5.15 0.02 2.00 -0.90 0.01  1.06 0.01 2
RCS1107.3-0523            166.84500  -5.39694 0.7350       5825 -0.33 0.03 -3.31 0.14 -5.63 0.24 0.84 -0.81 0.01  0.27 0.01 1
WHLJ110833+254636         167.13693  25.77689 0.2026 0803240301 -0.41 0.01 -2.76 0.01 -7.29 0.10 1.36 -1.70 0.01  0.04 0.01 2
MACSJ1108.8+0906          167.23083   9.09750 0.4490       5009 -0.68 0.01 -2.79 0.02 -7.19 0.08 1.74 -1.12 0.01  0.72 0.01 1
WHLJ110953+482708         167.47501  48.45128 0.5100 0104861001 -0.79 0.02 -1.86 0.04 -5.58 0.14 2.17 -0.83 0.01  1.23 0.01 2
SDSSJ1110+6459            167.57375  64.99661 0.6590      20568 -0.38 0.01 -2.73 0.02 -6.56 0.09 0.76 -0.97 0.01  0.11 0.01 1
A1185                     167.69501  28.70611 0.0325 0741581201 -0.49 0.01 -2.28 0.01 -7.14 0.01 2.09 -1.70 0.01  0.58 0.01 2
WHLJ111108+483522         167.78371  48.58933 0.4768 0104861001 -0.44 0.02 -2.23 0.06 -4.53 0.07 1.77 -0.96 0.01  0.84 0.01 2
WHLJ111110+665002         167.79280  66.83390 0.1486 0506130201 -0.49 0.01 -3.31 0.21 -6.80 0.11 1.38 -1.91 0.01 -0.08 0.01 2
A1190                     167.91042  40.84250 0.0751 0827031101 -0.58 0.01 -2.61 0.07 -6.13 0.02 1.57 -1.44 0.01  0.38 0.01 4
WHLJ111247+023011         168.19809   2.50299 0.2681 0675471201 -0.75 0.02 -1.74 0.03 -7.56 0.41 2.40 -0.95 0.01  1.32 0.01 2
A1201                     168.22874  13.44472 0.1688 0500760101 -0.63 0.01 -2.20 0.03 -5.76 0.05 1.59 -0.91 0.01  0.75 0.01 4
CLJ1113.1-2615            168.27167 -26.25722 0.7250        915 -0.46 0.02 -2.71 0.02 -6.71 0.22 1.30 -1.49 0.01  0.15 0.01 1
WHLJ111310.6+235639       168.29292  23.94472 0.3238      18217 -0.91 0.01 -1.39 0.01 -5.35 0.01 2.07 -0.73 0.01  1.22 0.01 1
A1204                     168.33542  17.59473 0.1698       2205 -0.17 0.01 -3.93 0.01 -8.22 0.03 0.57 -1.66 0.01 -0.50 0.01 1
A1205                     168.33624   2.53222 0.0754 0675471201 -0.92 0.01 -1.09 0.01 -6.81 0.06 2.83 -1.24 0.01  1.44 0.01 2
RXCJ1114.1-3811           168.55000 -38.18917 0.1290 0765011001 -0.74 0.01 -1.75 0.01 -7.21 0.09 2.09 -1.71 0.01  0.57 0.01 2
3C254                     168.66583  40.62639 0.2020       2209 -0.17 0.01 -3.99 0.01 -6.25 0.02 0.67 -1.58 0.01 -0.38 0.01 1
MACSJ1115.2+5320          168.81166  53.33194 0.4660       5008 -0.81 0.01 -1.51 0.01 -6.54 0.04 1.29 -0.89 0.01  0.55 0.01 3
MACSJ1115.8+0129          168.96667   1.49861 0.3520 0693180201 -0.34 0.02 -2.56 0.02 -7.96 0.62 0.89 -1.66 0.01 -0.27 0.01 4
J111657+174956            169.24231  17.83243 0.4390 0099030101 -0.63 0.03 -1.89 0.06 -5.75 0.15 2.06 -0.73 0.01  1.22 0.01 2
WHLJ111725+074329         169.35417   7.72472 0.4601 0082340101 -0.75 0.03 -1.44 0.02 -8.40 0.49 2.36 -0.76 0.01  1.42 0.01 2
WHLJ111729+074624         169.37340   7.77326 0.1592 0082340101 -0.84 0.01 -1.71 0.08 -5.25 0.06 1.39 -1.41 0.01  0.27 0.01 2
CL1117+1744               169.37541  17.74833 0.5210       5836 -0.74 0.01 -1.29 0.01 -4.98 0.02 1.62 -0.76 0.02  0.88 0.01 3
RXJ1119+0900              169.78725   9.00634 0.3350      16140 -0.40 0.01 -2.52 0.01 -6.01 0.02 0.90 -0.94 0.01  0.23 0.01 1
RXJ1119.7+2126            169.93208  21.44444 0.0610       5790  0.00 0.00  0.00 0.00  0.00 0.00 0.32 -1.14 0.01 -0.33 0.01 1
LCDCS0258                 169.98058 -12.04180 0.4794       3235 -0.45 0.01 -3.28 0.01 -5.64 0.02 1.04 -1.16 0.01  0.18 0.01 1
RXJ1120.1+4318            170.03073  43.30199 0.6074 0107860201 -0.75 0.03 -2.71 0.13 -6.56 0.29 1.78 -1.66 0.01  0.38 0.01 4
RXJ1120.9+2326            170.24126  23.44472 0.5620       1660 -0.84 0.01 -1.31 0.01 -5.12 0.01 1.81 -0.55 0.01  1.16 0.01 1
RXCJ1121.7+0249           170.42792   2.81833 0.0468 0651780401 -0.66 0.01 -1.08 0.01 -6.87 0.03 2.39 -1.10 0.01  1.21 0.01 2
RXCJ1122.2+6712           170.56042  67.21289 0.0550 0503600401 -0.12 0.01 -3.35 0.03 -6.78 0.02 0.75 -2.08 0.01 -0.65 0.01 2
HCG51                     170.58458  24.31667 0.0258 0112270301  0.00 0.00  0.00 0.00  0.00 0.00 2.05 -1.54 0.01  0.66 0.01 2
A1235                     170.81667  19.59667 0.1042      18247 -0.57 0.01 -2.43 0.01 -7.10 0.01 2.32 -1.37 0.01  0.97 0.01 1
PSZ1G288.27+11.71         170.83850 -48.63160 9.9999 0762440201  0.00 0.00  0.00 0.00  0.00 0.00 1.64 -1.62 0.01  0.31 0.01 2
A1240                     170.90714  43.05779 0.1947       4961 -1.13 0.01 -1.06 0.01 -6.17 0.11 1.87 -0.95 0.01  0.93 0.01 1
PSZ2G224.00+69.33         170.98625  21.48639 0.1990 0827020901 -0.72 0.01 -2.27 0.01 -7.86 0.69 1.24 -1.61 0.01  0.02 0.01 4
WHLJ112448+552527         171.19917  55.42417 0.2503 0844260101 -0.59 0.02 -2.80 0.03 -5.94 0.06 1.87 -1.05 0.01  0.86 0.01 2
WARPJ1125.3+3854          171.34917  38.90083 0.5477 0052140201 -0.55 0.05 -2.44 0.03 -6.81 0.47 1.91 -0.89 0.01  1.00 0.01 2
WHLJ112825+235303         172.10506  23.88419 0.1405 0822530201 -0.75 0.01 -2.22 0.04 -7.43 0.32 1.68 -1.26 0.01  0.58 0.01 2
RXCJ1130.0+3637           172.50751  36.63028 0.0600       6945 -0.15 0.01 -3.16 0.01 -6.05 0.01 1.37 -1.33 0.01  0.31 0.01 1
A1285                     172.58125 -14.58306 0.1061      15189 -0.74 0.01 -1.80 0.01 -6.50 0.03 1.69 -1.23 0.01  0.61 0.01 1
WHLJ113025+054411         172.60422   5.73652 0.3280 0785150301 -0.87 0.02 -1.20 0.01 -6.56 0.11 2.48 -0.80 0.01  1.47 0.01 2
XCLASS50                  172.81100 -19.93300 0.4600 0827051201 -0.75 0.04 -1.36 0.03 -7.63 0.41 2.62 -0.82 0.01  1.56 0.01 2
A1290                     172.84334  33.58167 0.2212      17176 -0.30 0.01 -3.95 0.01 -7.12 0.03 0.78 -1.45 0.01 -0.21 0.01 1
A1300                     172.97667 -19.92833 0.3072 0827051201 -0.76 0.02 -1.77 0.03 -6.31 0.15 1.40 -0.58 0.01  0.83 0.01 4
RBS996                    173.22083  14.46889 0.0834 0827010801 -0.74 0.01 -1.52 0.01 -7.82 0.22 1.85 -0.93 0.01  0.93 0.01 4
MACSJ1133.2+5008          173.30499  50.14444 0.3890      18468 -0.30 0.02 -3.97 0.23 -6.63 0.04 0.88 -1.26 0.02 -0.00 0.01 1
A1302                     173.31958  66.37861 0.1165      18245 -0.51 0.01 -2.92 0.09 -6.62 0.01 1.51 -1.85 0.01  0.05 0.01 3
A1314                     173.71042  49.05778 0.0335 0149900201 -0.63 0.01 -1.94 0.01 -6.12 0.01 2.33 -1.36 0.01  0.99 0.01 4
PSZ2G279.8+39.1W          173.83952 -20.33195 0.2900 0744390101 -0.74 0.03 -1.79 0.01 -6.84 0.29 2.02 -1.13 0.01  0.92 0.01 4
PSZ2G279.8+39.1E          173.92525 -20.35072 0.2900 0744390101 -0.60 0.02 -2.90 0.05 -6.57 0.08 1.30 -1.23 0.01  0.33 0.01 2
A1319                     173.97470  40.02555 0.2917      11760 -0.51 0.02 -2.47 0.03 -6.38 0.07 0.78 -0.95 0.01  0.13 0.01 1
WHLJ113623+071337         174.09882   7.22709 0.1030 0653450701 -0.48 0.01 -2.10 0.01 -6.37 0.02 2.24 -1.55 0.01  0.80 0.01 2
WHLJ113638+154000         174.15791  15.66667 0.2232 0741140401 -0.65 0.02 -1.90 0.02 -5.42 0.07 1.93 -0.95 0.01  0.97 0.01 2
HCG57                     174.45833  21.99778 0.0299 0206090101  0.00 0.00  0.00 0.00  0.00 0.00 1.51 -0.58 0.01  0.92 0.01 2
WHLJ113808.9+275431       174.53729  27.90854 0.4470      20569 -0.58 0.01 -1.65 0.01 -5.79 0.03 1.53 -0.79 0.01  0.79 0.01 1
MCXCJ1138.7+0315          174.68292   3.26056 0.1270 0111970701 -0.53 0.01 -3.03 0.04 -6.48 0.04 1.37 -1.39 0.01  0.27 0.01 4
MS1137.5+6625             175.09584  66.13667 0.7903        536 -0.45 0.02 -2.68 0.05 -6.75 0.11 1.08 -1.34 0.02  0.09 0.01 3
PSZ2G261.88+62.85         175.33565   5.70941 0.0974 0784450401 -0.69 0.01 -2.26 0.01 -8.51 0.25 2.13 -2.01 0.01  0.40 0.01 2
RXCJ1141.4-1216           175.35126 -12.27222 0.1195 0201901601 -0.31 0.01 -3.42 0.06 -7.90 0.15 0.80 -2.27 0.01 -0.75 0.01 2
WHLJ114207+100858         175.53084  10.14933 0.1185 0655380101 -0.63 0.01 -1.96 0.02 -6.06 0.03 2.35 -1.37 0.01  0.99 0.01 2
WHLJ114215+102649         175.56371  10.44705 0.1180 0655380101 -0.50 0.01 -1.83 0.01 -5.57 0.02 1.71 -1.02 0.01  0.76 0.01 2
A1351                     175.62917  58.53917 0.3224      15136 -1.09 0.01 -1.25 0.01 -6.25 0.03 1.81 -1.03 0.01  0.83 0.01 1
SDSSJ1142.8+1527          175.69041  15.45778 1.1200      18277 -0.52 0.02 -2.44 0.10 -6.23 0.12 2.18 -0.58 0.01  1.40 0.01 6
A1361                     175.93791  46.35583 0.1171       2200 -0.35 0.01 -3.32 0.03 -6.51 0.01 1.00 -2.30 0.01 -0.62 0.01 1
WHLJ114406.8+054754       176.02840   5.79820 0.1027      15380 -0.53 0.01 -2.83 0.01 -7.22 0.01 1.25 -1.87 0.01 -0.15 0.01 1
eMACSJ1144.2+2836         176.04167 -28.58556 0.5012      21566 -0.81 0.01 -1.53 0.01 -6.74 0.17 1.58 -0.57 0.01  0.98 0.01 1
A1367                     176.15208  19.75889 0.0220 0061740101  0.00 0.00  0.00 0.00  0.00 0.00 2.43 -0.68 0.01  1.52 0.01 4
A3490                     176.32957 -34.42861 0.0688 0720252801 -0.75 0.01 -2.79 0.03 -7.08 0.06 1.70 -1.52 0.01  0.41 0.01 2
RXJ1146.7+0952            176.69749   9.87667 0.2210      18230 -0.45 0.01 -2.78 0.01 -6.62 0.02 1.18 -1.49 0.01  0.06 0.01 1
MACSJ1147.3-1252          176.82083 -12.86806 0.5800      10414 -0.79 0.01 -1.54 0.01 -4.67 0.02 2.83 -0.35 0.01  2.04 0.01 1
RXCJ1147.3+5544           177.00317  55.76155 0.0512       6943 -0.49 0.01 -1.88 0.01 -6.98 0.01 2.00 -1.12 0.01  0.91 0.01 1
1RXSJ114804.1+5654        177.01584  56.90722 0.1050      18227 -0.08 0.01 -4.68 0.11 -3.97 0.01 0.66 -2.26 0.01 -0.84 0.01 1
WHLJ114820.4+102108       177.08517  10.35230 0.1135      20503 -0.42 0.01 -2.64 0.01 -4.91 0.01 1.49 -0.50 0.01  0.96 0.01 1
WHLJ114853.9+111438       177.22444  11.24394 0.1150      20516 -0.49 0.01 -3.07 0.06 -4.48 0.01 1.67 -0.80 0.01  0.89 0.01 1
A1388                     177.24684  22.38870 0.1648 0827341301 -0.61 0.01 -1.70 0.03 -5.66 0.03 2.23 -1.15 0.01  1.05 0.01 2
WHLJ114903+013006         177.26500   1.50167 0.2371 0790181301 -0.92 0.02 -1.23 0.01 -5.67 0.06 2.23 -0.84 0.01  1.27 0.01 2
PSZ2G228.16+75.20         177.39870  22.39850 0.5453 0827341301 -0.84 0.03 -1.68 0.02 -6.08 0.32 1.77 -0.94 0.01  0.86 0.01 4
A1391                     177.44917 -12.31778 0.1527 0673851601 -0.92 0.01 -2.03 0.03 -6.89 0.17 2.06 -1.52 0.01  0.68 0.01 4
MaxBCGJ177.7+54.9         177.67741  54.94387 0.2431 0049340301 -0.57 0.01 -2.70 0.02 -6.67 0.13 1.54 -1.36 0.01  0.41 0.01 2
PSZ2G286.98+32.90         177.70500 -28.07681 0.3900 0827341401 -1.02 0.02 -1.70 0.03 -6.71 0.24 1.86 -0.90 0.01  0.95 0.01 4
ZwCl1148.6+5523           177.80826  55.10528 0.0579 0049340301 -0.46 0.01 -2.31 0.01 -6.86 0.03 1.41 -1.34 0.01  0.33 0.01 2
SDSSJ1152+3313            178.00081  33.22836 0.3300      20579 -0.70 0.01 -1.41 0.01 -5.96 0.09 1.30 -0.67 0.01  0.70 0.01 1
SDSSJ1152+0930            178.19749   9.50389 0.4970      20570 -0.48 0.02 -2.09 0.02 -7.01 0.20 1.30 -1.26 0.01  0.30 0.01 1
GMBCGJ178.26+01.04        178.26067   1.04055 0.4001      15372 -0.84 0.01 -1.02 0.01 -4.49 0.01 2.79 -0.48 0.01  1.92 0.01 1
WHLJ115344.9+675400       178.43719  67.90016 0.2574      10473 -0.59 0.01 -2.60 0.01 -4.93 0.02 1.64 -0.56 0.01  1.03 0.01 1
A1413                     178.82501  23.40495 0.1389        537 -0.48 0.01 -3.16 0.01 -8.30 0.04 1.29 -1.87 0.01 -0.12 0.01 3
WHLJ115538+193137         178.90916  19.52694 0.4240 0804680101 -0.81 0.02 -1.38 0.02 -6.13 0.28 2.56 -0.92 0.01  1.45 0.01 2
HSCJ1156-0038             179.22076  -0.63540 0.8123 0800400101 -0.79 0.02 -1.87 0.05 -5.39 0.14 2.14 -0.54 0.01  1.41 0.01 2
A1423                     179.32217  33.61094 0.2164      11724 -0.50 0.01 -2.61 0.01 -7.33 0.04 1.05 -1.90 0.01 -0.32 0.01 1
WHLJ115821.9+123439       179.59125  12.57750 0.2755      10314 -0.31 0.01 -3.16 0.06 -5.49 0.02 1.46 -0.61 0.01  0.86 0.01 1
GMBCGJ179.6+26.3          179.59607  26.33227 0.1135 0601260201 -0.28 0.01 -2.69 0.04 -6.52 0.03 1.80 -1.33 0.01  0.62 0.01 2
WHLJ115824+440532         179.60075  44.09142 0.4086 0306060201 -0.79 0.03 -2.01 0.06 -5.82 0.15 1.70 -0.76 0.01  0.94 0.01 2
WHLJ115825+262952         179.60750  26.49778 0.1230 0601260201 -0.65 0.01 -2.17 0.02 -6.15 0.04 1.50 -1.31 0.01  0.41 0.01 2
WHLJ115921+494734         179.84084  49.79278 0.3461 0827320201 -0.82 0.03 -0.59 0.01 -5.42 0.10 2.16 -0.83 0.01  1.22 0.01 4
PLCKESZG143.2+65          179.88680  49.78536 0.2110 0827320201 -0.60 0.02 -3.66 0.01 -6.14 0.06 1.18 -1.56 0.01  0.01 0.01 2
MCXCJ1159.8+5531          179.96413  55.53364 0.0810 0203340101 -0.29 0.01 -3.85 0.03 -6.57 0.02 0.97 -2.13 0.01 -0.53 0.01 4
A3497                     180.02083 -31.40583 0.0677 0761112801 -1.14 0.01 -3.04 0.04 -6.33 0.02 2.18 -0.43 0.01  1.50 0.01 2
XCLASS2305                180.05701 -20.04700 0.6700 0744450101 -0.69 0.03 -2.35 0.04 -7.66 0.35 1.74 -1.63 0.01  0.37 0.01 2
A1437                     180.10583   3.33361 0.1345 0762870801 -1.04 0.02 -1.52 0.01 -7.18 0.21 2.63 -1.90 0.01  0.84 0.01 4
WHJ120046.3+483438        180.19286  48.57716 0.2772      11664 -0.32 0.01 -4.47 0.07 -6.52 0.02 0.88 -1.56 0.01 -0.21 0.01 1
2MASXJ120053+4800         180.22479  48.00211 0.2520 0802750301 -0.64 0.01 -2.30 0.02 -6.94 0.15 1.79 -1.46 0.01  0.52 0.01 2
WHLJ120105+313828         180.27251  31.64111 0.3304 0655570101 -0.68 0.02 -1.70 0.04 -4.92 0.05 2.35 -0.99 0.01  1.25 0.01 2
PSZ2G292.56+21.97         180.30005 -39.88368 0.3000 0674380701 -1.01 0.02 -2.42 0.02 -6.72 0.37 3.03 -0.62 0.01  1.99 0.01 2
WHLJ120117+475004         180.32095  47.83442 0.2809 0802750301 -0.58 0.02 -2.86 0.07 -5.74 0.07 1.79 -1.37 0.01  0.59 0.01 2
A1443                     180.36555  23.08830 0.2700 0821810501 -0.95 0.02 -1.36 0.02 -6.12 0.15 2.50 -0.85 0.01  1.46 0.01 2
A1446                     180.51588  58.03561 0.1032       4975 -0.65 0.01 -1.93 0.01 -7.40 0.01 1.49 -1.59 0.01  0.22 0.01 1
CL1202+5751               180.55708  57.86472 0.6770       5757 -0.87 0.02 -1.64 0.04 -5.87 0.07 2.78 -0.51 0.01  1.89 0.01 1
A1448                     180.72626  -6.83528 0.1243      18464 -0.92 0.01 -1.43 0.01 -6.49 0.02 2.60 -0.91 0.01  1.49 0.01 1
A1451                     180.82083 -21.52278 0.1711 0652010101 -0.85 0.02 -1.62 0.01 -7.09 0.14 1.85 -1.27 0.01  0.70 0.01 2
MKW4                      180.99054   1.88829 0.0200 0723800701  0.00 0.00  0.00 0.00  0.00 0.00 0.72 -1.61 0.01 -0.36 0.01 2
WHLJ120358+012532         180.99167   1.42556 0.4137 0782530101 -0.86 0.02 -0.71 0.01 -5.50 0.08 2.58 -0.53 0.01  1.73 0.01 2
NGC4065                   181.03958  20.22167 0.0235 0112270601  0.00 0.00  0.00 0.00  0.00 0.00 1.49 -1.30 0.01  0.42 0.01 2
MCXCJ1204.1+2020          181.04832  20.34806 0.0252 0112270601  0.00 0.00  0.00 0.00  0.00 0.00 1.07 -1.07 0.01  0.27 0.01 2
RBS1066                   181.29333  39.34667 0.0370      15158 -0.00 0.01 -4.45 0.08 -6.48 0.01 0.68 -2.28 0.01 -0.84 0.01 1
WHLJ120537+581222         181.40642  58.20614 0.2971 0600920201 -0.86 0.02 -0.67 0.01 -6.06 0.22 2.57 -0.62 0.01  1.67 0.01 2
RXJ1205.9+4429            181.46410  44.48600 0.5915 0156360101 -0.66 0.03 -1.86 0.06 -5.63 0.09 2.16 -0.81 0.01  1.24 0.01 4
MACSJ1206.2-0847          181.55083  -8.80028 0.4400 0762070101 -0.52 0.03 -1.95 0.03 -6.72 0.15 1.05 -1.37 0.01  0.05 0.01 4
RXJ1206.5-0744            181.63959  -7.74111 0.0680 0653770301 -0.46 0.01 -2.27 0.01 -7.32 0.03 1.45 -1.35 0.01  0.35 0.01 4
MCXCJ1206.6+2811          181.65582  28.18361 0.0283 0301900401  0.00 0.00  0.00 0.00  0.00 0.00 0.96 -1.92 0.01 -0.40 0.01 4
ZGXJ120700-073951         181.74829  -7.66426 0.8403 0653770301 -0.75 0.03 -1.71 0.03 -6.55 0.17 2.13 -1.34 0.01  0.86 0.01 2
WHLJ120735.9+525459       181.89958  52.91639 0.2658      18220 -0.57 0.02 -2.34 0.05 -5.94 0.02 1.61 -1.03 0.01  0.68 0.01 1
NRGb184                   182.00417  25.25361 0.0224 0151400201  0.00 0.00  0.00 0.00  0.00 0.00 1.30 -1.82 0.01 -0.08 0.01 2
PSZ1G213.37+80.60         182.32834  26.68361 0.5327      18291 -0.52 0.01 -2.45 0.01 -6.66 0.05 1.10 -0.97 0.01  0.35 0.01 1
ClGJ120959+495352         182.49562  49.89778 0.9020 0722530201 -0.50 0.03 -2.47 0.04 -5.91 0.22 1.41 -0.91 0.01  0.62 0.01 2
ZwCl1207.5+0542           182.58290   5.37360 0.0770 0765030501 -0.66 0.01 -2.48 0.01 -7.21 0.05 1.54 -1.89 0.01  0.05 0.01 2
AS689                     182.77821 -46.67821 0.0320 0204710101 -0.55 0.01 -1.34 0.01 -6.35 0.01 2.50 -1.37 0.01  1.10 0.01 2
WHLJ121115+391137         182.81375  39.19361 0.3411 0112190201 -0.65 0.03 -2.35 0.04 -6.51 0.19 1.85 -1.10 0.01  0.81 0.01 2
PSZ2G207.88+81.31         183.07709  27.54861 0.3464 0827020301 -0.75 0.02 -1.80 0.01 -6.66 0.31 1.61 -1.46 0.01  0.39 0.01 4
RXCJ1212.3-1816           183.07875 -18.27861 0.2690 0652010201 -0.83 0.02 -1.87 0.06 -7.05 0.24 2.34 -1.42 0.01  0.95 0.01 2
WHLJ121256+272657         183.23418  27.44917 0.1748 0827020301 -0.25 0.01 -3.60 0.32 -7.72 0.09 0.80 -2.18 0.01 -0.69 0.01 2
RXCJ1213.3-2617           183.34625 -26.30222 0.2780       5833 -0.05 0.01 -4.63 0.07 -7.93 0.04 0.52 -1.73 0.01 -0.59 0.01 1
CL1213+0253               183.39371   2.89887 0.4096       4934 -0.68 0.02 -1.57 0.02 -6.74 0.20 2.00 -0.72 0.01  1.18 0.01 3
RXCJ121510.9+073205       183.79584   7.53472 0.2270      17181  0.22 0.01 -4.87 0.01 -5.24 0.02 0.64 -1.35 0.10 -0.24 0.07 1
RXCJ1215.4-3900           183.87083 -39.01528 0.1190      15140 -0.93 0.01 -1.84 0.02 -6.27 0.02 2.20 -0.72 0.01  1.33 0.01 1
CL1216+2633               184.08452  26.55303 0.4317       4931 -0.63 0.01 -2.20 0.01 -5.70 0.02 1.94 -0.92 0.01  1.00 0.01 1
CL1216-1201               184.18875 -12.02156 0.7943 0651770201 -0.60 0.01 -2.28 0.03 -5.95 0.17 1.70 -1.28 0.01  0.59 0.01 2
ZwCl1215.1+0400           184.41917   3.66250 0.0750 0300211401 -0.78 0.01 -2.12 0.01 -6.82 0.04 1.72 -1.90 0.01  0.17 0.01 4
MACSJ1218.4+4012          184.61003  40.22466 0.3057      10447 -0.69 0.01 -1.96 0.01 -7.95 0.18 1.89 -0.67 0.01  1.13 0.01 1
PSZ1G135.24+65.43         184.77721  50.91310 0.5271      21715 -0.97 0.02 -1.01 0.01 -5.83 0.20 1.75 -0.46 0.01  1.18 0.01 5
ZwCl1217.1-0301           184.91690  -3.29418 0.3022 0693010401 -0.67 0.02 -2.42 0.05 -6.48 0.20 1.64 -1.23 0.01  0.57 0.01 2
RXJ1221.4+4918            185.35208  49.30361 0.7000       1662 -0.87 0.01 -1.16 0.01 -6.18 0.05 1.67 -0.99 0.01  0.76 0.01 1
CL1222+2709               185.50751  27.15944 0.4758       5766 -0.46 0.02 -2.24 0.08 -6.24 0.03 1.20 -1.16 0.01  0.30 0.01 1
NGC4325                   185.77785  10.62119 0.0257 0108860101  0.00 0.00  0.00 0.00  0.00 0.00 0.66 -2.59 0.01 -1.07 0.01 2
RXCJ1225.2+3213           186.30000  32.22917 0.0594 0503600601 -0.19 0.01 -4.29 0.06 -6.85 0.03 0.99 -2.69 0.01 -0.90 0.01 2
PSZ1G298.56+13.53         186.36375 -49.11500 0.6400      18297 -0.69 0.01 -1.91 0.01 -6.46 0.06 1.48 -1.15 0.01  0.51 0.01 1
WHLJ122529+004334         186.36562   0.70993 0.2369 0303560101 -0.80 0.02 -1.45 0.01 -6.40 0.12 2.48 -0.78 0.01  1.49 0.01 2
GMBCGJ186.45+18.98        186.44737  18.97844 0.2720      20790 -0.28 0.01 -2.93 0.06 -6.80 0.03 0.83 -1.48 0.01 -0.19 0.01 1
MACSJ1226.8+2153          186.71292  21.83111 0.4182      12878 -0.47 0.02 -3.62 0.10 -6.82 0.15 0.66 -1.11 0.01 -0.06 0.01 1
WHLJ122657.4+3343         186.73906  33.72603 0.4997 0200340101 -0.87 0.03 -1.61 0.03 -5.97 0.17 2.05 -1.01 0.01  1.02 0.01 2
CLJ1226.9+3332            186.74167  33.54836 0.8900 0200340101 -0.44 0.03 -2.52 0.06 -7.36 0.32 1.18 -1.55 0.01  0.02 0.01 4
A1550                     187.26057  47.62238 0.2588      11766 -1.00 0.01 -1.12 0.01 -5.21 0.01 2.28 -0.71 0.01  1.39 0.01 1
PSZ2G283.91+73.87         187.55498  11.79646 0.0852 0827330501 -1.08 0.01 -1.01 0.01 -7.50 0.08 2.25 -1.44 0.01  0.88 0.01 2
XMMUJ1230.3+1339          187.57083  13.65028 0.9750      11736 -0.59 0.01 -1.92 0.01 -6.35 0.10 1.66 -1.10 0.01  0.67 0.01 1
A1553                     187.69583  10.56056 0.1652 0827011101 -0.78 0.02 -1.48 0.02 -7.33 0.26 1.73 -1.36 0.01  0.55 0.01 4
Virgo                     187.70770  12.39227 0.0035 0803670501  0.00 0.00  0.00 0.00  0.00 0.00 1.00 -2.10 0.01 -0.49 0.01 4
WHLJ123143+413734         187.93291  41.62609 0.1737 0112280201 -0.70 0.02 -1.41 0.02 -6.21 0.08 2.51 -0.85 0.01  1.46 0.01 2
WHLJ123353.0+151141       188.47087  15.19464 0.2843      11761 -0.76 0.01 -2.84 0.01 -5.88 0.02 1.45 -0.23 0.01  1.11 0.01 1
MCXCJ1233.9+1525          188.48042  15.43278 0.2380 0404120101 -0.80 0.02 -2.37 0.02 -7.42 0.35 1.56 -1.60 0.01  0.26 0.01 2
RXCJ1234.2+0947           188.56667   9.78361 0.2290 0673851101 -1.17 0.03 -1.60 0.01 -6.65 0.17 2.57 -1.14 0.01  1.31 0.01 4
WHLJ123425+151938         188.60793  15.32722 0.3078 0404120101 -0.95 0.03 -1.24 0.03 -6.73 0.22 2.99 -0.97 0.01  1.73 0.01 2
NGC4555                   188.92157  26.52312 0.0223 0403100101  0.00 0.00  0.00 0.00  0.00 0.00 0.80 -1.97 0.01 -0.55 0.01 2
XCLASS2012                188.99699 -33.88300 0.0820 0201901701 -0.48 0.01 -1.44 0.02 -5.83 0.01 1.76 -1.01 0.01  0.81 0.01 2
A1569                     189.03394  16.64143 0.0775       6100 -0.63 0.01 -2.48 0.01 -6.66 0.01 1.92 -1.13 0.01  0.84 0.01 1
ZwCl1234.0+02916          189.08749  28.99139 0.2430      17174 -0.86 0.01 -1.35 0.01 -6.30 0.05 2.23 -0.72 0.01  1.35 0.01 3
AS700                     189.18625 -33.90278 0.0796 0201901701 -0.41 0.01 -2.48 0.01 -7.48 0.05 1.51 -1.79 0.01  0.09 0.01 2
WHLJ123656+191135         189.23601  19.19301 0.2242 0602920101 -0.59 0.02 -1.80 0.02 -6.82 0.07 2.17 -1.20 0.01  0.98 0.01 2
A1576                     189.24583  63.19056 0.2790 0402250101 -0.69 0.02 -2.51 0.03 -6.65 0.16 1.74 -1.31 0.01  0.59 0.01 4
WHLJ123821+092606         189.59058   9.43500 0.3960 0504100601 -1.00 0.02 -1.58 0.04 -5.67 0.10 2.26 -1.09 0.01  1.11 0.01 2
WHLJ123841+092832         189.67291   9.47578 0.2299 0504100601 -0.43 0.02 -3.01 0.02 -5.78 0.07 0.96 -1.07 0.01  0.18 0.01 2
A1589                     190.39912  18.59261 0.0725 0149900301 -0.98 0.01 -1.71 0.01 -6.62 0.03 2.26 -1.44 0.01  0.88 0.01 2
NGC4636                   190.70763   2.68778 0.0031 0111190701  0.00 0.00  0.00 0.00  0.00 0.00 0.83 -1.67 0.01 -0.32 0.01 4
XMMXCSJ1243.0+0233        190.77167   2.55358 0.1900 0111190701 -0.81 0.01 -1.32 0.01 -6.21 0.04 2.38 -1.41 0.01  0.99 0.01 2
XDCPJ1243.2+1313          190.83083  13.21556 0.7948      12202 -0.62 0.01 -2.08 0.01 -4.62 0.02 2.29 -0.48 0.01  1.56 0.01 1
WHLJ124401+165344         191.00667  16.89500 0.3120 0302581501 -0.24 0.01 -2.55 0.01 -8.84 0.37 0.89 -2.07 0.01 -0.55 0.01 2
A1606                     191.15833 -11.98528 0.0950 0720250801 -0.59 0.01 -2.66 0.02 -6.93 0.04 1.65 -2.07 0.01  0.01 0.01 2
WHLJ124622+262717         191.59111  26.45468 0.0867 0803951401 -0.68 0.01 -1.92 0.02 -7.63 0.19 2.19 -1.10 0.01  1.06 0.01 2
WHLJ124651+001749         191.71333   0.29694 0.1065 0605390501 -0.62 0.01 -2.43 0.03 -6.04 0.03 1.92 -1.81 0.01  0.38 0.01 2
A1612                     191.97337  -2.80733 0.1826      15190 -1.22 0.01 -0.72 0.01 -5.97 0.05 1.00 -0.77 0.01  0.42 0.01 1
Centaurus                 192.19958 -41.30778 0.0114 0406200101  0.00 0.00  0.00 0.00  0.00 0.00 0.90 -1.37 0.01 -0.07 0.01 4
A1622                     192.38525  49.89560 0.2828      11763 -0.97 0.01 -3.14 0.04 -5.75 0.04 1.69 -0.51 0.01  1.10 0.01 1
1RXSJ125029.7-370220      192.62375 -37.03889 0.1963      19751 -1.18 0.01 -1.70 0.01 -5.34 0.02 3.10  0.09 0.01  2.53 0.01 1
MCXCJ1252.0-2920          193.02196 -29.34455 0.1880 0111020101 -0.83 0.01 -2.95 0.07 -6.28 0.07 2.29 -0.78 0.01  1.35 0.01 2
WHLJ125221+052300         193.08917   5.38333 0.4211 0801790601 -0.84 0.02 -1.33 0.02 -6.73 0.19 2.29 -1.01 0.01  1.19 0.01 2
RXJ1252.5-3116            193.14209 -31.26778 0.0535      12275 -0.10 0.01 -4.86 0.16 -7.97 0.01 0.55 -2.38 0.01 -1.01 0.01 1
RDCS1252-2927             193.22667 -29.45472 1.2370       4198 -0.54 0.01 -2.31 0.02 -6.55 0.18 1.07 -1.07 0.10  0.26 0.07 1
NGC4759                   193.27292  -9.20028 0.0147 0504780501  0.00 0.00  0.00 0.00  0.00 0.00 0.80 -1.93 0.01 -0.52 0.01 2
RXCJ1253.6-3931           193.42041 -39.53194 0.1794       5768 -0.15 0.01 -4.93 0.01 -6.18 0.02 0.66 -1.49 0.03 -0.32 0.02 1
A3528B                    193.59792 -29.02278 0.0530 0030140101 -0.45 0.01 -3.01 0.01 -6.04 0.01 1.41 -1.23 0.01  0.40 0.01 4
A3528A                    193.67250 -29.22333 0.0530 0030140101 -0.41 0.01 -3.13 0.01 -7.54 0.05 0.97 -1.19 0.01  0.11 0.01 2
A3530                     193.89375 -30.33056 0.0537 0201780101 -0.72 0.01 -2.08 0.01 -6.85 0.03 2.13 -1.42 0.01  0.80 0.01 2
NSCJ125556+620905         193.99495  62.14677 0.1081      20518 -0.83 0.01 -0.82 0.01 -4.61 0.01 2.81 -0.40 0.01  1.99 0.01 1
RXJ1256.0+2556            194.02042  25.94778 0.2320 0012850201 -0.70 0.03 -2.28 0.05 -6.16 0.08 2.20 -0.95 0.01  1.17 0.01 4
ZwCl1253.9+0455           194.11041   4.67000 0.2300 0762870901 -0.74 0.02 -2.37 0.03 -7.21 0.16 1.51 -1.51 0.01  0.29 0.01 2
RXCJ1256.9-3119           194.24918 -31.32194 0.0561 0765040401 -0.37 0.01 -2.46 0.01 -7.04 0.02 1.62 -2.02 0.01  0.02 0.01 2
RXJ1257.0+4738            194.26292  47.63222 0.8660 0413380501 -0.20 0.03 -2.51 0.04 -5.36 0.09 1.14 -1.25 0.01  0.19 0.01 2
A1644                     194.29042 -17.40028 0.0473 0010420201 -0.87 0.01 -2.37 0.01 -6.81 0.02 1.50 -0.22 0.01  1.16 0.01 4
A3532                     194.32042 -30.37694 0.0554 0030140301 -0.75 0.01 -1.80 0.01 -7.24 0.05 1.78 -1.80 0.01  0.28 0.01 4
A1650                     194.67125  -1.75694 0.0838 0093200101 -0.44 0.01 -2.44 0.02 -8.07 0.14 0.98 -1.90 0.01 -0.37 0.01 4
A1648                     194.70750 -26.66750 0.0760 0765040701 -0.78 0.01 -1.82 0.02 -6.49 0.03 2.54 -1.57 0.01  1.00 0.01 2
A1651                     194.83958  -4.19472 0.0850 0203020101 -0.56 0.01 -2.54 0.01 -7.84 0.12 0.99 -1.76 0.01 -0.26 0.01 4
GMBCGJ194.9+60.1          194.92302  60.05151 0.3465      16373 -1.08 0.01 -0.69 0.01 -6.85 0.08 1.33 -0.65 0.01  0.74 0.01 1
Coma                      194.95305  27.98069 0.0231 0124711401  0.00 0.00  0.00 0.00  0.00 0.00 2.06 -1.54 0.01  0.67 0.01 2
MCXCJ1259.8+3120          194.96249  31.34667 0.0523 0601930301 -0.36 0.01 -2.69 0.01 -6.64 0.01 1.60 -1.64 0.01  0.26 0.01 2
RXCJ1301.6-0650           195.40125  -6.83333 0.0898 0677181701 -0.49 0.01 -3.63 0.05 -7.34 0.06 1.06 -1.52 0.01 -0.05 0.01 2
WHLJ130141+265900         195.42180  26.98332 0.6423 0800580201 -0.81 0.03 -0.64 0.01 -5.53 0.07 1.95 -0.66 0.01  1.18 0.01 2
WHLJ130240+672841         195.66803  67.47801 0.1162 0136000101 -0.72 0.01 -2.36 0.02 -6.29 0.06 1.69 -1.33 0.01  0.54 0.01 2
A1663                     195.71124  -2.50611 0.0843 0201901801 -0.43 0.01 -3.03 0.03 -8.67 0.23 1.10 -1.01 0.01  0.33 0.01 2
A1674                     195.88315  67.49867 0.1066 0136000101 -0.74 0.01 -1.62 0.01 -6.16 0.03 1.97 -1.11 0.01  0.89 0.01 2
WHLJ130331+672638         195.88458  67.44528 0.4368 0136000101 -0.80 0.03 -2.26 0.13 -6.42 0.31 2.02 -1.15 0.01  0.90 0.01 2
A1664                     195.92410 -24.21820 0.1283 0302030201 -0.33 0.01 -2.73 0.02 -7.19 0.06 1.28 -1.45 0.01  0.16 0.01 4
A1668                     195.94414  19.27152 0.0639      12877 -0.21 0.01 -3.28 0.01 -6.43 0.01 0.76 -1.64 0.01 -0.35 0.01 1
NGC4936                   196.07039 -30.52626 0.0104 0204540101  0.00 0.00  0.00 0.00  0.00 0.00 1.74 -1.58 0.01  0.41 0.01 2
WHLJ130526+181112         196.36041  18.18667 0.4535 0017940101 -1.01 0.03 -1.10 0.01 -6.17 0.28 2.08 -0.93 0.01  1.09 0.01 2
ZGXJ130527+673453         196.36053  67.58142 0.4040 0136000101 -0.74 0.03 -2.47 0.07 -6.25 0.12 1.86 -1.24 0.01  0.72 0.01 2
AS721                     196.47708 -37.66139 0.0490 0765000701 -0.79 0.01 -0.98 0.01 -5.98 0.01 2.88 -0.85 0.01  1.74 0.01 2
A1677                     196.47792  30.90639 0.1832 0827030701 -0.73 0.01 -1.82 0.01 -7.10 0.16 1.44 -1.26 0.01  0.40 0.01 4
Z5699                     196.49541  26.51345 0.3080      14015 -0.83 0.01 -1.46 0.01 -6.70 0.04 2.03 -0.84 0.01  1.12 0.01 1
WHYJ130612-293318         196.55090 -29.55515 0.0680 0723380101 -0.36 0.01 -3.02 0.02 -5.94 0.02 1.14 -0.84 0.01  0.48 0.01 2
A1682                     196.70831  46.55927 0.2259      11725 -0.82 0.01 -2.31 0.04 -6.27 0.05 2.02 -0.70 0.01  1.21 0.01 1
WHYJ130651-233130         196.71300 -23.52491 0.2973 0002940101 -0.75 0.01 -1.48 0.01 -5.54 0.08 2.28 -0.67 0.01  1.42 0.01 2
ZwCl1305.4+2941           196.95500  29.43000 0.2410 0205910101 -0.42 0.02 -3.24 0.05 -6.91 0.14 1.37 -1.72 0.01  0.04 0.01 2
WHLJ130832+534217         197.13675  53.70474 0.3290 0109462201 -0.69 0.01 -1.69 0.04 -5.87 0.09 2.25 -0.41 0.01  1.57 0.01 2
WHLJ130858+050237         197.24339   5.04350 0.2540 0784240301 -0.73 0.02 -2.72 0.15 -5.55 0.07 2.77 -1.00 0.01  1.55 0.01 2
WHLJ130919-013721         197.32954  -1.62253 0.0829 0201750201 -0.44 0.01 -3.37 0.08 -7.30 0.04 1.31 -2.13 0.01 -0.28 0.01 2
ZwCl1307.6+3245           197.48167  32.37528 0.2900 0020540401 -0.72 0.03 -2.05 0.04 -5.48 0.05 2.44 -1.11 0.01  1.24 0.01 2
WHLJ131056+215757         197.73479  21.96572 0.2755 0402250301 -0.62 0.02 -2.33 0.01 -6.16 0.10 1.49 -1.25 0.01  0.45 0.01 2
MACS1311.0-0311           197.75792  -3.17667 0.4940       6110 -0.33 0.01 -2.67 0.01 -7.86 0.05 0.69 -1.50 0.01 -0.31 0.01 1
PSZ2G105.55+77.21         197.77126  39.23722 0.0568 0827031301 -0.61 0.01 -2.43 0.01 -6.58 0.01 2.13 -1.63 0.01  0.65 0.01 2
XCLASS2006                197.84300  -5.78000 0.1720 0502430101 -0.71 0.01 -1.47 0.01 -6.96 0.17 2.47 -1.13 0.01  1.25 0.01 2
A1689                     197.87292  -1.33806 0.1832 0093030101 -0.43 0.01 -3.20 0.19 -8.34 0.27 0.70 -2.10 0.01 -0.70 0.01 4
RXJ1311.5-0551            197.87582  -5.85722 0.4610 0502430101 -0.97 0.03 -1.28 0.01 -7.63 0.71 2.02 -1.44 0.01  0.70 0.01 2
WHYJ131131-341815         197.87846 -34.30419 0.0889 0820860101 -0.21 0.01 -3.54 0.08 -7.10 0.08 1.02 -1.94 0.01 -0.36 0.01 2
MCXCJ1311.7+2201          197.94250  22.02694 0.1716 0402250301 -0.74 0.02 -2.03 0.04 -6.91 0.19 2.11 -0.92 0.01  1.12 0.01 4
WHLJ131213.6-005828       198.05661  -0.97449 0.0846       4990 -0.50 0.01 -2.59 0.04 -6.43 0.02 1.06 -1.63 0.01 -0.12 0.01 1
CL1312+3900               198.08159  39.01411 0.4035       5781 -0.85 0.01 -1.55 0.01 -6.46 0.06 2.15 -0.78 0.01  1.25 0.01 1
RXCJ1313.1+4616           198.27667  46.28111 0.1830 0827020801 -1.17 0.01 -1.04 0.01 -5.80 0.04 1.86 -1.13 0.01  0.80 0.01 2
RXCJ1314.4-2515           198.61667 -25.26139 0.2474 0501730101 -0.90 0.03 -2.19 0.05 -6.09 0.10 2.06 -1.06 0.01  0.99 0.01 2
A1703                     198.77182  51.81744 0.2794      16126 -0.70 0.02 -2.02 0.02 -6.33 0.03 1.25 -1.52 0.01  0.09 0.01 3
SPTCLJ1315-2806           198.81100 -28.10910 1.3900      23214 -0.45 0.01 -2.41 0.02 -5.14 0.05 1.24 -0.88 0.01  0.52 0.01 5
NGC5004                   198.84988 -16.38553 0.0093 0554680101  0.00 0.00  0.00 0.00  0.00 0.00 0.76 -2.22 0.01 -0.74 0.01 4
RXJ1317.4+2911            199.34042  29.18833 0.8050       2228 -0.51 0.01 -2.37 0.01 -4.84 0.03 2.42 -0.66 0.01  1.53 0.01 1
WHLJ131916-005501         199.81917  -0.91694 0.1027 0201751301 -0.78 0.01 -1.27 0.01 -6.44 0.05 2.85 -0.89 0.01  1.68 0.01 2
WHLJ131916-005499         199.81970  -0.99542 0.0824 0201751301 -0.66 0.01 -2.53 0.03 -6.82 0.03 1.86 -1.42 0.01  0.61 0.01 2
XCSJ1319.6-1454           199.90459 -14.91239 0.1900 0110980601 -0.83 0.02 -2.02 0.05 -5.54 0.05 2.51 -1.10 0.01  1.30 0.01 2
MOOJ1319+5519             199.90958  55.31861 0.9360 0743420601 -0.60 0.06 -1.52 0.19 -6.75 0.44 2.35 -0.69 0.01  1.46 0.01 2
WHLJ131955+331854         199.97958  33.31500 0.2543 0105860101 -0.46 0.03 -3.99 0.04 -7.04 0.34 1.12 -1.70 0.01 -0.13 0.01 2
WHLJ131957-021857         199.98917  -2.31583 0.3432 0800050101 -0.56 0.02 -1.95 0.02 -6.15 0.08 1.93 -1.23 0.01  0.78 0.01 2
GMBCGJ199.99-02.36        199.99004  -2.36347 0.5200 0800050101 -0.60 0.02 -1.96 0.06 -6.98 0.47 2.51 -0.99 0.01  1.37 0.01 2
A1722                     200.03500  70.07694 0.3275       3278 -0.57 0.01 -2.90 0.01 -6.97 0.05 1.41 -1.27 0.01  0.38 0.01 3
NGC5098                   200.06416  33.14167 0.0366 0105860101 -0.21 0.01 -3.79 0.01 -6.19 0.01 0.91 -1.59 0.01 -0.21 0.01 2
WHLJ132043+330914         200.18124  33.15389 0.2593 0105860101 -0.68 0.01 -3.50 0.03 -6.20 0.06 1.69 -0.87 0.01  0.85 0.01 2
WHLJ132056+330532         200.23541  33.09222 0.4104 0105860101 -0.10 0.01 -2.43 0.08 -6.30 0.15 0.80 -1.19 0.01 -0.02 0.01 2
CIZAJ1321.2-4342          200.30321 -43.70493 0.0113 0204710601  0.00 0.00  0.00 0.00  0.00 0.00 0.84 -2.10 0.01 -0.60 0.01 2
MACSJ1322.8+3138          200.70332  31.65472 0.3083 0821871301 -0.89 0.02 -1.24 0.01 -6.63 0.10 1.48 -0.75 0.01  0.78 0.01 2
NGC5129                   201.04170  13.97654 0.0230 0108860701  0.00 0.00  0.00 0.00  0.00 0.00 0.93 -1.60 0.01 -0.20 0.01 4
WHLJ132419.7+041907       201.08197   4.31863 0.2615      23068 -0.26 0.01 -3.27 0.01 -8.84 0.12 0.75 -2.03 0.01 -0.62 0.01 5
RCSJ132423+3010.5         201.09875  30.17533 0.3980 0025740201 -0.40 0.02 -2.54 0.05 -5.89 0.13 0.96 -1.36 0.01 -0.01 0.01 2
WHLJ132435+053418         201.14815   5.57156 0.2282 0200660301 -1.02 0.02 -0.92 0.01 -5.49 0.04 2.42 -0.50 0.01  1.64 0.01 2
CIZAJ1324.7-5736          201.17999 -57.61444 0.0190      16119  0.00 0.00  0.00 0.00  0.00 0.00 0.99 -2.18 0.01 -0.55 0.01 3
CLJ1324+3011              201.21001  30.19050 0.5900 0025740201 -0.63 0.02 -2.15 0.03 -5.55 0.12 2.30 -1.40 0.01  0.94 0.01 2
MCXCJ1325.0-3813          201.25708 -38.22639 0.2960 0673580401 -0.64 0.02 -2.24 0.03 -5.57 0.06 2.57 -1.36 0.01  1.16 0.01 2
RXJ1325.2+6550            201.31207  65.84139 0.1800 0206180201 -0.75 0.01 -1.20 0.02 -5.89 0.06 2.64 -0.92 0.01  1.51 0.01 2
A1735                     201.51833  12.39048 0.2107 0721890101 -0.60 0.03 -2.31 0.01 -7.04 0.17 1.27 -1.65 0.01  0.01 0.01 2
RBS1267                   201.57167  12.50083 0.2040 0721890101 -0.07 0.01 -4.96 0.01 -8.79 0.19 0.98 -1.82 0.01 -0.31 0.01 2
A1736                     201.72501 -27.18333 0.0458 0402190101 -0.89 0.01 -1.21 0.01 -7.21 0.04 2.18 -0.95 0.01  1.16 0.01 4
RXCJ1327+0211             201.75421   2.20542 0.2581      11771 -0.75 0.01 -2.01 0.01 -6.78 0.04 1.31 -1.11 0.01  0.41 0.01 1
WHLJ132703+012009         201.76564   1.33573 0.0800 0201751201 -0.44 0.01 -2.75 0.02 -6.54 0.02 1.42 -1.53 0.01  0.21 0.01 2
A3558                     201.98958 -31.50250 0.0480 0107260101 -0.67 0.01 -1.94 0.01 -8.38 0.15 1.78 -1.09 0.01  0.77 0.01 4
NGC5171                   202.33984  11.73512 0.0229 0041180801  0.00 0.00  0.00 0.00  0.00 0.00 2.11 -1.42 0.01  0.79 0.01 2
SDSSJ1329+2243            202.39375  22.72111 0.4207      20572 -0.54 0.01 -2.90 0.01 -7.48 0.11 1.38 -1.02 0.01  0.52 0.01 1
WHLJ132946+114103         202.44545  11.68406 0.2037 0041180801 -0.82 0.01 -1.52 0.01 -6.87 0.11 2.33 -1.16 0.01  1.12 0.01 2
A3558S                    202.44904 -31.60724 0.0480 0651590201 -0.70 0.01 -2.45 0.02 -7.21 0.03 2.45 -1.45 0.01  1.01 0.01 4
MCXCJ1329.9+5834          202.49249  58.56917 0.3020 0405690201 -0.83 0.02 -2.25 0.02 -4.90 0.05 1.61 -0.97 0.01  0.73 0.01 2
RCS1330+3043              202.54456  30.72520 0.2903      10487 -0.58 0.02 -2.07 0.04 -5.80 0.08 1.42 -1.17 0.01  0.45 0.01 1
WHLJ133029.5+490848       202.62276  49.14661 0.3353      21708 -0.93 0.01 -1.29 0.01 -6.26 0.14 2.83 -0.48 0.01  1.95 0.01 5
A1750S                    202.70792  -1.87278 0.0852 0112240301 -0.65 0.01 -1.96 0.01 -6.49 0.02 1.62 -1.45 0.01  0.41 0.01 4
A1750N                    202.80154  -1.71417 0.0837 0112240301 -0.76 0.01 -1.70 0.01 -6.73 0.05 2.07 -0.87 0.01  1.13 0.01 4
SC1329-313                202.86667 -31.83055 0.0482       4166 -0.69 0.01 -2.52 0.01 -6.96 0.01 2.24 -0.76 0.01  1.33 0.01 3
RXJ1331.5+1108            202.87582  11.13444 0.0850 0653450401 -0.07 0.01 -3.75 0.10 -6.95 0.03 0.86 -2.48 0.01 -0.85 0.01 4
MACSJ1331.5-1736          202.90791 -17.61194 9.9999      18469  0.00 0.00  0.00 0.00  0.00 0.00 2.14 -0.75 0.01  1.26 0.01 1
A3560                     203.09418 -33.13944 0.0489 0205450201 -0.83 0.01 -1.95 0.01 -6.56 0.02 1.73 -0.80 0.01  0.93 0.01 4
A1758                     203.13374  50.51024 0.2790 0142860201 -1.09 0.01 -0.90 0.01 -6.20 0.14 2.58 -1.24 0.01  1.25 0.01 2
WHLJ133233+502502         203.13750  50.41722 0.2571 0142860201 -0.78 0.02 -2.28 0.02 -5.80 0.08 1.79 -0.94 0.01  0.88 0.01 2
A3562                     203.40125 -31.66111 0.0490 0105261301 -0.54 0.01 -2.25 0.01 -6.38 0.01 1.53 -1.16 0.01  0.54 0.01 4
A1757                     203.42500 -23.28389 0.1259 0765020601 -0.63 0.01 -1.84 0.01 -7.64 0.24 1.55 -1.26 0.01  0.48 0.01 2
A1759                     203.49995  20.24415 0.1680 0821810801 -0.98 0.01 -1.64 0.01 -6.26 0.09 1.96 -1.15 0.01  0.86 0.01 2
ZwCl1332.8+5043           203.58501  50.51806 0.6200 0111160101 -0.80 0.03 -0.78 0.02 -6.36 0.22 2.49 -0.54 0.01  1.66 0.01 4
WHLJ133513+374857         203.80742  37.81564 0.5950 0109660801 -0.63 0.03 -1.76 0.05 -5.72 0.27 2.40 -1.07 0.01  1.23 0.01 2
A1763                     203.82584  40.99694 0.2230 0084230901 -0.74 0.01 -2.06 0.02 -7.16 0.28 1.48 -1.49 0.01  0.28 0.01 4
MOOJ1335+3004             203.92375  30.07028 0.9800 0743420901 -0.70 0.02 -1.75 0.07 -5.66 0.18 2.66 -0.62 0.01  1.74 0.01 2
SDSSJ1336-0331            203.99994  -3.52477 0.1770      20573 -0.23 0.01 -3.86 0.01 -6.91 0.02 0.74 -1.74 0.01 -0.43 0.01 1
A1767                     204.03465  59.20645 0.0712      12282 -0.66 0.01 -2.10 0.01 -7.49 0.01 1.69 -1.62 0.01  0.34 0.01 1
A1765                     204.21967  10.42884 0.1930 0761590701 -0.72 0.01 -2.44 0.04 -7.07 0.14 2.31 -1.58 0.01  0.83 0.01 2
RXCJ1337.4-4120           204.36749 -41.33361 0.0519 0765041301 -0.55 0.01 -2.21 0.01 -7.00 0.01 1.74 -1.83 0.01  0.23 0.01 2
WHLJ133854+152220         204.72459  15.37212 0.5346 0825100101 -0.68 0.03 -1.50 0.04 -5.43 0.06 2.63 -1.04 0.01  1.42 0.01 2
RXJ1340.6+4018            205.13667  40.29445 0.1719       3223 -0.31 0.01 -4.41 0.01 -6.96 0.01 0.99 -1.37 0.01  0.00 0.01 1
WHLJ134138+001657         205.41103   0.28245 0.5064 0111281001 -1.06 0.03 -0.79 0.09 -4.77 0.06 2.64 -0.38 0.01  1.88 0.01 2
A1775                     205.47417  26.37194 0.0717 0108460101 -0.61 0.01 -1.77 0.01 -6.82 0.04 1.54 -0.91 0.01  0.72 0.01 4
SPTCLJ1342-2442           205.50349 -24.70510 0.8100      21567 -0.56 0.01 -1.52 0.01 -5.53 0.03 1.38 -0.71 0.01  0.74 0.01 5
RXJ1342.8+4028            205.70457  40.46972 0.6990 0070340701 -0.75 0.03 -2.30 0.10 -6.66 0.30 2.37 -1.27 0.01  1.08 0.01 2
WHLJ134332.9+415503       205.88708  41.91750 0.4147      18218 -0.48 0.01 -2.46 0.01 -6.31 0.02 1.40 -1.34 0.01  0.32 0.01 1
A3570                     206.71875 -37.87444 0.0366 0765030701 -0.55 0.01 -1.41 0.01 -7.15 0.01 2.37 -1.68 0.01  0.79 0.01 2
A3571                     206.86833 -32.84972 0.0391 0086950201 -0.58 0.01 -2.15 0.01 -7.59 0.04 1.68 -1.82 0.01  0.20 0.01 4
RXJ1347-1145              206.87750 -11.75278 0.4510 0112960101 -0.35 0.02 -2.62 0.06 -7.42 0.21 0.82 -1.11 0.01  0.06 0.01 4
WHLJ134737.4+501109       206.90582  50.18583 0.2810      21714 -0.31 0.01 -3.00 0.06 -6.93 0.05 0.85 -1.18 0.01  0.03 0.01 5
WHLJ134747+475214         206.94498  47.87074 0.1702 0744220701 -0.92 0.02 -1.05 0.01 -6.15 0.11 2.29 -1.42 0.01  0.92 0.01 2
A1795                     207.22083  26.59556 0.0625 0097820101 -0.32 0.01 -2.87 0.02 -7.98 0.12 0.96 -1.63 0.01 -0.20 0.01 4
CL1349+4918               207.25212  49.31119 0.1678       9396 -0.48 0.01 -3.18 0.01 -7.24 0.02 1.55 -1.19 0.01  0.53 0.01 1
RXJ1349.3+2805            207.34583  28.09833 0.0748 0827340601 -0.65 0.01 -2.60 0.03 -7.00 0.04 1.38 -1.35 0.01  0.30 0.01 2
RXCJ1350.3+0940           207.59209   9.66972 0.1325      14021 -0.26 0.01 -3.93 0.14 -7.82 0.01 0.76 -1.77 0.01 -0.44 0.01 1
RXCJ1350.7-3343           207.68292 -33.72139 0.1142 0201901901 -0.04 0.01 -4.37 0.11 -7.40 0.07 0.91 -2.11 0.01 -0.56 0.01 2
RXJ1350.0+6007            207.70209  60.11861 0.8040       2229 -0.75 0.01 -1.62 0.01 -5.24 0.03 2.60 -0.49 0.01  1.77 0.01 3
NGC5328                   208.22214 -28.48940 0.0158 0401480201  0.00 0.00  0.00 0.00  0.00 0.00 0.77 -1.84 0.01 -0.48 0.01 2
A1809                     208.27667   5.14974 0.0791 0765010401 -0.68 0.01 -1.57 0.01 -7.91 0.05 2.33 -1.41 0.01  0.96 0.01 2
WHLJ135314+113521         208.30959  11.58917 0.3235 0762520101 -0.78 0.02 -1.97 0.02 -5.58 0.05 2.18 -1.14 0.01  1.03 0.01 2
WHLJ135316+113014         208.31833  11.50389 0.2732 0762520101 -0.87 0.02 -1.32 0.01 -6.43 0.07 2.17 -1.01 0.01  1.11 0.01 2
RXCJ1353.4-2753           208.37209 -27.88861 0.0468 0765040901 -0.75 0.01 -1.64 0.01 -6.24 0.01 1.95 -1.17 0.01  0.84 0.01 2
WHLJ135359+334955         208.49583  33.83194 0.4700 0143650801 -0.66 0.03 -2.25 0.07 -5.28 0.06 2.25 -0.99 0.01  1.18 0.01 2
CL1354-0221               208.57042  -2.36306 0.5460       5835 -0.80 0.02 -1.37 0.02 -5.19 0.14 1.51 -0.75 0.01  0.80 0.01 3
ZwCl1351.8-0048           208.60001  -1.04417 0.1459      22169 -0.69 0.01 -1.67 0.01 -5.24 0.01 1.71 -0.65 0.01  1.02 0.01 1
MACSJ1354.6+7715          208.65750  77.25972 0.3967      11754 -1.12 0.01 -2.54 0.08 -5.21 0.02 1.62 -0.26 0.01  1.22 0.01 1
RXJ1356.0-3420            209.02251 -34.35305 0.2230      17214 -0.41 0.01 -3.18 0.03 -8.46 0.14 0.83 -1.62 0.01 -0.29 0.01 1
CL1357+6232               209.32001  62.54694 0.5628       5763 -0.70 0.02 -1.93 0.05 -6.52 0.18 1.82 -0.65 0.01  1.10 0.01 1
RXCJ1358.9-4750           209.70000 -47.63333 0.0740 0784980101 -1.23 0.01 -2.26 0.01 -5.56 0.01 2.57 -0.02 0.01  2.07 0.01 2
MACSJ1359.2-1929          209.79124 -19.48528 0.4470       9378 -0.27 0.02 -3.64 0.05 -7.29 0.09 0.65 -1.20 0.01 -0.13 0.01 1
A1831                     209.81287  27.97625 0.0744      12283 -0.45 0.01 -2.69 0.01 -6.69 0.01 1.23 -1.33 0.01  0.20 0.01 3
ZwCl1358+6245             209.96069  62.51819 0.3271        516 -0.47 0.01 -3.35 0.01 -6.90 0.04 1.21 -1.40 0.01  0.14 0.01 1
A1835                     210.25958   2.88000 0.2532 0551830101 -0.30 0.01 -2.93 0.02 -7.98 0.24 0.69 -1.82 0.01 -0.53 0.01 4
A1837                     210.40292 -11.12444 0.0700 0109910101 -0.59 0.01 -2.25 0.01 -6.83 0.02 1.40 -1.66 0.01  0.10 0.01 2
A1836                     210.41908 -11.60757 0.0363 0610980201  0.06 0.01 -3.66 0.35 -6.29 0.01 1.38 -2.73 0.01 -0.64 0.01 4
DLSJ140150-113807         210.45863 -11.63550 0.1800 0610980201 -0.42 0.01 -2.29 0.05 -5.96 0.03 2.21 -1.41 0.01  0.87 0.01 2
AS753                     210.89958 -33.98778 0.0140 0741930101  0.00 0.00  0.00 0.00  0.00 0.00 0.75 -1.11 0.01 -0.00 0.01 4
CODEX-25953               210.93042  38.46389 0.4787      19699 -0.78 0.02 -1.47 0.03 -5.49 0.04 2.94 -0.48 0.01  2.03 0.01 1
WHLJ140615+283052         211.56792  28.51444 0.5460 0140960101 -0.60 0.03 -2.53 0.09 -5.60 0.17 2.17 -0.79 0.01  1.26 0.01 2
WHLJ140654+283419         211.72626  28.57056 0.1160 0140960101 -0.58 0.01 -3.19 0.04 -6.45 0.08 1.41 -0.95 0.01  0.60 0.01 2
WHLJ140707.0-001505       211.77916  -0.25139 0.4242      15286 -0.61 0.01 -1.64 0.01 -6.02 0.06 1.92 -0.37 0.01  1.36 0.01 1
A3581                     211.86708 -27.01528 0.0230 0504780301  0.00 0.00  0.00 0.00  0.00 0.00 0.77 -2.12 0.01 -0.67 0.01 4
WHLJ140835+553225         212.14793  55.54010 0.0755 0842592001 -0.73 0.01 -1.90 0.02 -6.67 0.03 2.61 -1.15 0.01  1.33 0.01 2
RXJ1409.4+2618            212.34958  26.30583 0.9400      18265 -0.75 0.01 -1.15 0.01 -5.89 0.18 2.25 -0.69 0.01  1.38 0.01 1
WHLJ140936+540752         212.40125  54.13083 0.3580 0765070301 -0.67 0.02 -1.76 0.04 -5.83 0.08 2.32 -0.99 0.01  1.23 0.01 2
RXJ1410+4145              212.51746  41.75580 0.0940 0653450801 -0.49 0.01 -2.99 0.03 -7.44 0.05 1.47 -1.56 0.01  0.22 0.01 2
WHLJ141048+461557         212.70081  46.26602 0.1785 0761290701 -0.75 0.02 -1.99 0.03 -6.48 0.11 2.59 -1.04 0.01  1.39 0.01 2
HSCJ1411+0025             212.77254   0.42724 1.0679 0800400201 -0.98 0.03 -1.26 0.04 -5.61 0.13 2.18 -0.90 0.01  1.19 0.01 2
3C295                     212.83542  52.20250 0.4545 0804271501 -0.33 0.02 -2.84 0.06 -7.28 0.22 0.81 -1.87 0.01 -0.47 0.01 2
HSCJ1411+0023             212.91824   0.38260 0.2585 0800400201 -0.51 0.02 -3.22 0.02 -5.78 0.05 1.47 -1.20 0.01  0.46 0.01 2
WHYJ141154-401215         212.97620 -40.20425 0.2657 0311590401 -0.82 0.01 -1.80 0.03 -6.76 0.47 1.97 -1.40 0.01  0.69 0.01 2
AS758                     213.09299 -34.31759 0.0380 0603751001 -0.27 0.01 -2.45 0.01 -6.91 0.01 1.61 -1.63 0.01  0.27 0.01 2
WHLJ141232+140041         213.13235  14.01141 0.1405 0760740201 -0.59 0.01 -2.29 0.01 -6.03 0.05 1.63 -1.43 0.01  0.42 0.01 2
PSZ2G113.81+44.35         213.53355  71.28241 0.2250 0692933601 -1.05 0.02 -1.48 0.02 -6.48 0.18 2.59 -0.82 0.01  1.54 0.01 2
WHLJ141424-002240         213.60025  -0.37764 0.1550 0145480101 -0.72 0.02 -2.05 0.03 -6.04 0.04 2.03 -1.33 0.01  0.79 0.01 2
WHLJ141427+282831         213.61295  28.47516 0.1401 0304071701 -0.26 0.01 -3.72 0.27 -5.66 0.03 0.95 -1.33 0.01 -0.00 0.01 2
WHLJ141430+515616         213.62543  51.93787 0.2620 0762500301 -0.77 0.02 -1.28 0.01 -6.04 0.13 2.23 -1.16 0.01  1.05 0.01 2
WHLJ141447+544704         213.69659  54.78440 0.6208 0723780301 -0.92 0.03 -1.92 0.04 -6.58 0.55 1.92 -1.35 0.01  0.70 0.01 2
XCLASS263                 213.74052  -0.34962 0.1560 0145480101 -0.30 0.01 -3.60 0.22 -7.29 0.13 1.19 -1.50 0.01  0.06 0.01 2
A1882                     213.78500  -0.49306 0.1303 0145480101 -0.78 0.01 -1.89 0.01 -6.00 0.03 2.23 -1.19 0.01  1.03 0.01 4
RXJ1415.1+3611            213.79625  36.20111 1.0252      12256 -0.43 0.02 -2.52 0.01 -5.59 0.02 1.06 -1.21 0.01  0.16 0.01 3
WHLJ141533+282349         213.88994  28.39712 0.2239 0304071701 -0.61 0.02 -1.82 0.05 -6.22 0.07 2.36 -0.92 0.01  1.30 0.01 2
WHLJ141555+230747         213.97958  23.12972 0.4386 0722140101 -0.48 0.03 -1.66 0.04 -5.03 0.05 1.77 -0.74 0.01  1.00 0.01 2
WHLJ141623.8+444528       214.09911  44.75780 0.3859        541 -0.46 0.02 -2.53 0.07 -7.47 0.41 1.18 -1.39 0.01  0.13 0.01 3
RXJ1416.4+2315            214.11406  23.25626 0.1373      16125 -0.60 0.01 -2.59 0.01 -7.22 0.02 1.78 -1.52 0.01  0.48 0.01 3
MCXCJ1416.4+4446          214.11958  44.77806 0.3859 0109080501 -0.58 0.03 -2.39 0.08 -6.24 0.18 1.46 -0.97 0.01  0.62 0.01 4
WHLJ141754.2+432317       214.47585  43.38805 0.1216      20512 -0.60 0.01 -2.65 0.02 -5.67 0.01 1.86 -0.54 0.01  1.20 0.01 1
WHLJ141830+251053         214.62791  25.18139 0.2927 0109960101 -0.68 0.02 -1.86 0.01 -6.28 0.11 1.44 -1.12 0.01  0.50 0.01 2
RCS1419+5326              214.80042  53.43639 0.6200       3240 -0.35 0.01 -3.59 0.02 -6.20 0.05 0.95 -1.04 0.01  0.20 0.01 1
RXJ1419.3+0638            214.84688   6.64413 0.5740 0303670101 -0.70 0.02 -1.71 0.01 -7.09 0.30 2.34 -1.47 0.01  0.92 0.01 2
WHLJ141935+064741         214.89931   6.79469 0.1189 0303670101 -0.32 0.01 -3.19 0.04 -6.30 0.03 1.07 -0.83 0.01  0.42 0.01 2
MCXCJ1419.8+0634          214.96864   6.57129 0.5641 0303670101 -0.50 0.02 -3.53 0.14 -5.65 0.16 1.00 -1.27 0.01  0.08 0.01 2
WHLJ142000+063447         215.00082   6.57972 0.5139 0303670101 -0.79 0.04 -1.58 0.04 -5.24 0.05 2.26 -1.14 0.01  1.08 0.01 2
LCDCS0954                 215.12375 -11.56778 0.6700       5824 -0.90 0.01 -1.68 0.01 -5.51 0.06 2.50 -0.38 0.01  1.78 0.01 1
PSZ2G073.31+67.52         215.16833  39.91944 0.5443 0693661001 -0.72 0.03 -2.58 0.05 -6.73 0.49 1.41 -1.61 0.01  0.14 0.01 4
RBS1380                   215.39792  49.55194 0.0716 0765020201 -0.39 0.01 -3.10 0.02 -7.49 0.04 1.05 -1.95 0.01 -0.35 0.01 2
A1904                     215.53278  48.55620 0.0708      21712 -0.89 0.01 -1.04 0.01 -5.57 0.01 2.30 -0.53 0.01  1.52 0.01 5
A1902                     215.42250  37.29583 0.1600 0827031401 -0.39 0.01 -3.15 0.05 -7.77 0.25 0.85 -1.92 0.01 -0.48 0.01 4
WHYJ142229+494132         215.62132  49.69226 0.1901 0765020201 -1.05 0.01 -2.26 0.01 -5.53 0.04 2.55 -0.30 0.01  1.87 0.01 2
RXCJ1423.1+2615           215.79208  26.25556 0.0375 0670350101 -0.03 0.01 -2.97 0.01 -6.96 0.02 1.02 -1.58 0.01 -0.12 0.01 2
MACS1423.8+2404           215.94833  24.07778 0.5431       4195 -0.26 0.02 -3.26 0.08 -7.40 0.11 0.62 -1.82 0.13 -0.58 0.09 3
GMBCGJ215.98+04.34        215.98479   4.34263 0.3923      15375 -0.81 0.01 -2.06 0.01 -6.01 0.07 2.53 -0.38 0.01  1.80 0.01 1
GMBCGJ216.2+22.9          216.15416  22.93750 0.3387       4939  0.01 0.01 -4.77 0.01 -6.35 0.03 0.63 -1.50 0.01 -0.35 0.01 1
HSCJ142449-005322         216.20419  -0.88934 0.7945 0800790101 -0.80 0.04 -0.92 0.02 -5.98 0.25 2.86 -0.71 0.01  1.82 0.01 2
A1918                     216.28979  63.15856 0.1400 0765031201 -0.43 0.01 -2.99 0.05 -7.13 0.11 1.10 -1.48 0.01  0.01 0.01 2
WHLJ142552+380231         216.46750  38.04194 0.4776 0112230201 -0.79 0.03 -1.62 0.03 -6.92 0.34 2.25 -0.81 0.01  1.31 0.01 2
A1914                     216.50667  37.82722 0.1712 0112230201 -0.59 0.01 -1.48 0.02 -6.91 0.07 1.28 -1.54 0.01  0.09 0.01 4
RMJ142608+511414          216.53558  51.23732 0.4648 0783881901 -0.87 0.03 -1.88 0.05 -5.32 0.09 2.34 -0.68 0.01  1.45 0.01 2
WHLJ142624-012700         216.60001  -1.45000 0.4529 0800270601 -0.85 0.04 -2.26 0.08 -6.08 0.12 2.14 -0.93 0.01  1.14 0.01 2
IDCSJ1426.5+3508          216.62500  35.13334 1.7500      16321 -0.43 0.01 -2.28 0.03 -4.78 0.03 1.74 -0.96 0.01  0.83 0.01 1
PSZ2G092.69+59.92         216.63487  51.25223 0.8255 0783881901 -0.67 0.04 -1.12 0.04 -7.86 0.46 2.31 -1.10 0.01  1.15 0.01 2
MACSJ1427.3+4407          216.81750  44.12528 0.4870       9380 -0.33 0.02 -3.15 0.04 -6.47 0.04 0.79 -1.43 0.01 -0.19 0.01 1
MACSJ1427.7-2521          216.91417 -25.35056 0.3180       9373 -0.29 0.01 -3.38 0.01 -6.90 0.02 0.74 -1.60 0.01 -0.34 0.01 1
MCXCJ1427.9+2630          216.99249  26.50639 0.0324 0111290601 -0.20 0.01 -3.20 0.01 -5.56 0.01 0.84 -1.21 0.01 -0.00 0.01 2
NGC5629                   217.06822  25.84877 0.0150 0821871401  0.00 0.00  0.00 0.00  0.00 0.00 1.15 -1.03 0.01  0.35 0.01 2
A1925                     217.11708  56.88278 0.1051 0821810901 -1.10 0.02 -1.27 0.01 -6.73 0.10 2.20 -1.23 0.01  0.97 0.01 4
MCXCJ1429.0+4241          217.27667  42.68611 0.9200 0300140101 -0.53 0.03 -2.01 0.05 -6.09 0.22 1.75 -1.56 0.01  0.43 0.01 2
A1926S                    217.61041  24.60250 0.1338 0728170101 -0.87 0.01 -1.35 0.01 -5.90 0.05 2.25 -1.62 0.01  0.75 0.01 2
A1926N                    217.62708  24.67889 0.1373 0728170101 -0.85 0.01 -1.46 0.01 -5.78 0.03 2.49 -1.03 0.01  1.33 0.01 2
A1927                     217.77638  25.63066 0.0961      16145 -0.37 0.01 -3.20 0.09 -6.64 0.01 1.04 -1.58 0.01 -0.11 0.01 1
WHLJ143150+133205         217.95869  13.53471 0.1648 0601970101 -0.52 0.01 -2.38 0.05 -7.25 0.17 1.40 -1.32 0.01  0.33 0.01 2
A1930                     218.15810  31.64695 0.1318      11733 -0.38 0.01 -3.66 0.01 -7.78 0.02 0.93 -2.34 0.01 -0.70 0.01 1
WHLJ143453.6+484026       218.72321  48.67378 0.4321 0110930901 -0.10 0.01 -2.62 0.08 -8.49 0.41 0.82 -1.65 0.01 -0.31 0.01 2
A3605N                    218.75250 -28.36556 0.0644 0677181801 -0.45 0.01 -3.19 0.02 -6.56 0.01 1.68 -1.25 0.01  0.59 0.01 2
A3605S                    218.76823 -28.42664 0.0689 0677181801 -0.37 0.01 -2.98 0.04 -7.53 0.04 1.37 -2.00 0.01 -0.15 0.01 2
WHLJ143531.9+484538       218.88295  48.76051 0.5665 0110930901 -0.71 0.04 -1.03 0.39 -4.62 0.06 2.72 -0.65 0.01  1.75 0.01 2
A1942                     219.59111   3.67035 0.2300       3290 -0.70 0.01 -2.19 0.01 -5.98 0.01 1.31 -1.27 0.01  0.30 0.01 1
GMBCGJ219.69+06.50        219.69392   6.50143 0.4056      15376 -0.66 0.01 -1.93 0.01 -4.63 0.03 2.81 -0.29 0.01  2.06 0.01 1
WHLJ143909.8+120826       219.79076  12.14044 0.4259      20575 -0.54 0.01 -2.38 0.01 -6.69 0.05 1.06 -1.20 0.01  0.17 0.01 1
MKW8                      220.15916   3.47639 0.0270 0300210701 -0.44 0.01 -2.08 0.01 -6.86 0.02 2.32 -1.11 0.01  1.15 0.01 4
UGC9480                   220.59323  22.33273 0.0151 0765010501  0.00 0.00  0.00 0.00  0.00 0.00 0.66 -2.16 0.01 -0.77 0.01 2
RXCJ1442.8+1200           220.70125  12.01111 0.2690      17179 -0.11 0.01 -4.09 0.04 -5.99 0.01 0.66 -1.37 0.01 -0.24 0.01 1
WHLJ144309.3+010211       220.78876   1.03639 0.4902       3960 -0.53 0.02 -1.86 0.07 -6.31 0.31 1.23 -1.15 0.01  0.33 0.01 1
A1961                     221.13248  31.22667 0.2300      11764 -0.38 0.01 -4.24 0.01 -6.49 0.01 1.10 -1.25 0.01  0.16 0.01 1
RCS1447+0949              221.81023   9.81324 0.2063      10486 -0.57 0.01 -2.59 0.01 -7.33 0.09 1.61 -0.88 0.01  0.79 0.01 1
RCS1447+0828              221.85841   8.47365 0.3756      10481 -0.21 0.01 -3.08 0.01 -8.64 0.10 0.63 -2.01 0.01 -0.70 0.01 1
PSZ2G325.70+17.34         221.86111 -40.34570 0.3155 0827020701 -0.89 0.02 -1.22 0.01 -6.29 0.11 1.47 -1.17 0.01  0.49 0.01 4
PSZ2G084.10+58.72         222.31599  48.55907 0.7310 0783880901 -0.75 0.04 -2.24 0.03 -5.84 0.12 1.69 -0.71 0.01  0.96 0.01 2
ZwCl1447.2+2619           222.37071  26.09417 0.3621      20784 -0.87 0.01 -1.88 0.01 -5.69 0.03 2.55 -0.34 0.01  1.84 0.01 1
HSCSJ1449-0043            222.38873  -0.71701 0.9660 0800400301 -0.59 0.02 -1.48 0.05 -5.36 0.15 2.36 -0.90 0.01  1.32 0.01 2
WHLJ145038+051744         222.65974   5.29580 0.1567 0802200701 -0.77 0.01 -1.69 0.02 -5.93 0.07 2.54 -0.84 0.01  1.49 0.01 2
A1978                     222.77499  14.61111 0.1455      18250 -0.47 0.01 -2.21 0.01 -7.42 0.01 1.23 -1.21 0.01  0.29 0.01 1
WHLJ145213+375251         223.05481  37.87803 0.2836 0761590601 -0.78 0.02 -1.81 0.02 -6.81 0.21 2.30 -1.67 0.01  0.75 0.01 2
A1995                     223.23949  58.04876 0.3256       7021 -0.66 0.01 -2.21 0.01 -7.34 0.06 1.20 -1.70 0.01 -0.07 0.01 1
RXCJ1452.9+1641           223.24500  16.69972 0.0444 0091140201 -0.37 0.01 -2.78 0.01 -7.03 0.01 1.50 -2.02 0.01 -0.07 0.01 2
WHLJ145317+033446         223.32185   3.57965 0.3460 0150350101 -0.40 0.01 -1.98 0.06 -6.20 0.07 1.87 -1.05 0.01  0.86 0.01 2
A1986                     223.37529  21.87433 0.1158      17474 -0.66 0.01 -2.47 0.06 -5.82 0.01 2.03 -0.90 0.01  1.08 0.01 1
RXCJ1454.4+1622           223.59770  16.35529 0.0456 0670350201 -0.33 0.01 -2.84 0.03 -6.85 0.01 2.21 -2.11 0.01  0.39 0.01 2
A1991                     223.63083  18.64194 0.0587 0145020101 -0.23 0.01 -4.05 0.05 -7.89 0.04 0.73 -2.17 0.01 -0.73 0.01 4
CIZAJ1454.8-4312          223.69347 -43.21331 9.9999 0204711101  0.00 0.00  0.00 0.00  0.00 0.00 2.68 -1.05 0.01  1.45 0.01 2
PSZ2G097.52+51.70         223.81642  58.87536 0.7000 0783881301 -0.56 0.03 -2.71 0.05 -7.22 0.95 1.14 -1.89 0.01 -0.24 0.01 2
WHLJ145527+585030         223.86223  58.84175 0.3316 0783881301 -0.56 0.02 -2.32 0.04 -6.90 0.23 1.92 -1.69 0.01  0.46 0.01 2
SDSSJ1456+5702            224.00359  57.03905 0.4690      20576 -0.46 0.01 -2.75 0.01 -6.08 0.06 1.24 -1.00 0.01  0.44 0.01 1
RXJ1456+3021              224.04611  30.35110 0.4150      16141 -0.64 0.01 -2.01 0.01 -7.95 0.19 1.39 -1.04 0.01  0.52 0.01 1
ZwCl1454.8+2233           224.31293  22.34278 0.2578 0108670201 -0.26 0.01 -3.11 0.05 -7.88 0.14 0.77 -1.89 0.01 -0.52 0.01 4
WHLJ145847+493507         224.69583  49.58528 0.4631 0401270301 -1.01 0.02 -1.27 0.03 -5.57 0.17 2.24 -0.70 0.01  1.37 0.01 2
PSZ2G088.98+55.07         224.78082  52.80216 0.7024 0783881401 -0.67 0.04 -1.69 0.01 -5.63 0.15 2.22 -0.74 0.01  1.32 0.01 2
AS780                     224.87209 -18.18694 0.2357 0827311201 -0.33 0.01 -3.16 0.03 -6.79 0.10 0.75 -1.84 0.01 -0.49 0.01 4
A2009                     225.08131  21.36941 0.1510      10438 -0.36 0.01 -2.93 0.04 -7.72 0.10 0.99 -1.94 0.01 -0.39 0.01 3
WHLJ150034+015234         225.14166   1.87611 0.4257 0804370401 -0.71 0.03 -1.63 0.05 -5.72 0.08 1.96 -0.80 0.01  1.10 0.01 2
CIZAJ1500.7-5132          225.22804 -51.57280 0.0348 0204710201 -0.60 0.01 -1.97 0.01 -7.61 0.03 2.33 -1.75 0.01  0.72 0.01 2
PSZ2G080.16+57.65         225.28317  47.27663 0.1240      21066 -1.06 0.01 -2.29 0.02 -5.97 0.01 2.64 -0.29 0.01  1.94 0.01 1
NGC5813                   225.29680   1.70198 0.0065 0554680301  0.00 0.00  0.00 0.00  0.00 0.00 0.80 -2.96 0.01 -1.22 0.01 2
MCXCJ1501.3+4220          225.34583  42.34444 0.2917 0402250201 -0.73 0.03 -2.03 0.02 -7.17 0.58 1.44 -1.32 0.01  0.36 0.01 4
WHLJ150303.7+275519       225.76541  27.92194 0.5292      18627 -0.69 0.01 -0.47 0.02 -4.60 0.01 1.95 -0.25 0.03  1.46 0.02 1
RBS1460                   226.03125  -2.80444 0.2153 0401040101 -0.21 0.01 -3.22 0.01 -9.06 0.37 0.69 -1.73 0.01 -0.46 0.01 4
WHLJ150457.1+260058       226.23799  26.01623 0.0549      11845 -0.24 0.01 -2.65 0.01 -6.33 0.01 1.38 -1.53 0.01  0.18 0.01 1
WHLJ150816+575445         227.06792  57.91250 0.4937 0723780501 -0.99 0.04 -1.76 0.04 -5.77 0.17 1.81 -0.88 0.01  0.93 0.01 2
WHLJ150825-001558         227.10750  -0.26611 0.0967 0305750201 -0.84 0.01 -1.82 0.01 -6.40 0.04 2.21 -1.05 0.01  1.11 0.01 2
A2028                     227.38844   7.52710 0.0777 0556020101 -0.87 0.01 -1.42 0.06 -5.76 0.02 2.54 -0.57 0.01  1.68 0.01 4
A2034                     227.54875  33.51472 0.1130 0303930101 -0.85 0.01 -2.28 0.01 -7.60 0.24 1.69 -1.03 0.01  0.74 0.01 4
A2029                     227.72917   5.72000 0.0773 0551780401 -0.35 0.01 -3.15 0.03 -9.23 0.25 0.79 -2.17 0.01 -0.69 0.01 4
WHLJ151058+070906         227.74464   7.15176 0.1569 0673880101 -0.57 0.01 -3.85 0.44 -7.35 0.07 1.35 -1.55 0.01  0.14 0.01 2
A2033                     227.86050   6.34911 0.0800      15167 -0.54 0.01 -3.12 0.01 -7.27 0.01 1.36 -1.28 0.01  0.33 0.01 1
RXCJ1512.2-2254           228.05333 -22.91889 0.3152      14016 -0.01 0.01 -4.77 0.05 -7.67 0.02 0.31 -2.23 0.01 -1.08 0.01 1
PSZ2G086.93+53.18         228.48660  52.79720 0.6752 0783880701 -0.86 0.03 -2.23 0.03 -7.25 0.35 1.89 -1.51 0.01  0.56 0.01 4
CIZAJ1514.6-4558          228.64944 -45.98044 0.0580 0204710301 -0.42 0.01 -3.07 0.02 -7.01 0.02 1.34 -1.58 0.01  0.11 0.01 2
MOOJ1514+1346             228.68250  13.77556 1.0590 0743420801 -0.95 0.05 -1.15 0.03 -5.53 0.11 2.54 -1.03 0.01  1.36 0.01 2
RXCJ1514.9-1523           228.74167 -15.38611 0.2226      15175 -1.14 0.01 -1.27 0.01 -7.03 0.12 2.03 -1.03 0.01  0.99 0.01 3
A2048                     228.82442   4.38224 0.0972 0653810601 -0.85 0.01 -1.26 0.01 -7.29 0.08 1.84 -1.50 0.01  0.53 0.01 2
A2050                     229.08000   0.09778 0.1183      18251 -0.63 0.01 -1.92 0.01 -7.42 0.01 1.36 -1.46 0.01  0.21 0.01 3
RXCJ1516.3-2737           229.08292 -27.61194 0.3087      17191 -0.87 0.01 -2.19 0.01 -6.70 0.04 2.39 -0.71 0.01  1.47 0.01 1
WHLJ151624-004948         229.10112  -0.83003 0.3760 0201902101 -0.67 0.02 -1.99 0.05 -6.13 0.11 2.17 -1.43 0.01  0.82 0.01 2
A2051                     229.14166  -0.94889 0.1150 0201902101 -0.70 0.01 -2.40 0.02 -8.67 0.76 1.61 -1.42 0.01  0.42 0.01 2
PKS1514+00                229.16759   0.25053 0.0525 0103860601 -0.09 0.01 -4.44 0.04 -5.67 0.01 0.82 -2.49 0.01 -0.88 0.01 2
A2052                     229.18333   7.01861 0.0355 0109920101 -0.28 0.01 -3.34 0.01 -9.00 0.11 0.77 -2.34 0.01 -0.82 0.01 4
WHYJ151651-005357         229.21521  -0.89934 0.1488 0761590301 -0.87 0.01 -1.44 0.01 -5.16 0.04 2.66 -0.55 0.01  1.78 0.01 2
WHLJ151658-010639         229.24202  -1.11080 0.1186 0201902101 -0.46 0.01 -3.05 0.03 -5.95 0.02 1.43 -1.64 0.01  0.14 0.01 2
WHLJ151724-004417         229.35068  -0.73816 0.1189 0761590301 -0.65 0.01 -2.16 0.01 -6.66 0.05 1.93 -1.51 0.01  0.59 0.01 2
MCXCJ1517.9+3127          229.48293  31.45972 0.7440 0150680101 -1.04 0.03 -0.65 0.03 -6.00 0.31 2.65 -0.63 0.01  1.72 0.01 2
PSZ2G045.87+57.70         229.58009  29.45670 0.6110 0693661101 -0.55 0.02 -2.41 0.08 -7.34 0.48 1.34 -1.39 0.01  0.24 0.01 2
MSPM7336                  229.63229   6.42730 0.1041 0018741001 -0.51 0.01 -2.52 0.03 -5.66 0.02 2.00 -1.06 0.01  0.95 0.01 2
A2055                     229.69000   6.23111 0.1020 0018741001 -0.08 0.01 -4.40 0.13 -7.77 0.02 0.88 -2.22 0.01 -0.66 0.01 2
WHLJ152026+285310         230.11171  28.88635 0.1216 0820240301 -0.53 0.01 -2.63 0.03 -6.22 0.03 1.81 -1.93 0.01  0.21 0.01 2
A2064                     230.24750  48.63805 0.1076      16146 -0.35 0.01 -3.16 0.03 -7.39 0.01 0.91 -1.72 0.01 -0.30 0.01 1
A2061                     230.32083  30.64000 0.0784 0721740101 -1.14 0.01 -1.32 0.01 -6.13 0.05 2.31 -0.69 0.01  1.43 0.01 2
ZwCl1518.8+0747           230.46625   7.70861 0.0442 0723801501 -0.28 0.01 -3.54 0.05 -7.94 0.04 0.87 -2.29 0.01 -0.71 0.01 4
A2065                     230.67757  27.72263 0.0726 0202080201 -0.64 0.01 -2.52 0.02 -7.34 0.09 1.33 -0.87 0.01  0.59 0.01 2
WHLJ152252.8+253527       230.71866  25.59262 0.5917      20578 -0.63 0.01 -2.16 0.02 -5.44 0.04 2.25 -0.79 0.01  1.32 0.01 1
A2063                     230.75777   8.63942 0.0349 0550360101 -0.46 0.01 -2.63 0.01 -7.84 0.02 1.22 -1.67 0.01 -0.03 0.01 4
A2069                     231.04083  29.92111 0.1160 0827010601 -1.08 0.01 -1.62 0.01 -6.50 0.07 2.24 -0.77 0.01  1.32 0.01 4
RXCJ1524.2-3154           231.05333 -31.90389 0.1028       9401 -0.22 0.01 -3.76 0.04 -8.19 0.01 0.56 -2.60 0.02 -1.15 0.01 1
RXJ1524.6+0957            231.16792   9.96083 0.5160       1664 -0.84 0.02 -1.35 0.01 -5.80 0.07 2.00 -0.69 0.01  1.20 0.01 1
PSZ2G087.39+50.92         231.56931  54.14320 0.7480 0783881201 -0.67 0.04 -1.50 0.02 -7.69 0.43 1.75 -1.38 0.01  0.55 0.01 2
CIGJ152741.9+204443       231.92458  20.74528 0.6930      15289 -0.56 0.02 -1.84 0.03 -6.16 0.22 1.08 -0.74 0.02  0.50 0.01 1
ZwCl1529.2+3425           232.79417  34.24028 0.3350      18689 -0.38 0.01 -2.76 0.01 -7.17 0.05 1.04 -1.31 0.01  0.08 0.01 1
WHLJ153125.4+353340       232.85568  35.56118 0.3427      13877 -0.25 0.02 -3.84 0.01 -6.94 0.16 0.72 -1.20 0.01 -0.08 0.01 1
MKW9                      233.12224   4.68172 0.0397 0091140401 -0.45 0.01 -3.40 0.04 -7.04 0.01 1.41 -1.60 0.01  0.15 0.01 2
RXJ1532.9+3021            233.22408  30.34984 0.3604      14009 -0.25 0.01 -3.42 0.01 -8.76 0.10 0.67 -1.41 0.04 -0.26 0.03 3
CLJ1533+3108              233.32083  31.14861 0.0669       9384 -0.41 0.01 -2.14 0.01 -6.36 0.01 1.22 -1.65 0.01 -0.02 0.01 1
MCXCJ1535.0+0120          233.75751   1.34694 0.3200 0112190401 -1.05 0.02 -0.99 0.01 -7.14 0.38 2.36 -1.09 0.01  1.19 0.01 2
CIZAJ1535.1-4658          233.78792 -46.97917 0.0360 0204710801 -0.59 0.01 -1.13 0.01 -6.57 0.01 2.91 -1.75 0.01  1.14 0.01 2
WHLJ153743+120023         234.43047  12.00627 0.1335 0740770101 -0.64 0.02 -2.92 0.06 -8.02 0.51 1.90 -1.21 0.01  0.78 0.01 2
NGC5982                   234.66583  59.35583 0.0101      20069  0.00 0.00  0.00 0.00  0.00 0.00 2.84 -2.96 0.04  0.27 0.03 1
PSZ2G081.02+50.57         234.80846  50.61385 0.5006 0800971501 -0.71 0.03 -2.35 0.08 -6.75 0.41 1.76 -1.64 0.01  0.38 0.01 2
RXCJ1539.5-8335           234.89125 -83.59222 0.0728 0720252501 -0.20 0.01 -3.72 0.06 -8.57 0.13 0.75 -2.49 0.01 -0.93 0.01 4
A2107                     234.91270  21.78270 0.0415       4960 -0.37 0.01 -2.64 0.01 -7.79 0.01 1.43 -2.08 0.01 -0.16 0.01 1
A2111                     234.93375  34.41556 0.2290 0673850601 -0.82 0.03 -1.93 0.01 -7.73 0.27 1.85 -1.24 0.01  0.71 0.01 4
A2110                     234.96158  30.71778 0.0979      15160 -0.45 0.01 -2.53 0.02 -6.63 0.01 1.27 -1.51 0.01  0.11 0.01 1
WHLJ154000+175608         235.00043  17.93556 0.3751 0821810401 -0.51 0.02 -2.20 0.06 -7.79 0.34 1.15 -1.17 0.01  0.25 0.01 2
A2104                     235.03125  -3.30806 0.1533        895 -0.72 0.01 -2.54 0.01 -8.39 0.13 1.29 -1.64 0.01  0.04 0.01 3
A2108                     235.03792  17.87806 0.0919 0821810401 -1.50 0.01 -3.09 0.02 -4.53 0.02 2.74 -0.04 0.01  2.18 0.01 2
A2125                     235.31334  66.26583 0.2466       2207 -1.12 0.01 -1.89 0.01 -5.74 0.02 2.24 -1.01 0.01  1.16 0.01 1
MACSJ1542.0-2915          235.51292 -29.25250 9.9999       5820  0.00 0.00  0.00 0.00  0.00 0.00 0.61 -2.21 0.01 -0.85 0.01 1
WHLJ154317+075707         235.82249   7.95028 0.3231 0822391101 -0.78 0.02 -1.49 0.01 -6.56 0.15 2.43 -1.00 0.01  1.31 0.01 2
WHLJ154410+361257         236.04208  36.21583 0.1880 0827040301 -0.72 0.01 -2.08 0.03 -6.78 0.10 1.81 -0.74 0.01  1.03 0.01 2
PSZ2G057.78+52.32         236.22821  36.11189 0.0644 0827040301 -0.60 0.01 -2.49 0.01 -6.57 0.02 1.23 -1.36 0.01  0.18 0.01 4
WHLJ154618+021349         236.57410   2.23022 0.2593 0655380901 -0.76 0.02 -1.51 0.02 -5.61 0.04 2.73 -0.93 0.01  1.57 0.01 2
PSZ2G104.74+40.42         236.59300  69.95050 0.6900      22641 -1.07 0.03 -0.84 0.06 -5.79 0.43 1.45 -0.26 0.01  1.09 0.01 5
RXJ1552.2+2013            238.05766  20.22890 0.1338       3214 -0.55 0.01 -1.83 0.01 -6.72 0.01 1.85 -0.95 0.01  0.91 0.01 1
A2146                     239.03708  66.35583 0.2343      12247 -0.55 0.01 -1.51 0.01 -7.59 0.03 1.83 -0.46 0.01  1.23 0.01 1
WHLJ155625+444042         239.10513  44.67844 0.6014 0693661301 -0.85 0.04 -1.80 0.02 -6.26 0.32 1.88 -1.78 0.01  0.37 0.01 2
WHLJ155651+443748         239.21558  44.63012 0.6077 0693661301 -1.08 0.03 -1.20 0.03 -7.73 0.59 2.82 -1.18 0.01  1.47 0.01 2
A2142                     239.58583  27.22694 0.0909 0674560201 -0.53 0.01 -2.16 0.01 -7.14 0.08 1.03 -1.40 0.01  0.01 0.01 4
RXCJ1558.3-1410           239.59666 -14.16778 0.0970 0720253101 -0.32 0.01 -3.80 0.12 -8.28 0.13 0.74 -1.85 0.01 -0.51 0.01 4
A2145                     240.09457  33.22167 0.0880      20505 -0.36 0.01 -3.41 0.01 -5.86 0.01 1.09 -1.38 0.01  0.07 0.01 1
GMBCGJ240.4+27.3          240.41924  27.30444 0.1930 0802750501 -0.42 0.01 -3.14 0.01 -6.25 0.04 1.25 -1.91 0.01 -0.17 0.01 2
CIZAJ1601.7-7544          240.44458 -75.74611 0.1530 0692932001 -0.48 0.01 -2.46 0.03 -7.58 0.26 0.94 -2.13 0.01 -0.55 0.01 4
WHLJ160211+510335         240.54750  51.05983 0.7303 0783880601 -1.04 0.04 -0.97 0.02 -4.97 0.07 2.16 -0.71 0.01  1.31 0.01 2
A2147                     240.57793  16.02000 0.0350 0800760101 -0.51 0.01 -1.80 0.01 -6.03 0.01 2.53 -1.26 0.01  1.20 0.01 4
GMBCGJ240.7+43.6          240.71078  43.58474 0.4147      12308 -0.62 0.01 -1.79 0.01 -5.16 0.02 1.64 -1.12 0.01  0.65 0.01 1
RMJ1603.4+0316            240.82916   3.27889 0.2548      17156 -0.82 0.01 -1.86 0.01 -5.88 0.02 1.86 -0.76 0.01  1.05 0.01 1
CLJ1604+4304              241.09833  43.05972 0.4960 0025740401 -0.63 0.02 -1.59 0.04 -5.29 0.06 2.10 -0.80 0.01  1.20 0.01 2
A2151W                    241.14874  17.72444 0.0370 0147210201 -0.35 0.01 -2.63 0.01 -6.51 0.01 1.31 -1.31 0.01  0.28 0.01 2
AWM4                      241.23750  23.92056 0.0318 0093060401 -0.39 0.01 -3.74 0.06 -6.89 0.01 1.05 -2.39 0.01 -0.65 0.01 4
A2151E                    241.31245  17.74852 0.0366 0147210201 -0.32 0.01 -2.58 0.02 -5.85 0.01 2.03 -1.32 0.01  0.79 0.01 4
WHLJ160937+530229         242.40390  53.04123 0.0635 0801400201 -0.29 0.01 -4.25 0.10 -6.77 0.02 1.06 -1.37 0.01  0.05 0.01 2
WHLJ161040+540630         242.66875  54.10833 0.3618 0059752301 -0.83 0.03 -1.35 0.08 -5.05 0.06 2.82 -1.34 0.01  1.36 0.01 2
WHLJ161135+541634         242.89958  54.27611 0.3307 0059752301 -0.68 0.03 -1.74 0.07 -5.87 0.07 2.02 -0.64 0.01  1.25 0.01 2
SpARCSJ1613+5649          243.31084  56.82500 0.8710      11722 -0.76 0.01 -1.86 0.01 -5.68 0.07 2.06 -0.87 0.05  1.12 0.03 1
CIZAJ1614.1-6307          243.53291 -63.13056 0.0620       2365 -0.54 0.01 -2.07 0.01 -6.52 0.01 1.88 -1.13 0.01  0.81 0.01 3
WHLJ161521.1+193720       243.83791  19.62214 0.1568 0670350301 -0.38 0.02 -1.27 0.01 -6.05 0.07 2.27 -0.70 0.01  1.39 0.01 2
PSZ1G020.72+38.01         243.84544   7.61665 0.4560 0762950101 -0.80 0.03 -1.89 0.10 -5.58 0.10 1.91 -0.76 0.01  1.09 0.01 2
A2163                     243.89223  -6.12397 0.2030 0694500101 -0.94 0.02 -2.19 0.04 -6.19 0.09 1.09 -0.83 0.01  0.44 0.01 2
RXCJ1615.5+1927           243.89458  19.46000 0.0308 0670350301 -0.12 0.01 -2.87 0.01 -6.76 0.01 0.97 -1.93 0.01 -0.39 0.01 4
WHLJ161544+121659         243.93565  12.28297 0.2107 0103460801 -0.30 0.02 -3.19 0.09 -5.61 0.03 1.05 -1.06 0.01  0.26 0.01 2
RMJ161552.6+122002        243.96930  12.33392 0.3740 0103460801 -0.99 0.03 -1.13 0.02 -5.78 0.13 2.23 -0.65 0.01  1.39 0.01 2
MACSJ1616.7+5545          244.17209  55.75333 1.1610      11720 -0.60 0.01 -2.01 0.04 -5.33 0.07 2.22 -0.66 0.05  1.38 0.03 1
WHLJ161855.5+105524       244.73125  10.92333 0.1024      20508 -0.48 0.01 -2.42 0.03 -4.66 0.01 2.26 -0.84 0.01  1.29 0.01 1
WHYJ161911+600950         244.79744  60.16401 0.2698 0110662501 -0.61 0.01 -1.72 0.04 -6.61 0.24 1.64 -0.52 0.01  1.06 0.01 2
RCS1620+2929              245.03917  29.49055 0.8696       3241 -0.48 0.01 -1.69 0.03 -6.02 0.09 1.43 -0.67 0.06  0.80 0.04 1
WHLJ162031+295327         245.12958  29.89083 0.0972 0692930901 -0.68 0.01 -2.42 0.01 -6.96 0.06 2.35 -1.44 0.01  0.94 0.01 4
MACSJ1621.3+3810          245.35292  38.16889 0.4650       3594 -0.44 0.02 -3.15 0.12 -6.77 0.12 1.02 -1.69 0.01 -0.19 0.01 1
SDSSJ1621+0607            245.38499   6.12194 0.3507      20581 -0.66 0.01 -2.35 0.02 -5.96 0.03 1.97 -0.94 0.01  1.01 0.01 1
WHLJ162214-030642         245.55925  -3.11162 0.2384 0784770401 -0.57 0.01 -2.36 0.03 -5.78 0.08 1.74 -1.18 0.01  0.68 0.01 2
MS1621.5+2640             245.89771  26.57057 0.4296        546 -0.83 0.01 -1.47 0.01 -7.54 0.18 1.36 -1.13 0.01  0.43 0.01 1
A2187                     246.05830  41.24378 0.1833       9422 -0.63 0.01 -1.68 0.01 -7.26 0.03 1.60 -0.99 0.01  0.70 0.01 1
A2192                     246.65504  42.67215 0.1875 0670350501 -0.51 0.01 -2.35 0.04 -7.18 0.27 1.24 -1.13 0.01  0.35 0.01 2
A2201                     246.74583  55.48028 0.1278 0841480401 -0.62 0.01 -3.09 0.07 -6.54 0.09 1.33 -0.94 0.01  0.54 0.01 2
RXCJ1627.3+4240           246.84833  42.67833 0.0317 0670350501 -0.06 0.01 -3.72 0.01 -6.43 0.02 0.98 -1.76 0.01 -0.27 0.01 2
A2199                     247.15833  39.54861 0.0302 0723801101 -0.31 0.01 -2.89 0.01 -7.74 0.02 0.96 -2.19 0.01 -0.57 0.01 4
A2197E                    247.42917  40.82000 0.0295 0203710201  0.00 0.00  0.00 0.00  0.00 0.00 0.84 -0.76 0.01  0.31 0.01 2
CLJ1630+2434              247.56708  24.57111 0.0635       9386 -0.53 0.01 -2.75 0.01 -6.16 0.01 2.16 -1.10 0.01  1.04 0.01 3
A3628                     247.91292 -75.12222 0.1050      13377 -1.04 0.01 -1.69 0.01 -6.00 0.01 2.48 -0.70 0.01  1.54 0.01 1
SDSSJ1632+3500            248.04523  35.00968 0.4706      20582 -0.59 0.01 -2.12 0.01 -6.43 0.15 2.30 -0.94 0.01  1.25 0.01 1
A2204                     248.19376   5.57056 0.1522 0306490201 -0.25 0.01 -3.90 0.48 -8.14 0.20 0.73 -2.13 0.01 -0.71 0.01 4
RXCJ1633.8-0738           248.47458  -7.64500 0.0974 0677181901 -0.80 0.01 -1.76 0.01 -6.05 0.02 2.15 -1.15 0.01  1.00 0.01 2
WHLJ163404+332117         248.51656  33.35467 0.4406 0556210301 -0.55 0.03 -2.36 0.06 -6.00 0.18 1.62 -1.15 0.01  0.61 0.01 2
WHLJ163433+330907         248.64000  33.15194 0.3928 0556210301 -0.63 0.03 -1.86 0.05 -5.48 0.08 2.34 -1.00 0.01  1.24 0.01 2
A2218                     248.96832  66.21444 0.1756 0112980101 -0.74 0.02 -1.73 0.01 -7.27 0.19 1.36 -1.37 0.01  0.27 0.01 4
CIZAJ1638.2-6420          249.57625 -64.35194 0.0508 0093620101 -0.77 0.01 -1.91 0.01 -8.11 0.10 1.55 -1.48 0.01  0.33 0.01 4
WHLJ163935+470433         249.89850  47.07569 0.2269 0761590401 -0.80 0.02 -2.07 0.01 -6.45 0.10 1.79 -1.32 0.01  0.62 0.01 2
WHLJ164008+470938         250.03458  47.16056 0.2134 0761590401 -0.63 0.02 -2.85 0.02 -7.30 0.35 1.79 -1.61 0.01  0.43 0.01 2
A2219                     250.08917  46.70583 0.2256      20589 -0.81 0.01 -1.65 0.01 -6.60 0.04 1.47 -1.75 0.01  0.09 0.01 3
CL1641+4001               250.47333  40.02917 0.4664       3575 -0.52 0.02 -2.83 0.02 -5.89 0.05 1.14 -1.34 0.02  0.13 0.01 1
RXJ1642.6+3935            250.66208  39.59806 0.3550 0603500701 -0.63 0.02 -1.99 0.03 -5.95 0.11 1.96 -1.42 0.01  0.67 0.01 2
WHLJ164325.4+132236       250.85583  13.37667 0.1838      17163 -1.09 0.01 -1.45 0.01 -6.28 0.05 2.35 -0.43 0.01  1.63 0.01 1
CIZAJ1645.4-7334          251.35918 -73.58167 0.0690 0204710401 -0.23 0.01 -3.08 0.01 -7.25 0.03 1.28 -2.18 0.01 -0.33 0.01 2
PSZ1G305.93-25.47         251.98820 -86.84060 0.3147 0783110501 -0.51 0.02 -2.29 0.01 -7.50 0.24 1.11 -1.80 0.01 -0.20 0.01 2
RXJ1648.7+6019            252.18167  60.32278 0.3770       7903 -0.79 0.01 -1.69 0.01 -5.77 0.20 1.26 -0.79 0.01  0.59 0.01 3
Hercules-A                252.78375   4.99222 0.1540       6257 -0.39 0.01 -2.97 0.01 -9.21 0.05 1.58 -2.09 0.01 -0.06 0.01 3
CIZAJ1653.0-5943          253.25333 -59.73306 0.0480 0152130301 -0.87 0.01 -1.29 0.01 -6.55 0.03 2.50 -1.24 0.01  1.19 0.01 2
WHYJ165520-865702         253.83263 -86.95054 0.1798 0783110501 -0.46 0.01 -2.35 0.03 -6.06 0.05 1.90 -1.36 0.01  0.67 0.01 2
NGC6269                   254.50999  27.86167 0.0344 0670350701 -0.56 0.01 -2.96 0.02 -7.20 0.01 1.57 -1.57 0.01  0.29 0.01 2
A2241                     254.91919  32.54316 0.0635 0083151001 -0.12 0.01 -4.15 0.18 -6.56 0.03 0.92 -1.69 0.01 -0.27 0.01 2
A2246                     255.19501  64.21444 0.2250 0107860301 -0.51 0.01 -2.65 0.04 -6.24 0.06 1.60 -1.32 0.01  0.49 0.01 2
WHLJ1701.4+6414           255.34792  64.23639 0.4500        547 -0.59 0.01 -1.71 0.01 -7.81 0.12 1.47 -0.96 0.01  0.63 0.01 3
PLCKG018.76+23.56         255.58875  -0.99969 0.0900 0674380101 -1.00 0.01 -1.13 0.01 -6.81 0.08 1.89 -0.81 0.01  1.04 0.01 2
A2245                     255.63292  33.51306 0.0850 0672910101 -0.64 0.01 -2.59 0.02 -6.29 0.02 1.65 -1.26 0.01  0.56 0.01 2
A2244                     255.67876  34.06194 0.0968 0740900101 -0.45 0.01 -2.97 0.02 -8.89 0.61 0.85 -2.50 0.01 -0.86 0.01 4
A2256                     255.93137  78.71739 0.0581 0112500201 -0.95 0.01 -1.05 0.01 -6.57 0.03 2.27 -1.52 0.01  0.83 0.01 2
AS792                     256.29291 -82.17389 0.0737 0761111801 -0.52 0.01 -3.67 0.09 -7.23 0.06 1.19 -1.79 0.01 -0.14 0.01 2
RXCJ1706.0+3657           256.50208  36.95778 0.2820      17182 -0.73 0.01 -2.00 0.01 -8.22 0.30 2.02 -0.65 0.01  1.24 0.01 1
RXCJ1706.4-0132           256.61084  -1.53972 0.0912 0675471401 -0.82 0.01 -1.83 0.01 -7.33 0.12 2.14 -1.41 0.01  0.82 0.01 2
PSZ2G057.61+34.93         257.45279  34.45899 0.0855 0827010501 -1.01 0.01 -1.91 0.01 -7.04 0.12 2.12 -1.56 0.01  0.70 0.01 2
Ophiuchus                 258.10818 -23.37585 0.0280 0505150101 -0.44 0.01 -2.04 0.01 -6.86 0.02 1.97 -1.04 0.01  0.94 0.01 4
A2255                     258.12936  64.09257 0.0806 0112260501 -0.97 0.01 -1.13 0.01 -6.84 0.06 2.13 -1.44 0.01  0.78 0.01 4
WHLJ171416+573103         258.57047  57.51754 0.1129 0792790101 -0.40 0.01 -3.70 0.15 -5.26 0.02 1.01 -1.79 0.01 -0.27 0.01 2
NGC6338                   258.84579  57.41120 0.0293 0792790101 -0.22 0.01 -4.28 0.22 -6.75 0.01 0.95 -1.08 0.01  0.17 0.01 4
RXJ1716.9+6708            259.20667  67.14167 0.8130        548 -0.56 0.01 -2.65 0.01 -6.25 0.03 1.46 -1.25 0.01  0.43 0.01 1
GMBCGJ259.2+57.5          259.22189  57.47013 0.3060 0792790101 -0.45 0.02 -2.26 0.05 -6.79 0.18 2.08 -1.20 0.01  0.91 0.01 2
WHLJ171705+240424         259.27310  24.07322 0.6024 0693661401 -0.70 0.04 -2.27 0.03 -7.04 0.54 1.65 -1.35 0.01  0.50 0.01 2
PSZ2G067.52+34.75         259.31491  42.46270 0.1754 0827021101 -0.34 0.01 -3.60 0.38 -8.61 0.37 0.76 -1.83 0.01 -0.48 0.01 2
A2254                     259.41763  19.71426 0.1780 0601080101 -1.03 0.01 -1.18 0.01 -6.07 0.07 1.79 -1.15 0.01  0.73 0.01 2
RBS1636                   259.54083  56.66556 0.1138      18246 -0.31 0.01 -3.06 0.03 -7.46 0.01 0.76 -2.04 0.01 -0.62 0.01 1
A2259                     260.03708  27.67028 0.1640 0827040101 -0.58 0.01 -2.40 0.05 -8.70 0.36 1.40 -1.66 0.01  0.10 0.01 4
RXJ1720.1+2638            260.04184  26.62557 0.1605       3224 -0.30 0.01 -3.09 0.01 -8.96 0.10 0.73 -1.84 0.01 -0.51 0.01 3
MACSJ1720.2+3536          260.07001  35.60722 0.3913 0720700201 -0.38 0.02 -2.67 0.06 -7.15 0.41 0.78 -1.34 0.01 -0.13 0.01 4
A2261                     260.61292  32.13389 0.2240 0693180901 -0.43 0.01 -3.15 0.03 -7.44 0.29 0.91 -1.94 0.01 -0.45 0.01 4
WHLJ172336.2+341158       260.90085  34.19944 0.4306      18224 -0.40 0.01 -2.68 0.01 -6.49 0.06 1.09 -1.00 0.01  0.33 0.01 1
A2294                     260.94791  85.88500 0.1693       3246 -0.66 0.01 -2.48 0.01 -7.62 0.06 1.40 -1.20 0.01  0.42 0.01 1
WHYJ172612+021824         261.55069   2.30666 0.2832 0067340401 -0.76 0.02 -1.96 0.04 -6.12 0.06 2.67 -1.46 0.01  1.17 0.01 2
RXJ1727.3+5510            261.84207  55.18028 0.2160      17215 -0.40 0.01 -2.49 0.01 -7.29 0.02 1.30 -1.05 0.01  0.44 0.01 1
MCXCJ1727.4+7035          261.89001  70.59639 0.1110 0200171101 -0.58 0.01 -1.80 0.01 -6.47 0.07 1.87 -0.66 0.01  1.13 0.01 2
RXJ1730.4+7423            262.62082  74.37500 0.0410 0014150401 -0.36 0.01 -3.58 0.04 -6.74 0.02 1.60 -1.37 0.01  0.45 0.01 2
PSZ2G046.10+27.18         262.93900  22.86350 0.3890 0827060201 -1.04 0.03 -1.82 0.03 -6.21 0.12 2.17 -1.08 0.01  1.06 0.01 4
IC1262                    263.26083  43.76278 0.0344 0741580201 -0.25 0.01 -3.03 0.01 -6.72 0.01 1.19 -1.76 0.01 -0.12 0.01 4
WHYJ173422+502048         263.56567  50.35647 0.1992 0763300501 -0.75 0.02 -1.38 0.01 -6.87 0.13 2.30 -1.22 0.01  1.06 0.01 2
A2276                     263.72208  64.03611 0.1406      10411 -0.36 0.01 -3.16 0.02 -8.53 0.06 0.94 -1.95 0.01 -0.43 0.01 1
RXJ1736.3+6802            264.11542  68.07528 0.0258 0203610401  0.00 0.00  0.00 0.00  0.00 0.00 2.04 -0.54 0.01  1.33 0.01 2
RXJ1740.5+3539            265.13626  35.64750 0.0430 0761112101 -0.31 0.01 -3.87 0.06 -7.58 0.03 1.11 -2.13 0.01 -0.43 0.01 2
RXCJ1742.8+3900           265.70126  39.00972 0.0423 0765040801 -0.33 0.01 -2.99 0.01 -6.66 0.02 1.02 -1.18 0.01  0.15 0.01 2
A2280                     265.86707  63.69417 0.3260 0200171401 -0.51 0.02 -1.42 0.01 -7.35 0.14 2.56 -1.65 0.01  0.96 0.01 2
ZwCl1742.1+3306           266.06250  32.98972 0.0757 0827030301 -0.28 0.01 -3.33 0.05 -7.94 0.07 0.92 -1.80 0.01 -0.34 0.01 4
CIZAJ1744.9-6044          266.24011 -60.74043 0.0154 0204710701  0.00 0.00  0.00 0.00  0.00 0.00 0.91 -1.91 0.01 -0.43 0.01 2
1RXSJ174537.3+395128      266.40729  39.85858 0.2670      20550 -0.52 0.01 -3.27 0.01 -5.25 0.01 1.47 -0.83 0.01  0.72 0.01 1
PSZ2G071.63+29.78         266.80841  45.19532 0.1473 0827050501 -1.06 0.01 -1.47 0.01 -6.59 0.17 2.21 -1.58 0.01  0.75 0.01 4
RXJ1750.2+3505            267.56876  35.08167 0.1710 0673851501 -0.33 0.01 -4.02 0.31 -8.49 0.35 0.80 -1.95 0.01 -0.54 0.01 4
RXCJ1754.6+6803           268.66458  68.05639 0.0770      18467 -0.72 0.01 -2.21 0.01 -6.01 0.01 1.61 -0.74 0.01  0.88 0.01 3
PSZ2G066.41+27.03         269.20081  40.13310 0.5699 0827320601 -0.91 0.03 -1.18 0.01 -6.32 0.23 2.36 -1.16 0.01  1.14 0.01 4
RXJ1757.3+6631            269.33084  66.52528 0.6909      11999 -0.47 0.01 -1.77 0.01 -5.07 0.12 0.93 -0.46 0.03  0.58 0.02 1
WHYJ180304+374250         270.76620  37.71402 0.3979 0820912001 -0.81 0.02 -2.03 0.05 -5.71 0.13 2.04 -0.96 0.01  1.05 0.01 2
PSZ2G036.73+14.93         271.12949  10.05530 0.1525 0692931901 -0.65 0.02 -1.22 0.01 -7.17 0.13 1.92 -1.51 0.01  0.58 0.01 4
RXJ1806.4+7028            271.60376  70.47778 0.0971 0205320101 -0.20 0.01 -3.74 0.03 -6.84 0.05 1.03 -1.95 0.01 -0.36 0.01 2
CIZAJ1809.0-0414          272.25500  -4.24389 0.3050      25087 -0.54 0.01 -3.07 0.02 -7.64 0.08 0.94 -1.77 0.01 -0.31 0.01 5
Z8338                     272.75043  49.91111 0.0501      15163  0.00 0.00  0.00 0.00  0.00 0.00 1.03 -1.86 0.01 -0.30 0.01 1
CIZAJ1813.3-6127          273.32791 -61.45750 0.1470 0692931701 -0.74 0.01 -1.79 0.01 -7.82 0.35 1.59 -1.40 0.01  0.42 0.01 4
A2301                     273.69226  69.65153 0.0874 0141160301 -0.59 0.01 -1.68 0.02 -6.15 0.03 2.53 -0.68 0.01  1.59 0.01 2
A2302                     274.98660  57.14036 0.1790 0827041601 -0.98 0.02 -1.25 0.01 -6.60 0.08 1.88 -1.45 0.01  0.60 0.01 4
H1821+643                 275.00125  64.34278 0.3315       9398 -0.33 0.01 -3.78 0.01 -6.99 0.04 0.79 -1.27 0.01 -0.08 0.01 1
RXJ1821.6+6827            275.39542  68.46472 0.8099      10924 -0.66 0.02 -2.19 0.01 -5.42 0.07 2.44 -0.69 0.01  1.52 0.01 1
CIZAJ1824.1+3029          276.03207  30.49250 0.0720 0744413701 -0.26 0.01 -3.43 0.03 -7.71 0.06 0.91 -2.25 0.01 -0.65 0.01 2
MACSJ1824.3+4309          276.07208  43.16555 0.4870       3255 -0.53 0.01 -3.31 0.01 -5.41 0.03 0.87 -0.62 0.01  0.42 0.01 1
CIZAJ1825.3+3026          276.35291  30.44194 0.0650 0744413501 -0.76 0.01 -1.67 0.01 -7.33 0.04 1.99 -1.38 0.01  0.72 0.01 4
MACSJ1829.0+6913          277.26541  69.23055 0.2030      10412 -0.34 0.01 -2.82 0.01 -6.99 0.01 0.83 -1.72 0.01 -0.35 0.01 1
PSZ1G091.82+26.11         277.78418  62.24778 0.2400      18285 -0.58 0.01 -1.31 0.01 -6.64 0.03 1.37 -0.65 0.01  0.77 0.01 3
NEP5960                   278.13626  64.83306 0.1623 0762801101 -0.84 0.01 -2.52 0.07 -6.84 0.14 1.77 -1.46 0.01  0.51 0.01 2
WHYJ183726+342155         279.35681  34.36538 0.1916 0764400301 -0.69 0.01 -1.88 0.01 -5.92 0.06 2.07 -0.83 0.01  1.15 0.01 2
RXCJ1840.6-7709           280.15500 -77.15556 0.0194 0405550301  0.00 0.00  0.00 0.00  0.00 0.00 0.71 -2.63 0.01 -1.06 0.01 2
WHYJ184402.4+453330       281.01007  45.55828 0.0920       5295 -0.31 0.01 -3.30 0.03 -6.41 0.01 0.88 -1.59 0.01 -0.23 0.01 1
PSZ2G075.08+19.83         281.69937  45.77590 0.1654 0600830501 -1.05 0.01 -1.02 0.01 -6.64 0.12 2.05 -1.18 0.01  0.91 0.01 2
AS805                     281.83334 -63.33694 0.0139 0405550401  0.00 0.00  0.00 0.00  0.00 0.00 0.80 -0.92 0.01  0.17 0.01 2
RXCJ1852.1+5711           283.03915  57.19722 0.1094       5749 -0.35 0.01 -2.99 0.01 -7.06 0.01 0.91 -1.78 0.01 -0.34 0.01 1
RXCJ1853.9+6822           283.49207  68.38139 0.0928 0692930701 -0.57 0.01 -1.89 0.01 -7.36 0.10 1.48 -1.03 0.01  0.59 0.01 4
PSZ2G096.88+24.18         284.17078  66.37788 0.3000 0723160401 -1.31 0.04 -1.05 0.01 -7.39 0.57 2.94 -1.20 0.01  1.54 0.01 2
WHYJ185660+444046         284.24835  44.67952 0.2628 0743840401 -0.72 0.02 -1.93 0.02 -6.74 0.28 1.86 -1.35 0.01  0.65 0.01 2
CIZAJ1857.6+3800          284.41458  38.00833 0.0567 0827041201 -0.69 0.01 -3.01 0.04 -6.71 0.02 1.96 -1.38 0.01  0.70 0.01 4
AS808                     285.17703 -49.09600 0.0491 0744100201 -1.17 0.01 -0.87 0.01 -5.95 0.01 2.35 -1.36 0.01  1.00 0.01 2
PSZ2G103.56+24.78         286.19611  72.46660 0.3300 0693660501 -0.87 0.02 -1.25 0.01 -6.47 0.21 2.20 -1.11 0.01  1.07 0.01 2
PSZ2G075.85+15.53         287.78854  44.91729 9.9999      21544  0.00 0.00  0.00 0.00  0.00 0.00 0.81 -0.87 0.01  0.21 0.01 5
AS810                     288.16791 -75.29167 0.0736 0720251001 -0.50 0.01 -3.34 0.06 -6.50 0.03 1.00 -1.23 0.01  0.10 0.01 2
PLCKG337.1-26.0           288.65707 -59.47139 0.2600      15135 -0.50 0.01 -2.59 0.01 -6.93 0.05 1.09 -1.22 0.01  0.18 0.01 1
PSZ2G352.05-24.01         290.24719 -45.85990 0.7980 0693660401 -0.55 0.03 -2.46 0.06 -7.34 0.51 1.32 -1.84 0.01 -0.07 0.01 2
A2319                     290.28668  43.95833 0.0557 0600040101 -0.75 0.01 -2.53 0.03 -6.69 0.05 1.53 -0.91 0.01  0.71 0.01 4
WHYJ192501-430204         291.25446 -43.03461 0.1212 0765020101 -0.77 0.01 -1.78 0.01 -6.10 0.04 1.84 -1.27 0.01  0.69 0.01 2
A3638                     291.37332 -42.94917 0.0806 0765020101 -0.38 0.01 -3.56 0.07 -7.23 0.05 0.94 -1.90 0.01 -0.39 0.01 2
CIZAJ1926.1+4833          291.54416  48.54556 0.0980 0827031501 -0.74 0.01 -1.86 0.01 -7.49 0.13 1.86 -1.81 0.01  0.33 0.01 2
RXCJ1926.9-5342           291.74292 -53.70306 0.0570 0765000601 -0.16 0.01 -4.51 0.17 -7.84 0.03 0.69 -2.43 0.01 -0.93 0.01 2
RXCJ1931.6-3354           292.91125 -33.91306 0.0972 0675471601 -0.31 0.01 -3.98 0.07 -8.68 0.24 0.85 -2.14 0.01 -0.63 0.01 2
MACSJ1931.8-2635          292.95667 -26.57611 0.3520 0693180101 -0.27 0.01 -3.19 0.08 -7.64 0.28 0.76 -1.88 0.01 -0.51 0.01 4
AS821                     293.69708 -50.89694 0.2371 0692933801 -1.01 0.03 -1.73 0.01 -6.52 0.27 1.87 -1.25 0.01  0.73 0.01 4
CIZAJ1938.3+5409          294.57751  54.15917 0.2600 0692934001 -0.57 0.02 -2.25 0.03 -6.47 0.15 1.17 -1.72 0.01 -0.10 0.01 4
RXCJ1947.3-7623           296.83041 -76.39222 0.2170      15102 -0.48 0.01 -2.53 0.01 -6.30 0.02 1.32 -0.99 0.01  0.50 0.01 3
A3651                     298.06876 -55.06167 0.0599 0720252001 -0.77 0.01 -1.77 0.01 -7.08 0.03 1.86 -1.48 0.01  0.56 0.01 4
A3653                     298.25375 -52.03083 0.1089 0691820101 -1.49 0.01 -1.35 0.01 -5.70 0.07 2.55 -0.74 0.01  1.57 0.01 4
RXJ1958.2-3011            299.56168 -30.18944 0.1171      13136 -0.03 0.01 -4.71 0.50 -6.33 0.01 0.51 -1.78 0.01 -0.63 0.01 1
Cygnus-A                  299.87625  40.73639 0.0561 0302800101 -0.25 0.01 -4.07 0.03 -7.11 0.04 0.61 -1.15 0.01 -0.13 0.01 4
AS840                     300.84741 -55.95930 0.0150 0673180401  0.00 0.00  0.00 0.00  0.00 0.00 0.72 -1.10 0.01 -0.01 0.01 2
RXCJ2003.5-2323           300.87668 -23.38472 0.3171       7916 -1.22 0.01 -0.61 0.01 -5.46 0.07 1.43 -0.91 0.01  0.64 0.01 1
WHYJ201041-454349         302.66998 -45.73029 0.2046 0693190401 -1.16 0.02 -0.99 0.02 -5.01 0.02 2.88 -0.68 0.01  1.85 0.01 2
RXCJ2011.3-5725           302.84625 -57.42750 0.2786 0744390401 -0.38 0.01 -2.96 0.11 -7.08 0.12 1.29 -1.98 0.01 -0.19 0.01 4
A3667                     303.12708 -56.83194 0.0556 0206850101 -0.86 0.01 -2.44 0.03 -6.81 0.05 1.78 -0.83 0.01  0.94 0.01 4
RXCJ2014.8-2430           303.70709 -24.50833 0.1612 0201902201 -0.23 0.01 -4.44 0.50 -7.75 0.12 0.71 -1.73 0.01 -0.45 0.01 4
SPTCLJ2017-6258           304.48270 -62.97630 0.5700 0674491501 -1.02 0.01 -1.33 0.01 -6.40 0.54 2.51 -1.23 0.01  1.21 0.01 2
LGG432                    304.54901 -70.88857 0.0137 0022340101  0.00 0.00  0.00 0.00  0.00 0.00 0.77 -1.43 0.01 -0.20 0.01 2
AS861                     304.69000 -52.70611 0.0504 0200430601 -0.41 0.01  0.00 0.00 -5.90 0.01 1.47 -0.50 0.01  0.94 0.01 2
A3674                     305.20792 -30.03361 0.2073      23363 -0.48 0.01 -2.01 0.01 -5.73 0.02 1.22 -1.16 0.01  0.31 0.01 5
SPTCLJ2022-6323           305.52350 -63.39730 0.3830 0674490601 -0.83 0.03 -1.56 0.04 -6.13 0.11 2.50 -1.43 0.01  1.06 0.01 2
AS868                     305.75668 -20.94861 0.0564 0201902301 -0.57 0.01 -2.60 0.01 -7.59 0.04 1.26 -1.56 0.01  0.07 0.01 2
RXCJ2023.4-5535           305.85208 -55.59222 0.2320      15108 -0.94 0.01 -1.26 0.01 -6.16 0.06 2.00 -0.84 0.01  1.10 0.01 3
SPTCLJ2030-5638           307.70670 -56.63520 0.3900 0724770201 -1.00 0.03 -1.08 0.01 -6.63 0.27 2.28 -1.02 0.01  1.18 0.01 2
SPTCLJ2031-4037           307.96457 -40.62056 0.3416      13517 -0.63 0.01 -1.77 0.01 -6.25 0.01 1.65 -0.69 0.01  0.95 0.01 3
SPTCLJ2032-5627           308.07999 -56.45570 0.2840 0674490401 -1.07 0.02 -0.82 0.01 -5.74 0.13 1.89 -0.47 0.01  1.27 0.01 2
SPTCLJ2034-5936           308.54083 -59.60083 0.9200      12182 -0.65 0.01 -2.25 0.01 -6.17 0.08 1.48 -0.87 0.01  0.70 0.01 1
A3693                     308.59161 -34.49448 0.0910 0404520201 -0.52 0.01 -2.78 0.02 -7.56 0.13 1.30 -2.02 0.01 -0.21 0.01 2
A3694                     308.67542 -34.07389 0.0936 0675471701 -0.53 0.01 -3.31 0.07 -7.09 0.11 1.27 -1.28 0.01  0.27 0.01 2
A3695                     308.69958 -35.81333 0.0894 0675470301 -0.73 0.01 -3.25 0.05 -6.92 0.06 1.27 -0.41 0.01  0.86 0.01 4
XCLASS2122                308.70300 -34.53000 0.3700 0404520201 -0.67 0.02 -2.07 0.04 -6.36 0.18 2.29 -1.52 0.01  0.85 0.01 2
SPTCLJ2035-5251           308.80249 -52.85278 0.4700      13466 -0.99 0.01 -1.70 0.01 -5.33 0.03 2.26 -0.43 0.01  1.57 0.01 1
RXJ2038.4-0125            309.61957  -1.41917 0.6790 0502950101 -0.98 0.05 -0.95 0.01 -5.96 0.20 2.38 -0.94 0.01  1.30 0.01 2
SPTCLJ2040-5725           310.06311 -57.42870 0.9300 0675010201 -0.41 0.03 -2.01 0.02 -8.01 0.49 1.51 -1.33 0.01  0.41 0.01 2
SPTCLJ2040-4451           310.24680 -44.85990 1.4780 0723290101 -0.88 0.04 -1.23 0.03 -6.28 0.46 2.26 -1.17 0.01  1.06 0.01 4
XCLASS967                 310.40500 -35.14800 0.4300 0203020201 -1.10 0.04 -1.11 0.02 -5.37 0.14 2.34 -0.78 0.01  1.39 0.01 2
A3705                     310.49918 -35.23090 0.0895 0203020201 -0.84 0.01 -1.54 0.01 -6.63 0.07 2.70 -1.34 0.01  1.27 0.01 2
RXJ2043.2-2144            310.80249 -21.73500 0.2041      16155 -0.42 0.01 -3.01 0.01 -7.41 0.06 1.12 -1.31 0.01  0.14 0.01 1
SPTCLJ2043-5035           310.82834 -50.59278 0.7230      18240 -0.29 0.01 -3.40 0.14 -6.71 0.07 0.78 -1.95 0.09 -0.55 0.06 1
MACSJ2046.0-3430          311.50540 -34.50111 0.4230       9377 -0.23 0.01 -4.15 0.01 -8.24 0.14 0.66 -1.47 0.01 -0.31 0.01 1
XCLASS569                 312.03201 -17.69200 0.1700 0654440401 -0.85 0.01 -1.50 0.03 -8.80 0.50 2.13 -1.06 0.01  1.05 0.01 2
A2328                     312.04416 -17.84389 0.1470 0654440401 -1.10 0.01 -1.03 0.01 -7.41 0.21 1.78 -0.81 0.01  0.96 0.01 2
MACSJ2049.9-3217          312.48416 -32.28111 0.3250       3283 -0.63 0.01 -2.00 0.02 -7.37 0.05 1.38 -1.22 0.01  0.39 0.01 1
ACTCLJ2050.5-0055         312.62375  -0.92794 0.6220 0742700401 -0.90 0.06 -1.84 0.02 -6.66 0.13 1.96 -1.31 0.01  0.75 0.01 2
PSZG345.40-39.3           312.98715 -52.62983 0.0472 0692930101 -1.02 0.01 -2.40 0.01 -5.56 0.02 2.30 -0.56 0.01  1.51 0.01 4
PLCKG334.8-38.0A          313.07001 -61.20817 0.3500 0674370101 -0.56 0.01 -3.05 0.04 -7.41 0.44 1.47 -1.35 0.01  0.36 0.01 2
PLCKG334.8-38.0B          313.28333 -61.17647 0.3500 0674370101 -1.00 0.01 -0.93 0.03 -7.24 0.41 2.73 -0.93 0.01  1.57 0.01 2
WHLJ205404-154723         313.51974 -15.78984 0.2248 0083210101 -0.80 0.02 -1.54 0.02 -6.88 0.19 2.62 -0.95 0.01  1.48 0.01 2
WHYJ205537+253749         313.90308  25.63038 0.2463 0724090101 -0.50 0.01 -2.78 0.03 -6.50 0.09 2.07 -1.44 0.01  0.74 0.01 2
A3718                     313.96457 -54.92000 0.1390 0675010901 -0.31 0.01 -3.01 0.05 -7.53 0.10 0.94 -1.03 0.01  0.19 0.01 2
WHYJ205622-301120         314.08990 -30.18888 0.1891 0842570101 -0.75 0.01 -1.71 0.02 -5.89 0.04 2.00 -0.85 0.01  1.09 0.01 2
MS2053.7-0449             314.09000  -4.62972 0.5876       1667 -0.52 0.01 -2.10 0.02 -6.64 0.06 1.35 -1.10 0.03  0.45 0.02 3
SPTCLJ2056-5459           314.21991 -54.98920 0.7180 0675010901 -0.75 0.05 -2.02 0.04 -6.72 0.26 2.20 -1.11 0.01  1.06 0.01 2
RXJ2059.9-4245            314.98001 -42.75917 0.3230 0691670101 -0.55 0.03 -2.50 0.01 -5.93 0.12 1.02 -0.69 0.01  0.49 0.01 2
A3733                     315.45291 -28.03500 0.0382 0765000301 -0.81 0.01 -0.87 0.01 -6.38 0.01 2.50 -0.97 0.01  1.37 0.01 2
RBS1712                   315.51840 -24.56620 0.1880 0652010301 -0.30 0.01 -3.50 0.15 -7.38 0.13 0.81 -2.33 0.01 -0.78 0.01 2
A3739                     316.08374 -41.34944 0.1651 0692932401 -0.70 0.01 -2.46 0.05 -7.63 0.41 1.59 -1.69 0.01  0.22 0.01 4
RXCJ2104.9-5149           316.21332 -51.82333 0.0490 0765000101 -0.29 0.01 -3.24 0.02 -7.98 0.03 0.87 -2.32 0.01 -0.73 0.01 2
ZwCl2102.6+1351           316.22232  14.02494 0.2000 0827040701 -0.42 0.01 -2.95 0.11 -7.45 0.15 1.19 -2.18 0.01 -0.40 0.01 4
PSZ2G003.91-42.03         316.46762 -38.75316 0.1521 0762800401 -1.20 0.01 -1.84 0.03 -7.03 0.39 2.00 -0.99 0.01  1.00 0.01 2
SPTCLJ2106-5844           316.50000 -58.73333 1.1320 0744400101 -0.77 0.04 -1.62 0.04 -6.63 0.42 1.84 -1.22 0.01  0.72 0.01 4
A3744                     316.80124 -25.43806 0.0381 0741581601 -0.54 0.01 -1.35 0.01 -7.03 0.01 2.12 -1.10 0.01  1.01 0.01 2
SPTCLJ2109-4626           317.45160 -46.43700 0.9800 0694380101 -0.60 0.03 -1.75 0.04 -6.05 0.23 1.97 -1.33 0.01  0.75 0.01 2
IC1365                    318.48291   2.56528 0.0493      10747 -0.61 0.01 -2.09 0.01 -6.62 0.01 1.85 -1.33 0.01  0.66 0.01 1
WHLJ211610-030611         319.04230  -3.10329 0.2232 0803410701 -0.84 0.01 -1.61 0.01 -6.76 0.16 2.08 -1.61 0.01  0.64 0.01 2
WHLJ211612-030926         319.05014  -3.15715 0.4390 0803410701 -0.51 0.02 -2.46 0.08 -5.68 0.09 1.62 -1.80 0.01  0.17 0.01 2
RMJ2118.8+0033            319.70459   0.56028 0.2700      17162 -1.00 0.01 -0.86 0.01 -4.93 0.02 3.16 -1.50 0.41  1.50 0.28 1
WHLJ212227+231150         320.61285  23.19728 0.1396 0723160901 -0.65 0.01 -2.64 0.05 -6.30 0.07 1.32 -1.13 0.01  0.40 0.01 4
WHLJ212403.0+114750       321.01251  11.79722 0.3438      11668 -0.50 0.01 -1.94 0.01 -6.82 0.21 1.42 -1.07 0.01  0.52 0.01 1
RXCJ2124.3-7446           321.03958 -74.76500 0.0540 0765040101 -0.34 0.01 -3.84 0.11 -7.68 0.05 1.15 -2.31 0.01 -0.52 0.01 2
SPTCLJ2124-6124           321.14880 -61.41410 0.4350 0674490701 -0.87 0.03 -1.54 0.02 -6.54 0.21 1.87 -1.20 0.01  0.76 0.01 2
A2345                     321.79584 -12.15917 0.1765 0604740101 -1.25 0.01 -1.21 0.01 -5.15 0.04 2.43 -0.51 0.01  1.64 0.01 4
MACSJ2129-0741            322.35922  -7.69062 0.5889 0700182001 -0.62 0.03 -2.51 0.04 -7.02 0.38 1.39 -1.06 0.01  0.50 0.01 4
RBS1748                   322.40787   0.09406 0.2350 0093030201 -0.36 0.01 -2.99 0.03 -7.78 0.19 0.87 -1.66 0.01 -0.29 0.01 4
A3771                     322.46249 -50.80111 0.0796 0654440201 -0.95 0.01 -1.61 0.01 -6.03 0.03 2.37 -0.86 0.01  1.36 0.01 2
WHLJ213004-002108         322.51657  -0.35225 0.2431 0729160501 -0.56 0.02 -2.55 0.02 -6.00 0.06 1.28 -1.21 0.01  0.32 0.01 2
WHLJ213027-000024         322.61230   0.00677 0.1432 0093030201 -0.96 0.02 -1.77 0.02 -5.81 0.05 2.93 -0.73 0.01  1.85 0.01 2
SPTCLJ2130-6458           322.72849 -64.97640 0.3160 0692900101 -0.63 0.01 -2.50 0.05 -7.00 0.19 1.70 -1.50 0.01  0.44 0.01 2
SPTCLJ2131-4019           322.76590 -40.32160 0.4500 0724770601 -0.48 0.02 -2.34 0.07 -7.52 0.27 1.05 -1.65 0.01 -0.14 0.01 2
A3783                     323.49533 -42.64398 0.1955 0402460401 -0.69 0.01 -2.28 0.04 -7.58 0.38 1.59 -1.84 0.01  0.12 0.01 2
WHYJ213416-132547         323.56760 -13.42968 0.1197 0675471801 -0.75 0.01 -2.30 0.03 -6.86 0.08 2.19 -1.62 0.01  0.71 0.01 2
A2351                     323.56876 -13.48000 0.0897 0675471801 -0.02 0.01 -5.23 0.20 -6.00 0.02 0.94 -2.04 0.01 -0.49 0.01 2
WHYJ213442-132328         323.67697 -13.39111 0.1917 0675471801 -0.49 0.02 -2.09 0.03 -5.44 0.03 1.78 -1.14 0.01  0.73 0.01 2
MACSJ2135.2-0102          323.80087  -1.04884 0.3259      11710 -0.77 0.01 -2.19 0.01 -6.55 0.05 1.58 -1.27 0.01  0.50 0.01 3
A2355                     323.82166   1.43167 0.1244      15097 -0.84 0.01 -1.52 0.01 -5.91 0.01 1.98 -0.88 0.01  1.06 0.01 1
WHLJ213520+012254         323.83630   1.38153 0.3741 0692931301 -1.29 0.03 -1.31 0.01 -6.29 0.18 2.33 -0.94 0.01  1.28 0.01 2
SPTCLJ2135-5726           323.91583 -57.44139 0.4270      13463 -0.59 0.02 -1.84 0.01 -6.02 0.01 1.39 -1.10 0.01  0.48 0.01 3
SPTCLJ2136-6307           324.23340 -63.12330 0.9260 0675010301 -0.76 0.02 -0.79 0.04 -5.70 0.12 2.79 -0.74 0.01  1.74 0.01 2
RXJ2137.1+0026            324.27792   0.44750 0.0510 0601930501 -0.48 0.01 -2.54 0.01 -5.75 0.01 1.04 -1.11 0.01  0.22 0.01 4
PSZ2G084.41-12.43         324.46399  35.58200 0.2603 0783110401 -0.88 0.02 -1.89 0.04 -7.49 0.36 1.63 -0.58 0.01  1.00 0.01 2
SPTCLJ2138-6007           324.50601 -60.13240 0.3190 0674490201 -0.68 0.02 -2.42 0.04 -6.56 0.20 1.19 -1.71 0.01 -0.09 0.01 2
J213810+352610            324.54056  35.43619 0.2800 0783110401 -0.89 0.02 -1.97 0.03 -6.38 0.18 1.88 -1.04 0.01  0.88 0.01 2
RXJ2139.9-4305            324.99374 -43.08722 0.3760 0603501001 -0.58 0.03 -2.29 0.07 -7.06 0.19 1.68 -1.46 0.01  0.44 0.01 2
MACSJ2140.2-2339          325.06332 -23.66111 0.3130 0673830201 -0.23 0.01 -2.69 0.01 -8.50 0.37 0.76 -1.94 0.01 -0.55 0.01 4
RXCJ2143.9-5637           325.99292 -56.62639 0.0824 0675471901 -0.30 0.01 -3.93 0.04 -7.69 0.05 0.97 -2.43 0.01 -0.73 0.01 2
SPTCLJ2145-5644           326.46939 -56.74770 0.4800 0674491301 -0.70 0.02 -2.09 0.04 -6.05 0.13 1.70 -1.31 0.01  0.57 0.01 4
A2377                     326.47833 -10.10444 0.0808 0675472001 -0.74 0.01 -2.25 0.01 -7.33 0.08 1.59 -1.32 0.01  0.47 0.01 2
RXJ2146.0+0423            326.51999   4.38861 0.5310 0302580701 -0.77 0.03 -1.48 0.03 -7.17 0.75 2.63 -0.74 0.01  1.63 0.01 2
A3806                     326.58707 -57.28861 0.0765 0675472101 -0.45 0.01 -2.63 0.01 -6.95 0.03 1.20 -1.71 0.01 -0.07 0.01 2
SPTCLJ2146-4633           326.64731 -46.55050 0.9330 0744401301 -0.88 0.04 -1.53 0.02 -5.56 0.16 1.93 -1.04 0.01  0.91 0.01 4
A3809                     326.74084 -43.91000 0.0623      15165 -0.39 0.01 -3.30 0.01 -7.42 0.01 1.11 -1.70 0.01 -0.14 0.01 1
AS974                     326.98126 -46.00528 0.0596 0765010801 -0.41 0.01 -3.47 0.06 -7.66 0.04 1.41 -1.24 0.01  0.40 0.01 2
SPTCLJ2148-6116           327.17960 -61.27917 0.5710      13488 -0.79 0.01 -1.72 0.02 -6.52 0.10 2.19 -1.05 0.01  1.09 0.01 1
A3814                     327.28082 -30.69861 0.1179 0201902601 -0.28 0.01 -4.01 0.13 -7.77 0.07 0.74 -2.53 0.01 -0.97 0.01 2
RCS2150-0442              327.58209  -4.70694 0.1600      10488 -0.38 0.01 -2.95 0.02 -6.39 0.01 1.06 -1.51 0.01 -0.04 0.01 1
XCLASS2117                327.67001  -5.68400 0.4400 0603590101 -0.61 0.02 -1.74 0.03 -5.74 0.08 2.06 -1.09 0.01  0.97 0.01 2
RXCJ2151.0-0736           327.75317  -7.60867 0.2760 0744390301 -0.30 0.01 -3.45 0.01 -7.69 0.21 0.87 -1.84 0.01 -0.40 0.01 2
XCLASS2118                327.85101  -5.45100 0.1450 0603590201 -0.80 0.01 -1.65 0.01 -7.21 0.17 2.40 -1.11 0.01  1.21 0.01 2
A2384                     328.07895 -19.57846 0.0943 0201902701 -1.36 0.01 -3.02 0.03 -4.54 0.02 2.09  0.06 0.01  1.78 0.01 2
A2390                     328.39792  17.68667 0.2280 0111270101 -0.53 0.02 -2.98 0.03 -8.18 0.71 1.13 -1.49 0.01  0.02 0.01 4
A3822                     328.53833 -57.85528 0.0759 0675470401 -0.77 0.01 -1.89 0.01 -6.54 0.02 1.80 -1.43 0.01  0.55 0.01 4
ACTCLJ2154-0049           328.63416  -0.81806 0.4561      16230 -0.43 0.01 -2.62 0.01 -6.64 0.04 0.93 -1.43 0.01 -0.08 0.01 1
A2395                     328.81876   8.75417 0.1500       7877 -0.69 0.01 -1.94 0.01 -6.38 0.01 1.48 -1.19 0.01  0.48 0.01 1
PSZ2G315.56-37.04         328.89389 -75.42680 0.2330 0762800201 -0.82 0.02 -1.58 0.01 -6.24 0.13 2.00 -1.20 0.01  0.85 0.01 2
RXCJ2155.6+1232           328.92499  12.52444 0.1920      18470 -0.45 0.01 -2.29 0.01 -7.31 0.03 0.91 -1.36 0.01 -0.05 0.01 1
RXJ2155.8+3759            328.96793  38.00834 0.2900      12879 -0.71 0.01 -2.62 0.04 -6.66 0.05 1.39 -0.73 0.01  0.73 0.01 1
XCLASS2130                329.30258  -7.71215 0.4480 0654440101 -0.89 0.04 -0.59 0.07 -7.09 0.36 2.60 -1.39 0.01  1.16 0.01 2
A2399                     329.35751  -7.79472 0.0579 0654440101 -0.89 0.01 -1.88 0.01 -5.90 0.03 2.97 -0.85 0.01  1.80 0.01 2
A2401                     329.58374 -20.10444 0.0570 0555220101 -0.66 0.01 -3.34 0.04 -5.50 0.01 1.56 -0.85 0.01  0.77 0.01 2
A3825                     329.61334 -60.39944 0.0760 0675472201 -1.05 0.01 -1.48 0.01 -6.82 0.06 2.61 -1.50 0.01  1.09 0.01 2
A2402                     329.62708  -9.80778 0.0809 0765030101 -0.35 0.01 -3.38 0.03 -6.90 0.02 0.96 -1.99 0.01 -0.44 0.01 2
SPTCLJ2159-6244           329.99219 -62.74200 0.4300 0724771001 -0.91 0.03 -0.96 0.01 -5.92 0.11 1.63 -0.85 0.01  0.82 0.01 2
A2409                     330.22000  20.97083 0.1479 0827020101 -0.57 0.01 -1.87 0.02 -7.37 0.16 1.16 -1.81 0.01 -0.18 0.01 4
AS987                     330.46207 -22.44444 0.0701 0765030901 -0.61 0.01 -2.21 0.01 -6.93 0.03 1.57 -1.60 0.01  0.27 0.01 2
A3827                     330.48334 -59.94944 0.0984 0149670101 -0.67 0.01 -2.82 0.03 -7.45 0.26 0.93 -2.12 0.01 -0.55 0.01 4
A2410                     330.52457  -9.82444 0.0809 0677182101 -0.77 0.01 -2.71 0.04 -5.96 0.03 1.22 -0.66 0.01  0.66 0.01 2
RXJ2202.7-1902            330.68707 -19.03611 0.4380 0203450201 -0.72 0.02 -2.25 0.07 -5.58 0.11 2.05 -1.31 0.01  0.81 0.01 2
A3830                     330.92068 -61.59101 0.2107 0802280101 -0.47 0.02 -2.81 0.03 -5.59 0.02 1.37 -1.14 0.01  0.44 0.01 2
A2415                     331.41876  -5.59333 0.0581 0675472301 -0.41 0.01 -4.46 0.17 -7.10 0.04 0.97 -1.22 0.01  0.09 0.01 4
MOOJ2206+0906             331.61917   9.10889 0.6500      19580 -0.97 0.05 -0.68 0.01 -5.04 0.18 1.36 -0.29 0.01  1.01 0.01 1
A3836                     332.34708 -51.81500 0.1100 0765021201 -0.67 0.01 -2.51 0.01 -7.58 0.17 1.65 -1.88 0.01  0.14 0.01 2
A2420                     332.58209 -12.17611 0.0846 0675470501 -0.83 0.01 -1.92 0.01 -7.69 0.17 1.54 -1.68 0.01  0.19 0.01 4
A2422                     332.64532   6.33471 0.2406 0843150301 -0.75 0.02 -2.03 0.02 -6.11 0.08 2.21 -0.80 0.01  1.28 0.01 2
RXCJ2211.7-0350           332.93582  -3.82972 0.2700 0693010601 -0.41 0.02 -2.56 0.01 -7.18 0.21 0.86 -1.37 0.01 -0.09 0.01 2
A3847                     333.60709 -17.02667 0.1530      15091 -0.34 0.01 -2.64 0.02 -7.36 0.01 0.99 -1.90 0.01 -0.36 0.01 3
A2426                     333.63583 -10.37167 0.0978 0675470601 -0.49 0.01 -2.57 0.01 -8.02 0.18 1.01 -1.79 0.01 -0.27 0.01 4
USGCU810                  333.70001  13.83806 0.0258       6392  0.00 0.00  0.00 0.00  0.00 0.00 1.68 -2.02 0.01  0.06 0.01 1
MACSJ2214-1359            333.73923 -14.00299 0.4830 0693661901 -0.71 0.03 -2.21 0.06 -6.86 0.41 1.43 -1.51 0.01  0.23 0.01 4
SPTCLJ2215-3537           333.76651 -35.62080 1.1600      24614 -0.26 0.01 -2.59 0.01 -6.65 0.06 0.67 -0.89 0.01  0.10 0.01 5
A2428                     334.06458  -9.34000 0.0851 0675472401 -0.46 0.01 -2.61 0.01 -9.00 0.40 1.09 -1.90 0.01 -0.29 0.01 2
A3854                     334.43042 -35.72611 0.1492 0201902901 -0.54 0.01 -2.87 0.06 -8.45 0.66 0.93 -2.34 0.01 -0.70 0.01 4
RBS1847                   334.50293 -65.18111 0.0941 0675470701 -0.55 0.01 -2.59 0.03 -7.48 0.16 1.35 -1.53 0.01  0.15 0.01 4
WHLJ221815+193144         334.56482  19.52882 0.1107 0721790101 -0.78 0.01 -2.72 0.08 -5.71 0.03 2.23 -0.92 0.01  1.21 0.01 2
MS2215.7-0404             334.57126  -3.83417 0.0900 0800380101 -1.32 0.01 -2.29 0.01 -4.83 0.05 1.83 -0.41 0.01  1.26 0.01 2
A3856                     334.68854 -38.89904 0.1379 0201903001 -0.61 0.01 -2.33 0.03 -7.34 0.12 1.42 -1.47 0.01  0.25 0.01 4
SPTCLJ2218-4519           334.74582 -45.31611 0.6365      13501 -0.76 0.01 -1.68 0.01 -5.92 0.04 1.68 -0.86 0.01  0.85 0.01 6
PSZ1G048.22-51.60         335.05209 -12.21639 0.5440      18283 -0.72 0.01 -1.73 0.01 -6.21 0.05 1.49 -1.01 0.01  0.61 0.01 6
CLJ2220-5228              335.06000 -52.47722 0.1033       9383 -0.80 0.01 -2.36 0.01 -5.94 0.01 2.25 -0.67 0.01  1.40 0.01 1
A3866                     335.14459 -35.16500 0.1544      15162 -0.22 0.01 -3.59 0.01 -8.01 0.02 0.64 -1.94 0.01 -0.64 0.01 1
SL2SJ22214-0053           335.43207  -0.88417 0.3340 0670020201 -0.52 0.01 -1.66 0.03 -5.11 0.08 2.22 -1.05 0.01  1.12 0.01 2
SPTCLJ2222-4834           335.71210 -48.57695 0.6519      13497 -0.51 0.01 -2.92 0.02 -6.39 0.04 1.45 -1.22 0.01  0.44 0.01 1
WHLJ222314-013937         335.81100  -1.66100 0.2961 0401920101 -0.45 0.01 -3.17 0.01 -6.25 0.09 1.16 -1.88 0.01 -0.22 0.01 2
A2440                     335.97043  -1.63778 0.0906 0401920101 -1.13 0.01 -2.49 0.02 -5.56 0.02 2.09 -0.31 0.01  1.53 0.01 2
APMCC772                  336.11459 -55.25611 0.0780 0765020801 -0.84 0.01 -1.58 0.01 -6.47 0.05 2.47 -1.31 0.01  1.13 0.01 2
A2442                     336.46249  -6.60333 0.0880 0677182201 -0.59 0.01 -2.49 0.02 -7.45 0.13 1.40 -2.00 0.01 -0.13 0.01 2
A2443                     336.51083  17.37806 0.1080 0762470101 -0.60 0.01 -1.67 0.01 -7.44 0.09 1.19 -0.93 0.01  0.44 0.01 4
HSCJ2226+0131             336.60446   1.52336 0.8312 0800400901 -0.82 0.03 -1.20 0.03 -5.52 0.12 2.64 -1.25 0.01  1.29 0.01 2
PLCKG115.7+17.5           336.61334  78.31250 0.3000      16281 -0.40 0.01 -2.53 0.03 -6.65 0.03 0.85 -1.36 0.01 -0.09 0.01 1
A2445                     336.73285  25.83592 0.1661      12249 -0.48 0.01 -3.05 0.02 -7.07 0.02 1.13 -1.84 0.01 -0.22 0.01 1
A3880                     336.96832 -30.57000 0.0584       5798 -0.28 0.01 -3.21 0.01 -8.00 0.01 0.82 -2.23 0.01 -0.71 0.01 1
WHLJ222823-052030         337.09399  -5.34195 0.3338 0100440101 -0.53 0.02 -2.36 0.02 -6.43 0.12 2.38 -1.18 0.01  1.15 0.01 2
MACSJ2228.5+2036          337.14166  20.62167 0.4120 0827360901 -0.68 0.02 -1.84 0.04 -6.15 0.11 1.15 -1.17 0.01  0.25 0.01 4
MACSJ2229.7-2755          337.43832 -27.92694 0.3240 0651240201 -0.24 0.01 -2.46 0.01 -9.24 0.77 0.71 -1.73 0.01 -0.45 0.01 4
SPTCLJ2232-6000           338.14084 -59.99805 0.5948      13502 -0.41 0.01 -2.89 0.01 -6.58 0.03 0.99 -1.39 0.01 -0.01 0.01 6
SPTCLJ2233-5339           338.31876 -53.65389 0.4396      13504 -0.64 0.02 -1.57 0.02 -6.64 0.16 1.10 -1.11 0.01  0.26 0.01 6
A3888                     338.62918 -37.73500 0.1529 0201903101 -0.71 0.01 -1.47 0.01 -6.37 0.07 1.35 -1.08 0.01  0.46 0.01 4
1WGAJ2235.3-2557          338.83582 -25.96167 1.3930 0311190101 -0.57 0.03 -2.44 0.11 -7.01 0.93 2.02 -1.57 0.01  0.62 0.01 4
WHLJ223533.8+183353       338.89102  18.56468 0.0843      20501 -0.36 0.01 -2.52 0.01 -4.24 0.01 1.40 -0.84 0.01  0.66 0.01 1
A2457                     338.91998   1.48489 0.0578      12276 -0.59 0.01 -2.47 0.01 -6.41 0.01 1.98 -1.45 0.01  0.67 0.01 1
Stephan-Quintet           338.99625  33.95861 0.0215 0021140201  0.00 0.00  0.00 0.00  0.00 0.00 0.86 -2.08 0.01 -0.58 0.01 2
SPTCLJ2236-4555           339.21875 -45.93000 1.1600      13507 -0.48 0.01 -2.22 0.01 -5.31 0.07 1.41 -0.53 0.01  0.88 0.01 6
GMBCGJ339.63+13.33        339.63040  13.33222 0.4100      18222 -0.53 0.01 -1.87 0.01 -4.63 0.03 1.67 -0.52 0.01  1.08 0.01 1
A2462                     339.81833 -17.32944 0.0733       4159 -0.54 0.01 -2.66 0.01 -8.05 0.01 1.45 -2.10 0.01 -0.16 0.01 1
WHLJ223924-054718         339.85291  -5.78444 0.2420 0149410401 -0.42 0.01 -3.60 0.03 -6.42 0.09 1.33 -1.84 0.01 -0.07 0.01 2
A2465                     339.87582  -5.73917 0.2453      14010 -0.61 0.01 -2.28 0.02 -6.17 0.02 1.15 -1.23 0.01  0.21 0.01 1
MCXCJ2239.5-0600          339.89301  -6.00513 0.1730 0149410401 -0.50 0.01 -1.97 0.03 -5.37 0.02 1.80 -1.02 0.01  0.83 0.01 2
WHYJ224100-524515         340.24939 -52.75418 0.2287 0824230201 -0.73 0.02 -2.57 0.03 -5.53 0.03 1.70 -1.22 0.01  0.62 0.01 2
CIZAJ2242.8+5301          340.64041  52.99417 0.1798      14019 -1.20 0.01 -1.50 0.01 -6.21 0.19 2.35 -0.48 0.01  1.60 0.01 1
RXCJ2242.8-6428           340.67035 -64.48410 0.0929 0677182301 -0.27 0.01 -3.58 0.11 -7.20 0.04 1.45 -1.91 0.01 -0.03 0.01 2
CIZAJ2242.8+5301          340.72083  53.01806 0.1921 0654030101 -1.21 0.02 -0.98 0.01 -6.08 0.14 2.07 -1.15 0.01  0.94 0.01 2
MACSJ2243.3-0935          340.83975  -9.59564 0.4400 0503490201 -0.95 0.02 -1.79 0.06 -5.90 0.23 2.22 -1.62 0.01  0.73 0.01 4
WHLJ224412-093423         341.05334  -9.57306 0.4340 0503490201 -0.35 0.02 -2.46 0.07 -6.51 0.12 1.23 -1.65 0.01 -0.01 0.01 2
XCLASS540                 341.19299 -72.73500 0.1900 0150050101 -0.49 0.02 -2.23 0.15 -6.37 0.06 2.45 -1.56 0.01  0.94 0.01 2
SPTCLJ2245-6207           341.26001 -62.11611 0.5800      13499 -1.11 0.01 -1.74 0.02 -5.38 0.12 2.84 -0.22 0.01  2.13 0.01 6
MACSJ2245.0+2637          341.26944  26.63462 0.3035       3287 -0.34 0.01 -2.87 0.01 -6.83 0.02 0.91 -1.52 0.01 -0.16 0.01 1
XCLASS541                 341.47900 -72.74700 0.0900 0150050101 -0.36 0.01 -2.35 0.02 -6.74 0.05 1.52 -1.18 0.01  0.52 0.01 2
A3911                     341.57751 -52.72944 0.0965 0149670301 -0.93 0.01 -1.88 0.02 -6.53 0.06 2.19 -1.29 0.01  0.94 0.01 4
RXJ2247+0337              341.87125   3.62028 0.2000        911 -0.47 0.01 -2.35 0.01 -6.37 0.01 1.33 -1.34 0.01  0.27 0.01 1
A2485                     342.13708 -16.10639 0.2472      10439 -0.56 0.01 -3.57 0.04 -8.42 0.16 1.25 -1.56 0.01  0.06 0.01 1
AS1063                    342.18124 -44.52889 0.3475 0504630101 -0.57 0.01 -1.76 0.03 -8.02 0.72 1.23 -1.57 0.01  0.04 0.01 4
A3921                     342.44583 -64.38508 0.0940 0112240101 -0.70 0.01 -2.07 0.01 -7.38 0.13 1.29 -1.38 0.01  0.21 0.01 2
A2495                     342.58218  10.90349 0.0803      12876 -0.14 0.01 -4.01 0.08 -6.76 0.03 0.89 -2.19 0.01 -0.63 0.01 1
A2496                     342.75250 -16.40667 0.1233 0765030801 -0.58 0.01 -2.25 0.02 -7.51 0.15 1.28 -1.45 0.01  0.16 0.01 2
RXCJ2251.7-3206           342.94833 -32.10333 0.2460       5769 -0.01 0.01 -4.81 0.01 -6.42 0.01 0.46 -2.41 0.01 -1.09 0.01 1
WHLJ2254.7+1344           343.68542  13.74139 0.4903      17217 -0.48 0.01 -2.64 0.01 -4.24 0.08 2.24 -0.95 0.03  1.20 0.02 1
A2507                     344.23792   5.54694 0.1960 0762871101 -0.92 0.02 -1.73 0.01 -6.93 0.26 1.96 -1.18 0.01  0.84 0.01 2
RMJ225706.2+053349        344.27563   5.56375 0.1755 0762871101 -0.82 0.01 -2.06 0.04 -5.99 0.05 2.21 -1.10 0.01  1.08 0.01 2
WHLJ225751+205627         344.46219  20.94081 0.3084 0551020901 -0.68 0.02 -2.05 0.03 -5.38 0.07 2.13 -1.03 0.01  1.06 0.01 2
MCXCJ2258.1+2055          344.52957  20.91833 0.2880 0551020901 -0.63 0.02 -1.36 0.01 -6.32 0.12 2.00 -0.63 0.01  1.25 0.01 2
AC114                     344.70001 -34.80184 0.3120       1562 -0.80 0.01 -1.77 0.01 -5.57 0.02 2.36 -0.74 0.01  1.43 0.01 3
SPTCLJ2258-4044           344.70584 -40.74000 0.8971      13495 -0.77 0.01 -1.92 0.01 -6.01 0.15 1.92 -0.64 0.01  1.17 0.01 6
SPTCLJ2259-6057           344.75208 -60.96000 0.7500      13498 -0.51 0.01 -2.43 0.01 -6.16 0.04 0.99 -1.13 0.01  0.16 0.01 6
RBS1929                   345.29041   6.78056 0.0420 0744100401 -0.83 0.01 -1.53 0.01 -6.94 0.02 2.41 -1.56 0.01  0.91 0.01 2
SPTCLJ2301-4023           345.47083 -40.38889 0.8349      13505 -0.41 0.01 -1.83 0.05 -6.00 0.05 1.07 -0.91 0.01  0.38 0.01 6
CLJ2302.8+0844            345.70126   8.73000 0.7220        918 -0.56 0.01 -2.20 0.01 -6.08 0.03 1.25 -1.13 0.01  0.35 0.01 1
A2529                     346.58148 -13.24621 0.1105 0765030201 -0.58 0.01 -2.81 0.02 -6.33 0.05 1.41 -0.76 0.01  0.72 0.01 2
SPTCLJ2306-5120           346.61209 -51.33700 1.2700      21549 -0.60 0.01 -1.62 0.02 -4.51 0.04 1.89 -0.79 0.01  1.05 0.01 5
RXCJ2306.8-1324           346.71542 -13.41639 0.0659 0765030201 -0.67 0.01 -2.30 0.01 -6.58 0.02 2.36 -1.03 0.01  1.24 0.01 2
SPTCLJ2306-6505           346.73376 -65.09000 0.6900      13503 -1.01 0.01 -1.86 0.01 -5.83 0.07 2.68 -0.49 0.01  1.83 0.01 1
RMJ2307.1+1632            346.78125  16.54611 0.2451      17157 -0.81 0.01 -2.25 0.01 -4.99 0.01 1.85  0.09 0.01  1.62 0.01 1
A2533                     346.81375 -15.22833 0.1114 0765041201 -0.39 0.01 -3.34 0.09 -6.89 0.06 0.86 -1.45 0.01 -0.15 0.01 4
MaxBCGJ346.93-09.91       346.93292  -9.90917 0.2242       8260 -0.36 0.01 -1.90 0.01 -6.72 0.08 1.18 -0.64 0.01  0.64 0.01 1
A2537                     347.09262  -2.19217 0.2972       9372 -0.51 0.01 -2.79 0.03 -7.42 0.05 1.02 -1.78 0.01 -0.26 0.01 3
PSZ2G044.46-65.42         347.17398 -19.91843 0.0829 0784450601 -0.84 0.01 -1.42 0.01 -8.14 0.09 2.28 -1.47 0.01  0.87 0.01 2
PSZ2G071.82-56.55         347.39667  -4.16664 0.8700 0783880201 -0.94 0.04 -1.10 0.02 -5.70 0.15 2.32 -0.98 0.01  1.24 0.01 4
ZwCl2307.6+0713           347.60999   7.57694 0.0400 0744100601 -0.78 0.01 -1.36 0.01 -5.84 0.01 2.54 -0.93 0.01  1.43 0.01 2
MACSJ2311.5+0338          347.88791   3.63528 0.2998 0693010101 -0.68 0.02 -2.62 0.03 -6.86 0.21 1.21 -1.83 0.01 -0.15 0.01 4
A2550                     347.88959 -21.74472 0.1226       2225 -0.22 0.01 -3.57 0.27 -6.84 0.01 0.67 -1.84 0.01 -0.55 0.01 1
PLCKESZG080.9-50          347.94855   3.68545 0.3007 0693010101 -0.90 0.03 -2.12 0.05 -6.09 0.13 1.92 -1.06 0.01  0.89 0.01 2
A2554                     348.08624 -21.50056 0.1108       1696 -0.50 0.01 -2.15 0.02 -6.79 0.01 1.27 -1.51 0.01  0.11 0.01 3
A2556                     348.25375 -21.63194 0.0871 0677180201 -0.31 0.01 -3.46 0.05 -8.23 0.08 0.86 -2.28 0.01 -0.71 0.01 4
AS1101                    348.49417 -42.73389 0.0580 0147800101 -0.17 0.01 -3.72 0.05 -8.69 0.09 0.78 -2.63 0.01 -1.01 0.01 4
SPTCLJ2315-2127           348.82800 -21.45700 0.5400      21571 -0.66 0.01 -2.45 0.03 -5.62 0.04 1.52 -0.97 0.01  0.66 0.01 5
A3984                     348.93457 -37.78222 0.1805 0762800501 -0.92 0.01 -1.66 0.02 -5.97 0.08 1.99 -0.59 0.01  1.27 0.01 2
RXCJ2315.7-0222           348.93832  -2.37694 0.0267 0501110101  0.00 0.00  0.00 0.00  0.00 0.00 1.10 -1.44 0.01  0.03 0.01 2
A2566                     349.03125 -20.45528 0.0822 0677180301 -0.29 0.01 -3.70 0.03 -8.69 0.16 0.91 -1.84 0.01 -0.38 0.01 4
SPTCLJ2316-5453           349.21625 -54.89913 0.3515 0505382201 -0.86 0.02 -1.70 0.02 -5.50 0.08 1.97 -0.66 0.01  1.20 0.01 2
AS1103                    349.26816 -44.29338 0.1372 0740040301 -0.64 0.01 -2.00 0.01 -6.16 0.07 2.14 -0.66 0.01  1.32 0.01 2
A2572                     349.29416 -18.69111 0.0396       8270 -0.37 0.01 -2.67 0.01 -6.93 0.01 1.19 -2.02 0.01 -0.29 0.01 1
WHLJ231736-090653         349.39957  -9.11472 0.0904 0820311101 -0.89 0.01 -1.19 0.01 -5.95 0.03 2.48 -0.73 0.01  1.53 0.01 2
SPTCLJ2317-3239           349.45499 -32.66560 1.0500      22654 -0.36 0.01 -2.78 0.01 -7.10 0.09 0.90 -1.38 0.01 -0.07 0.01 5
MCXCJ2318.0-4235          349.51999 -42.59167 0.2090 0112310201 -0.67 0.02 -1.36 0.01 -5.59 0.07 2.16 -0.82 0.01  1.23 0.01 2
A2572B                    349.61209  18.72389 0.0378 0762950201 -0.32 0.01 -1.39 0.01 -6.56 0.02 1.86 -0.77 0.01  1.04 0.01 2
RCS2318.5+0034            349.63126   0.57167 0.7800      11718 -0.55 0.01 -2.54 0.01 -6.35 0.08 1.06 -1.20 0.01  0.17 0.01 1
CIZAJ2318.6+4257          349.66376  42.96583 0.0174 0302320201  0.00 0.00  0.00 0.00  0.00 0.00 0.96 -0.84 0.01  0.33 0.01 4
RXCJ2319.6-7313           349.92416 -73.23083 0.0970 0201903201 -0.07 0.01 -2.00 0.17 -6.56 0.03 1.39 -1.55 0.01  0.17 0.01 2
NGC7618                   349.94675  42.85264 0.0173 0302320201  0.00 0.00  0.00 0.00  0.00 0.00 1.02 -0.69 0.01  0.49 0.01 2
RCS2319.9+0038            349.97208   0.63694 0.8972       5750 -0.53 0.01 -1.99 0.01 -5.91 0.04 1.50 -0.87 0.01  0.71 0.01 1
NGC7619                   350.06055   8.20625 0.0126 0149240101  0.00 0.00  0.00 0.00  0.00 0.00 0.88 -0.55 0.01  0.49 0.01 2
SPTCLJ2320-5233           350.12509 -52.56410 0.7550      21552 -0.48 0.04 -2.48 0.22 -3.39 1.28 2.24 -0.54 0.01  1.48 0.01 5
WHLJ232126+194507         350.35773  19.75205 0.3145 0202140301 -0.77 0.02 -1.83 0.03 -6.02 0.08 1.49 -0.84 0.01  0.73 0.01 2
A3998                     350.38916 -41.89889 0.0883 0677180401 -0.41 0.01 -3.13 0.03 -7.56 0.13 0.86 -1.99 0.01 -0.51 0.01 2
XCLASS1855                350.58701  19.64600 0.2300 0202140301 -0.80 0.02 -1.97 0.02 -6.85 0.32 1.91 -1.07 0.01  0.88 0.01 2
PSZ1G108.18-11.53         350.62375  48.77500 0.3347      17213 -1.05 0.01 -1.52 0.01 -5.52 0.13 2.69 -0.64 0.01  1.74 0.01 6
A2589                     350.97293  16.80889 0.0414 0204180101 -0.47 0.01 -2.70 0.01 -8.40 0.07 1.31 -2.29 0.01 -0.39 0.01 4
A2593                     351.08417  14.65111 0.0413      20781 -0.54 0.01 -2.45 0.01 -6.44 0.01 2.22 -1.28 0.01  0.96 0.01 1
AS1121                    351.30417 -41.20833 0.1904      19774 -0.63 0.01 -2.03 0.01 -6.57 0.01 1.80 -1.03 0.01  0.82 0.01 1
A2597                     351.33334 -12.12722 0.0852       7329 -0.21 0.01 -3.69 0.02 -8.42 0.01 0.62 -2.48 0.01 -1.02 0.01 1
RCS2327.4-0204            351.86667  -2.08167 0.7000      14361 -0.50 0.02 -2.64 0.04 -7.95 0.30 1.12 -1.41 0.01  0.07 0.01 3
RXJ2328.8+1453            352.20792  14.88667 0.4970 0502430301 -0.85 0.04 -1.16 0.02 -5.46 0.16 2.27 -1.18 0.01  1.07 0.01 2
SPTCLJ2329-5831           352.47583 -58.52389 0.8100      19762 -0.48 0.01 -2.60 0.01 -5.24 0.05 1.37 -0.72 0.01  0.72 0.01 1
XLSSC512                  352.48401 -56.13600 0.4020 0505380401 -0.74 0.03 -1.68 0.04 -6.17 0.20 2.24 -1.08 0.01  1.11 0.01 2
A4010                     352.80292 -36.50667 0.0955 0404520301 -0.41 0.01 -2.93 0.04 -7.94 0.10 1.09 -1.76 0.01 -0.19 0.01 2
SPTCLJ2331-5736           352.91891 -57.61550 1.3800      22073 -1.01 0.02 -0.26 0.19 -6.28 0.29 2.87 -0.08 0.01  2.25 0.01 6
SPTCLJ2332-5051           352.95792 -50.86389 0.5707       9333 -0.34 0.02 -3.43 0.05 -6.73 0.13 0.84 -1.28 0.01 -0.05 0.01 1
SPTCL2332-5358            353.10400 -53.97300 0.3200 0604010101 -0.64 0.02 -2.13 0.02 -8.52 0.54 1.87 -1.50 0.01  0.55 0.01 2
WHLJ233230+485408         353.12628  48.90213 0.3048 0093552701 -0.78 0.03 -1.90 0.07 -5.71 0.14 1.66 -0.90 0.01  0.81 0.01 2
1E2331.6+4834             353.51126  48.85222 0.2710 0093552701 -0.63 0.02 -3.25 0.03 -7.32 0.29 1.42 -1.79 0.01  0.03 0.01 2
SPTCLJ2334-5308           353.51501 -53.14100 1.2000      21705 -0.39 0.03 -2.49 0.05 -3.98 0.07 1.07 -0.78 0.01  0.46 0.01 5
A2622                     353.77084  27.37000 0.0620 0765020701 -0.36 0.01 -3.78 0.05 -7.41 0.03 0.92 -2.41 0.01 -0.76 0.01 2
SPTCLJ2335-4544           353.78500 -45.73889 0.5000      13496 -0.70 0.01 -2.38 0.01 -7.53 0.20 1.48 -0.90 0.01  0.68 0.01 1
WHLJ233514+271458         353.81134  27.24936 0.2830 0765020701 -0.84 0.02 -1.63 0.02 -5.95 0.09 2.21 -1.17 0.01  1.03 0.01 2
SPTCLJ2335-5434           353.88101 -54.58600 0.8660      23027 -0.32 0.01 -2.98 0.09 -4.39 0.06 1.00 -0.90 0.01  0.33 0.01 5
AS1136                    354.07083 -31.61028 0.0625 0765041001 -0.59 0.01 -2.84 0.01 -7.96 0.10 1.83 -1.66 0.01  0.42 0.01 2
SPTCLJ2336-5252           354.08771 -52.87250 1.2200      23127 -0.43 0.02 -2.08 0.08 -3.34 0.03 1.38 -0.61 0.01  0.80 0.01 5
A2626                     354.12625  21.14250 0.0553 0148310101 -0.34 0.01 -3.25 0.02 -8.50 0.10 0.80 -2.06 0.01 -0.60 0.01 4
A2627                     354.17691  23.91237 0.1285      11732 -0.11 0.01 -5.02 0.01 -7.23 0.01 0.46 -1.65 0.01 -0.58 0.01 1
SPTCLJ2337-5942           354.35400 -59.70500 0.7814 0604010201 -0.69 0.03 -2.17 0.04 -7.76 0.45 1.63 -1.26 0.01  0.54 0.01 4
WHLJ233732+210902         354.38419  21.15064 0.1844 0148310101 -0.52 0.02 -1.71 0.02 -5.46 0.03 1.82 -0.85 0.01  0.96 0.01 2
A2631                     354.41916   0.27667 0.2730 0042341301 -0.88 0.03 -1.68 0.02 -6.46 0.17 1.94 -1.12 0.01  0.87 0.01 4
WHLJ233755+271113         354.48166  27.18704 0.1246 0002960101 -0.48 0.01 -2.02 0.02 -6.17 0.04 2.09 -0.91 0.01  1.12 0.01 2
A2634                     354.60709  27.01250 0.0314 0002960101 -0.64 0.01 -1.88 0.01 -6.81 0.01 2.27 -1.76 0.01  0.67 0.01 4
A4023                     355.04291 -85.17833 0.1934 0692932901 -1.00 0.02 -1.24 0.01 -5.93 0.08 1.83 -0.80 0.01  1.01 0.01 4
A2638                     355.12100 -11.70605 0.0825 0152200101 -0.69 0.01 -1.17 0.01 -6.40 0.02 1.89 -0.82 0.01  1.04 0.01 2
LCSJ234105-5716           355.27280 -57.26780 0.4600 0803050301 -0.92 0.05 -2.58 0.07 -5.75 0.11 1.98  0.10 0.01  1.72 0.01 2
SPTCLJ2341-5119           355.29901 -51.33300 0.9983 0744400401 -0.61 0.03 -2.54 0.07 -6.67 0.36 1.38 -1.50 0.01  0.20 0.01 4
A2645                     355.32001  -9.02750 0.2510      14013 -0.78 0.01 -1.68 0.01 -6.82 0.08 1.72 -1.51 0.01  0.44 0.01 3
SPTCLJ2341-5724           355.35681 -57.41580 1.3800 0803050301 -0.49 0.05 -2.12 0.04 -5.62 0.09 1.81 -1.07 0.01  0.80 0.01 4
SPTCLJ2343-5411           355.69000 -54.18889 1.0800      11741 -0.40 0.01 -2.08 0.02 -5.94 0.07 1.34 -0.80 0.01  0.64 0.01 1
ZwCl2341.1+0000           355.91565   0.27758 0.2700 0211280101 -1.25 0.04 -0.75 0.01 -6.74 0.40 2.60 -0.90 0.01  1.50 0.01 4
RXCJ2344.2-0422           356.06659  -4.37347 0.0786 0677180501 -0.72 0.01 -2.37 0.01 -7.31 0.06 1.59 -1.64 0.01  0.25 0.01 4
Phoenix                   356.17599 -42.71900 0.5960 0722700101 -0.26 0.02 -2.41 0.01 -8.77 0.84 0.69 -1.40 0.01 -0.24 0.01 4
A2657                     356.21252   9.14434 0.0402 0300210601 -0.54 0.01 -2.31 0.01 -8.40 0.07 1.30 -1.66 0.01  0.03 0.01 2
SPTCLJ2345-6406           356.25000 -64.09889 0.9400      13500 -0.79 0.01 -1.16 0.01 -5.53 0.02 1.42 -0.75 0.01  0.74 0.01 6
HCG97                     356.84558  -2.32599 0.0218 0152860101  0.00 0.00  0.00 0.00  0.00 0.00 1.10 -1.12 0.01  0.25 0.01 2
A4038                     356.92999 -28.14139 0.0282 0723800801 -0.27 0.01 -3.38 0.02 -6.81 0.01 0.97 -1.69 0.01 -0.23 0.01 4
AS1150                    356.95251 -35.58861 0.2610      10484 -0.55 0.02 -2.60 0.07 -7.32 0.28 1.38 -1.12 0.01  0.46 0.01 1
3810                      357.70099  29.14302 0.2023       4206 -0.06 0.01 -1.20 0.01 -6.60 0.11 2.54 -1.38 0.01  1.13 0.01 1
A2665                     357.71066   6.14959 0.0560      12280 -0.31 0.01 -3.00 0.01 -7.17 0.01 1.02 -1.88 0.01 -0.32 0.01 1
WHYJ235140-255948         357.91818 -25.99674 0.2042 0148990101 -0.89 0.02 -1.51 0.02 -7.14 0.29 2.36 -1.01 0.01  1.25 0.01 2
A2667                     357.91959 -26.08361 0.2300 0148990101 -0.40 0.02 -3.03 0.04 -7.41 0.12 0.87 -1.42 0.01 -0.12 0.01 4
XCLASS287                 358.06601 -26.09100 0.2750 0148990101 -0.51 0.02 -2.03 0.04 -5.99 0.06 2.63 -1.41 0.01  1.16 0.01 2
SPTCLJ2352-4657           358.06790 -46.96000 0.7300      13506 -0.66 0.01 -2.78 0.01 -5.68 0.05 2.10 -0.94 0.01  1.10 0.01 6
1RXSJ235324.6-125657      358.35251 -12.94917 9.9999      20551  0.00 0.00  0.00 0.00  0.00 0.00 0.99 -0.90 0.01  0.32 0.01 1
A2670                     358.55704 -10.41902 0.0767       4959 -0.48 0.01 -1.92 0.01 -7.04 0.01 1.11 -1.18 0.01  0.22 0.01 3
A2675                     358.88928  11.42830 0.0713 0765020301 -0.40 0.01 -2.23 0.03 -7.97 0.06 2.10 -2.22 0.01  0.24 0.01 2
SPTCLJ2356-5056           358.95499 -50.93694 0.3184      11746 -0.50 0.01 -2.40 0.01 -6.05 0.02 1.17 -1.09 0.01  0.32 0.01 1
WHYJ235657-324330         359.23831 -32.72505 0.1212 0693760101 -0.77 0.01 -1.69 0.02 -4.94 0.02 2.63 -0.85 0.01  1.55 0.01 2
A4059                     359.25958 -34.76056 0.0487 0723800901 -0.40 0.01 -2.97 0.01 -7.62 0.05 0.91 -2.03 0.01 -0.50 0.01 4
XCSJ2357.1-2414           359.28583 -24.24700 0.5800 0125910301 -0.86 0.03 -1.20 0.07 -5.10 0.11 2.36 -0.43 0.01  1.63 0.01 2
WHYJ235712-323820         359.29947 -32.63880 0.2729 0693760101 -0.81 0.01 -1.75 0.02 -6.10 0.09 1.90 -1.30 0.01  0.71 0.01 2
CODEX-59603               359.43332   0.80194 0.0616      18636  0.00 0.00  0.00 0.00  0.00 0.00 0.59 -1.69 0.01 -0.51 0.01 6
PSZ2G314.26-55.35         359.71201 -60.60900 0.0990 0760940101 -1.01 0.01 -1.34 0.05 -6.77 0.09 2.29 -0.51 0.01  1.53 0.01 2
RXJ2359.5-3211            359.89999 -32.18500 0.4780 0302580501 -0.70 0.03 -2.59 0.06 -7.23 0.23 1.76 -1.43 0.01  0.52 0.01 2
SPTCLJ0000-5010           359.92084 -50.16000 0.7600      11997 -0.69 0.04 -1.29 0.10 -5.40 0.25 1.55 -0.85 0.01  0.76 0.01 1

